Control of Decommissioned Satellites and Space Debris Using CubeSats with Ion Electrospray Engines

The emergence of the New Space era has led to a rapidly increasing number of satellites in Low Earth Orbit (LEO). Consequently, more stringent deorbiting requirements have recently been imposed to avoid the Kessler syndrome in LEO. This has resulted in the proposal of new concepts for space debris removal, including attaching CubeSats to space debris as a promising mitigation strategy. The initial phase of this strategy involves stabilizing and controlling the debris' attitude. This paper proposes an attitude control design for decommissioned satellites using attached CubeSats with staged ion electrospray engines (iESE). The compact design of iESE combined with staging provides increased reliability and mission durations. The large uncertainty in the dynamics of the combined system, i.e. satellite and attached CubeSats, poses a significant challenge to the control design. The approach taken here uses the robust control framework, specifically $\mu$-synthesis, to tackle this challenge. The feasibility of the approach is demonstrated on a decommissioned satellite with multiple flexile appendages.

==> S.csv <==
0.00316227766016838,-61.215809964309,-61.215809964309,-59.2866528159867,-57.4633429190135,-55.5776299148691,-53.7039629611916,-51.9217648220519,-50.2864404165516,-48.8460870858733,-47.6561509713245,-41.1010357386,-40.45712782905,-39.9256440273597,-39.3330235718176,-38.6118614623279,-37.8312833767321,-37.0965509389047,-36.4756823492944,-35.9974231607772,-35.9974231607772
0.00332924969564932,-59.8779929028747,-59.8779929028747,-57.9521397000634,-56.1333074438711,-54.2537313926798,-52.3885262293519,-50.6177386785451,-48.9969104960988,-47.573351806716,-46.4009017060427,-39.8666168468175,-39.2364867434583,-38.7167603926448,-38.1338771629262,-37.4202920294047,-36.6449055234583,-35.9128859331415,-35.2924045023061,-34.8125716614191,-34.8125716614191
0.00350503805392943,-58.5400851168244,-58.5400851168244,-56.6175776906504,-54.8031505523377,-52.9294303714783,-51.0720945421475,-49.3117469366307,-47.7041033760927,-46.295864118981,-45.1395252798093,-38.625493007254,-38.0084589518361,-37.5002449396677,-36.9271667186605,-36.2213756730431,-35.4514025741481,-34.722227155191,-34.1021295784388,-33.6205794845053,-33.6205794845053
0.00369010824737715,-57.2021215926723,-57.2021215926723,-55.2830369993785,-53.4729880444271,-51.6049012990127,-49.7549159943781,-48.0041235977087,-46.4084403614613,-45.0141182541294,-43.8725653886206,-37.3782889234132,-36.7736881939807,-36.2767675969087,-35.7135951771999,-35.0158494182061,-34.2515413437955,-33.5253636918914,-32.9056597633482,-32.4222520843078,-32.4222520843078
0.00388495036796967,-55.8641378611448,-55.8641378611448,-53.948589343105,-52.1429373223388,-50.2803189801377,-48.4372364578577,-46.695197656756,-45.1103372454247,-43.7286073314723,-42.6005746252271,-36.125657139508,-35.5328598145666,-35.0470520463795,-34.4939284438377,-33.804519722847,-33.0461629417464,-32.3231633220046,-31.7038804677702,-31.2184828883881,-31.2184828883881
0.00409008038512566,-54.52617061348,-54.52617061348,-52.6143089337862,-50.8131188285282,-48.9558605269809,-47.1193020365416,-45.3852958766991,-43.8102070088004,-42.4398256088028,-41.3241162891733,-34.868280336036,-34.2867033638558,-33.8118786760062,-33.2689984603065,-32.5882654986024,-31.8361858614561,-31.1165760352201,-30.4977647358321,-30.0102590413075,-30.0102590413075
0.00430604151206501,-53.1882583880274,-53.1882583880274,-51.2802735560539,-49.4836575884697,-47.6317074417035,-45.8013617234416,-44.0747459251359,-42.5084631737688,-41.1482717886932,-40.0437676728548,-33.606875490207,-33.0359972591477,-32.5720896136352,-32.0397082365832,-31.3680429321187,-30.6226107656453,-29.9066392551583,-29.2883795000102,-28.7986692748867,-28.7986692748867
0.00453340564431412,-51.8504423468806,-51.8504423468806,-49.946565755284,-48.1546848839364,-46.3080478602299,-44.48367028849,-42.7638799014654,-41.205523845019,-39.8544534428882,-38.7601249521923,-32.342200117341,-31.781575786332,-31.328596135282,-30.8070391092328,-30.1448923296241,-29.4065271576862,-28.6944849437401,-28.0768938676203,-27.5849141218182,-27.5849141218182
0.00477277487416588,-50.5127671661151,-50.5127671661151,-48.6132741627858,-46.8263400866688,-44.9850789903353,-43.1664914340585,-41.4530382945112,-39.9018164881388,-38.5588926362607,-37.4738098266606,-31.0750608166558,-30.5243387123679,-30.0823887091978,-29.5720604364306,-28.9199471358203,-28.189122046045,-27.4813486697132,-26.864589518054,-26.3703185719591,-26.3703185719591
0.005024783085105,-49.1752820678968,-49.1752820678968,-47.2804949893074,-45.4987726869216,-43.6630097828573,-41.8501012625377,-40.1425744228679,-38.5977835128119,-37.2621328529112,-36.1854780719337,-29.8063243510306,-29.2652637620987,-28.8345498881281,-28.3359418609103,-27.6944451781605,-26.9716905938066,-26.2685805950491,-25.6528731430841,-25.1563471013536,-25.1563471013536
0.00529009763042089,-47.8380420284336,-47.8380420284336,-45.9483337234571,-44.1721445566177,-42.342063880563,-40.5347921081691,-38.8328594221943,-37.2938887460014,-35.9647473482093,-34.8958301855406,-28.5369314888967,-28.0054221769745,-27.5862701831946,-27.0999681565874,-26.4697420486552,-25.7556485901516,-25.0576581594317,-24.4432906624112,-23.9446207665311,-23.9446207665311
0.00556942110045333,-46.5011092026757,-46.5011092026757,-44.6169070780021,-42.8466324927569,-41.022482895316,-39.2208767930462,-37.5242878550538,-35.9906248966124,-34.6673490691103,-33.6056243160359,-27.2679138175005,-26.7459975047639,-26.3388669276465,-25.8655565068704,-25.2473263442518,-24.5425463737261,-23.8502000138688,-23.2375426797989,-22.7369357323783,-22.7369357323783
0.00586349318315074,-45.1645546150396,-45.1645546150396,-43.2863452344535,-41.5224310933251,-39.7045300705353,-37.9086933745591,-36.2172840289573,-34.6885221264068,-33.3706022969329,-32.3156916611558,-26.0004136862001,-25.4883076483153,-25.0938059455481,-24.6342758235509,-24.0288362286898,-23.3340835674154,-22.6479804588271,-22.0375002993184,-21.5352821736771,-21.5352821736771
0.00617309262286823,-43.8284601755121,-43.8284601755121,-41.9567944449735,-40.199756025194,-38.3884943923165,-36.5986104580566,-34.912309115897,-33.388157849679,-32.0752361663186,-31.0269544887616,-24.7357073365199,-24.2338300016223,-23.8527255526671,-23.4078673836072,-22.8160764394355,-22.132123641034,-21.4529432736242,-20.845219989771,-20.3418619484457,-20.3418619484457
0.00649903928259255,-42.492921092542,-42.492921092542,-40.6284200605373,-38.8788477512513,-37.0746952186032,-35.2910331533669,-33.6098691702439,-32.0901678827784,-30.7820601933765,-29.7404468603014,-23.4752310963646,-22.9842291904659,-22.6174620050896,-22.1882656180993,-21.6110344340448,-20.9387069013836,-20.2672133852933,-19.6629556745489,-19.1591027933199,-19.1591027933199
0.0068421963150548,-41.158048768455,-41.158048768455,-39.3014100654544,-37.5599757920207,-35.7634875008869,-33.986409755918,-32.3105241391075,-30.7952590489734,-29.4919818942302,-28.4573379991394,-22.2206102265487,-21.7413864763239,-21.3900749485223,-20.9776173221998,-20.4158938548917,-19.7560600314402,-19.0931043378572,-18.4931656634297,-17.9896660771124,-17.9896660771124
0.00720347244848076,-39.8239742799925,-39.8239742799925,-37.9759792107335,-36.2434436048636,-34.4552676761903,-32.6852392308931,-31.014897946876,-29.5042233075338,-28.2060264780189,-27.1789580190646,-20.9736895711711,-20.5074292413732,-20.172870693189,-19.7782968778434,-19.2330429163556,-18.5865998000294,-17.9331190358188,-17.338511496854,-16.8364444576616,-16.8364444576616
0.00758382439303127,-38.4908525662146,-38.4908525662146,-36.6523738520979,-34.9295941708147,-33.1504803072967,-31.388079569911,-29.7236897093389,-28.2179534093162,-26.9253584377952,-25.9068253807115,-19.7365645420208,-19.2847581279202,-18.9684202594305,-18.5929143357428,-18.0650747469082,-17.432928113241,-16.7899408355168,-16.2018453540101,-15.7025452744922,-15.7025452744922
0.00798425937430583,-37.1588674685181,-37.1588674685181,-35.3308776122495,-33.6188163841274,-31.8496255445486,-30.0955570711087,-28.4376860868761,-26.9374599732983,-25.6513046173759,-24.6426749434609,-18.5116101345136,-18.0760683692182,-17.7795681728865,-17.4243124916221,-16.9147762613071,-16.2978152953764,-15.6664118754863,-15.0861825479076,-14.5912554037095,-14.5912554037095
0.00840583780061791,-35.8282377927848,-35.8282377927848,-34.0118180003494,-32.3115523411302,-30.5532674706699,-28.8083765613272,-27.1577747136629,-25.6638897161427,-24.3853779793282,-23.388484801942,-17.3015046316577,-16.884360694414,-16.6094270803432,-16.2755485846051,-15.7851019621762,-15.1841685302513,-14.5654957417445,-13.9946560003532,-13.5059838854309,-13.5059838854309
0.00884967607110585,-34.4992245911977,-34.4992245911977,-32.6955741332152,-31.0083056208202,-29.2620433677771,-27.5273325284865,-25.8849585323853,-24.3985443356688,-23.1293008191858,-22.1464992337965,-16.1092434646103,-15.7129360907761,-15.4613526571109,-15.1498561937129,-14.6791293899905,-14.0949829499649,-13.4902223403825,-12.9304506702648,-12.4501801894052,-12.4501801894052
0.00931694953211524,-33.1721398899017,-33.1721398899017,-31.3825857102381,-29.7096506367043,-27.9766739090195,-26.2533210573894,-24.6203707125977,-23.142899236039,-21.8850255549853,-20.9192440747435,-14.938137520662,-14.5653679654255,-14.3388933424728,-14.0505836171841,-13.5999939828389,-13.0332741001079,-12.4436143462418,-11.8967178493319,-11.4272286836462,-11.4272286836462
0.00980889558968175,-31.8473571163454,-31.8473571163454,-30.0733633942122,-28.4162431136649,-26.6979742211583,-24.9873523566914,-23.3652896270814,-21.8986208799834,-20.6547504844833,-19.7095297847075,-13.7917893118759,-13.445445310399,-13.245710598664,-12.9811067836488,-12.5508030414629,-12.001992526,-11.4285968483746,-10.8964720266078,-10.4403236322643,-10.4403236322643
0.010326816986357,-30.5253235032123,-30.5253235032123,-28.7685007384546,-27.1288316998291,-25.4268656831195,-23.7305635222296,-22.1211530985736,-20.6675810662404,-19.4409271020852,-18.5204365839078,-12.6740402792707,-12.3570818725015,-12.1854680255926,-11.9447177269057,-11.5345313296799,-11.0039239304252,-10.44789465737,-9.93247638283578,-9.49233340217509,-9.49233340217509
0.0108720852510543,-29.206574758593,-29.206574758593,-27.4686877702268,-25.8482706550297,-24.1643882129671,-22.4842309972071,-20.8895708095134,-19.4518658852997,-18.2462548238657,-17.3552756533373,-11.5888836586861,-11.3041895411016,-11.1616919279101,-10.9444937295761,-10.5539043151199,-10.0415814188414,-9.50392475621309,-9.00712631869533,-8.58566660628309,-8.58566660628309
0.0114461443310511,-27.8917522856096,-27.8917522856096,-26.1747262827541,-24.5755334567927,-22.9117126460316,-21.2497819611687,-19.6723334018787,-18.2537765641439,-17.073658483677,-16.2175209537709,-10.5403403042252,-10.2905193638501,-10.1776115035808,-9.98315684876873,-9.61127858013849,-9.11709918007664,-8.59869390612345,-8.12234291177742,-7.7221554724315,-7.7221554724315
0.0120505144157649,-26.5816231960684,-26.5816231960684,-24.8875467917538,-23.3117270235602,-21.6701526161052,-20.0288036119764,-18.4714164126745,-17.0758189773774,-15.9262440217814,-15.1107081967532,-9.53229991394316,-9.31948034153003,-9.23599274400373,-9.06293767076381,-8.70853164150331,-8.23213878595851,-7.73371269805655,-7.27948895782623,-6.90297169593376,-6.90297169593376
0.0126867959624288,-25.2771032734331,-25.2771032734331,-23.608226963455,-22.058106065141,-20.4411751196877,-18.8230490133844,-17.2889768481815,-15.9206784362909,-14.8072287279748,-14.0383012365897,-8.56833690128381,-8.39395317570135,-8.33898485309938,-8.18545952716448,-7.84697437736488,-7.38781941193498,-6.90993674248241,-6.47931868464005,-6.12858684755081,-6.12858684755081
0.0133566739343287,-23.9792828754628,-23.9792828754628,-22.3380111039128,-20.8160868267069,-19.2264086775399,-17.6344378959246,-16.1273399822233,-14.7911766715231,-13.7198445303869,-13.0035315913208,-7.65151753103467,-7.51612145619414,-7.48799975033581,-7.35165891207419,-7.0272978064167,-6.58468128555754,-6.12774299694492,-5.72196831828326,-5.39878342037908,-5.39878342037908
0.0140619222628235,-22.689455494164,-22.689455494164,-21.0783299982416,-19.5872591950937,-18.027647726891,-16.4650505710658,-14.9889739862967,-13.6902089129845,-12.6672162700008,-12.0092232494032,-6.78422090298144,-6.68734421427959,-6.68364274448156,-6.56175399288582,-6.24956203218054,-5.82268771556706,-5.38694480749569,-5.00698912709722,-4.71271510164002,-4.71271510164002
0.0148044085449653,-21.4091482721969,-21.4091482721969,-19.8308199911183,-18.373395795049,-16.8468516160921,-15.3171130204135,-13.8764503975069,-12.620660802312,-11.6522214472226,-11.0576209491391,-5.96799862126882,-5.90808990832922,-5.92570565790932,-5.81526644185119,-5.51322944187037,-5.10126589286793,-4.6868439946117,-4.33341861403871,-4.06900768606564,-4.06900768606564
0.0155860989891601,-20.1401531706904,-20.1401531706904,-18.5973397044034,-17.1764563447969,-15.6861363854297,-14.1929713443862,-12.7923893306312,-11.5853075584578,-10.6773428584222,-10.1502438074627,-5.20349485234838,-5.17794294094522,-5.21322394020361,-5.11109383928327,-4.81723802124199,-4.41938143433808,-4.02631342785546,-3.69988055503851,-3.46588692326595,-3.46588692326595
0.0164090636219649,-18.8845566615872,-18.8845566615872,-17.3799822113678,-15.9985852138566,-14.5477574778123,-13.0950541965981,-11.7393898156682,-10.5867011153918,-9.74452967104395,-9.28778574343467,-4.49043985401364,-4.4956817924883,-4.54458914265709,-4.44762259953274,-4.16010537610864,-3.77563752820453,-3.40390006582962,-3.10470163605501,-2.90131750447598,-2.90131750447598
0.0172754817698103,-17.6447647718798,-17.6447647718798,-16.1810798793779,-14.8420999080807,-13.4340817210481,-12.0258226724629,-10.7199476507913,-9.62705431295772,-8.85508441794997,-8.47007879427283,-3.82771784774165,-3.85941607694269,-3.91770020664053,-3.82286648339741,-3.54005086594161,-3.16838733437911,-2.81793698809056,-2.54603191515028,-2.37313835682497,-2.37313835682497
0.0181876478301636,-16.4235190851019,-16.4235190851019,-15.0031985497819,-13.7094682019298,-12.3475474504021,-10.9877083923416,-9.73636549382369,-8.70813383670209,-8.0095920128394,-7.69612595979235,-3.21349763984127,-3.26676146732306,-3.33013315434787,-3.23461416431256,-2.95512259890625,-2.59584820480598,-2.26665351685609,-2.02195793256135,-1.87918262448329,-1.87918262448329
0.0191479773474177,-15.2238980471663,-15.2238980471663,-13.8491173979416,-12.6032719695058,-11.2906125622285,-9.98304215661058,-8.79066217692962,-7.83117458877591,-7.20790192368943,-6.96419897463462,-2.6454051145744,-2.71502832707695,-2.77930931609718,-2.68057083949828,-2.40331762253529,-2.05620796301144,-1.74827462514457,-1.53060025192409,-1.41737499371772,-1.41737499371772
0.0201590134095929,-14.049296902351,-14.049296902351,-12.7217909165488,-11.5261565525592,-10.2656916125535,-9.01397736261839,-7.88448988232356,-6.99682688714684,-6.44916696069373,-6.27198644159457,-2.12071278158475,-2.20140195900512,-2.26264620438001,-2.15848254972673,-1.88268667882432,-1.54771621692328,-1.26110371392321,-1.07019064738848,-0.985803252060218,-0.985803252060218
0.0212234333827929,-12.9033792325594,-12.9033792325594,-11.6242902314864,-10.480765819379,-9.27508470636129,-8.08241404360029,-7.01906831217772,-6.205144242513,-5.7319335807865,-5.61677159989226,-1.63652314388265,-1.72309806366412,-1.77768086127976,-1.6662364118397,-1.3914184344323,-1.06875670716459,-0.803585793350967,-0.63912731148413,-0.582764407476028,-0.582764407476028
0.0223440560012477,-11.7899939540379,-11.7899939540379,-10.5597226029029,-9.46966488910968,-8.32090264943477,-7.18993051617902,-6.19514394764568,-5.4556140625625,-5.05427135001594,-4.99561773871421,-1.18992825318425,-1.27748409555124,-1.32216129260479,-1.20193425113654,-0.927901355968339,-0.617899403797825,-0.374350603043735,-0.236008898709715,-0.206788009615054,-0.206788009615054
0.0235238488317197,-10.7130543214459,-10.7130543214459,-9.53113057008024,-8.49525464891706,-7.40499432628953,-6.33772982027532,-5.41297989372108,-4.74722766945895,-4.41392491889539,-4.40554234357538,-0.778135160821758,-0.862163804778682,-0.894106302104614,-0.763940439408469,-0.490763898302074,-0.193933107837823,0.027763002924153,0.140350207490181,0.1433594623608,0.1433594623608
0.0247659361320389,-9.67638035601965,-9.67638035601965,-8.54137560836253,-7.55968433208894,-6.5288831386246,-5.52660716230398,-4.67237805032278,-4.07858086811147,-3.80847118401018,-3.84366680533931,-0.398553978189637,-0.475027206568602,-0.491837152334043,-0.350906847453235,-0.0788952530025994,0.204119406898802,0.403699026599478,0.490920237218167,0.468684925209605,0.468684925209605
0.0260736071245783,-8.68351294901316,-8.68351294901316,-7.59301488650077,-6.66477007112819,-5.69371924758355,-4.75694244777973,-3.97273118680349,-3.44799306540704,-3.23546674390941,-3.30733497115871,-0.0488506270803586,-0.114271189791249,-0.113986040453243,0.0382211994927172,0.308550354960354,0.57700107633501,0.754189835439358,0.816468641685097,0.769989728312186,0.769989728312186
0.0274503247065788,-7.73751562761312,-7.73751562761312,-6.68818292083445,-5.81192797732197,-4.90025313671653,-4.02871903248478,-3.31309880460459,-2.85363208350311,-2.69257508725662,-2.79419942599999,0.273030353262877,0.221602810431025,0.24051327130931,0.404213943530995,0.672162723580124,0.925232320207619,1.07977238918418,1.11758182712983,1.04789792314769,1.04789792314769
0.0288997346203896,-6.84078663801518,-6.84078663801518,-5.82849162978099,-5.00212954617894,-4.14883373994,-3.34156658922253,-2.69229817734728,-2.29363311102839,-2.17766778449183,-2.30227833568865,0.5688661750573,0.533807694291911,0.572447754695997,0.747577568262704,1.0122952638694,1.24913238167851,1.38081260695141,1.39469327308169,1.30288891386574,1.30288891386574
0.0304256751079078,-5.9949071652916,-5.9949071652916,-5.01496166058217,-4.23588496471093,-3.43943142774648,-2.6948231178974,-2.10900102276248,-1.7662029781501,-1.6888981871343,-1.82998780274188,0.840172558879261,0.82330052466496,0.882356235843701,1.06858293878343,1.32909275900623,1.54884804519606,1.65753563841071,1.64811574033514,1.53533223945011,1.53533223945011
0.0320321870747851,-5.20054920738269,-5.20054920738269,-4.24799457663347,-3.51325650944253,-2.77168307791457,-2.08760915000587,-1.5618268253226,-1.2697042396713,-1.22474916503544,-1.37615526590503,1.08823089327207,1.09081877023897,1.17056613255313,1.36730039340322,1.62252539673558,1.82438788870374,1.91006013830805,1.87807568612385,1.74552275023814,1.74552275023814
0.0337235247913152,-4.45745842420711,-4.45745842420711,-3.52739001449258,-2.83390032401423,-2.14495387111745,-1.5189063919923,-1.04942549873673,-0.80271664337109,-0.784058099322672,-0.94001897368576,1.31412097921693,1.33691953444587,1.43723342563101,1.6436388479032,1.89242755796304,2.07566049608357,2.13843491593679,2.08474834054419,1.93371484366668,1.93371484366668
0.0355041671583419,-3.76451487493447,-3.76451487493447,-2.85240542502191,-2.19713126240653,-1.55840880530788,-0.987633394761193,-0.570544309449633,-0.364075974427739,-0.366022888380327,-0.521217437592624,1.51875576206498,1.56201930707838,1.68238413429637,1.89738788373696,2.13854008032825,2.30251521729761,2.3426765210611,2.26829215211253,2.10015472364822,2.10015472364822
0.0373788295680204,-3.11986130535059,-3.11986130535059,-2.22185003807974,-1.60200289666511,-1.01108641788588,-0.492712067898077,-0.124076264091179,0.0471081639032686,0.0298075425162152,-0.119771385455092,1.70291555104728,1.76643254811705,1.90595602565395,2.12826171963687,2.36055479698099,2.50478411762568,2.5228064436326,2.42888149511236,2.24510986676329,2.24510986676329
0.0393524763908409,-2.52107827382228,-2.52107827382228,-1.63420058670123,-1.04739363251198,-0.501967767824461,-0.0331205956039646,0.290910863933295,0.431453274750152,0.403555448403109,0.263940656846417,1.86728012530526,1.95040798855962,2.1078395710441,2.33594402772914,2.55816009855725,2.68232373048709,2.67888667242073,2.56673667131875,2.36889504293142,2.36889504293142
0.0414303341219816,-1.96538044896423,-1.96538044896423,-1.08772481450091,-0.532090179796042,-0.0300350818860441,0.392069818116391,0.675164199852419,0.789321003550858,0.755047253207458,0.629213256773712,2.01245781218301,2.11416193766573,2.28791730462225,2.52013249030212,2.73108612541144,2.83505516467556,2.81105241193566,2.68215036060203,2.47189437327929,2.47189437327929
0.0436179052218054,-1.4498093577404,-1.4498093577404,-0.580599798394951,-0.054861083793496,0.405683757714063,0.783675225776205,1.02925244695873,1.12084777200567,1.08385612428363,0.97505248831122,2.13901111761756,2.25790815765839,2.44610078813534,2.68058185712915,2.87914802864711,2.96300106862355,2.91954083267129,2.77550980239142,2.55457903329917,2.55457903329917
0.0459209826871511,-0.971403303468679,-0.971403303468679,-0.111014950329676,0.385484843771478,0.806086855773753,1.14239566573787,1.35358728083423,1.4259866680697,1.38935340952934,1.30022347658431,2.24747882218403,2.38188404328565,2.58236438837931,2.81714411906812,3.00228561045474,3.0663179720917,3.00471485501399,2.8473141394414,2.61752033797631,2.61752033797631
0.0483456653920058,-0.527332745834783,-0.527332745834783,0.32274675505925,0.790058038423491,1.17198636739146,1.46882669921637,1.64845679090166,1.70455834813055,1.67076831870205,1.60330875721714,2.33839466396175,2.48637295718669,2.69677507405342,2.92980432464604,3.1005976305109,3.1453226485591,3.06708115836321,2.89818653391704,2.66139808311172,2.66139808311172
0.050898374238184,-0.114996878255778,-0.114996878255778,0.722252139307018,1.15986636108498,1.50411189430294,1.76348334161615,1.91406806458009,1.95630864219441,1.92725493127001,1.88277862841515,2.41230284194751,2.57172264800178,2.78951747218552,3.01871058590262,3.17436919308284,3.20051138881253,3.10730186510173,2.92888087100918,2.68700416293751,2.68700416293751
0.0535858691587811,0.267917032028454,0.267917032028454,1.08888557990526,1.49581094045478,1.80312708618936,2.02683345380561,2.15059582517602,2.180970310612,2.1579649388902,2.13707353841586,2.46977061750985,2.63835973472183,2.8609135147897,3.08419698209884,3.22409092909707,3.23257144205223,3.12619965961636,2.94028308634883,2.6952416327969,2.6952416327969
0.0564152670194297,0.623406314990045,0.623406314990045,1.42383888489964,1.79869742851983,2.06965659446341,2.25933733054674,2.35823388156761,2.37832603838467,2.36212358552466,2.36469682437524,2.5113982879264,2.68680028973393,2.91143616378143,3.12679838247002,3.25046914513894,3.24238433441352,3.12475643864582,2.9334073741167,2.68711952871592,2.68711952871592
0.0593940604647635,0.953150709897233,0.953150709897233,1.72811977249471,2.06925960203028,2.30432007595398,2.46149006052795,2.5372460547848,2.54826938269062,2.53910523306025,2.56431398144928,2.53782677302987,2.71765660118973,2.94171692174922,3.14725664981413,3.25442668046108,3.23102126576707,3.10410591680902,2.90938773465227,2.6637438838779,2.6637438838779
0.0625301377599974,1.25852830404311,1.25852830404311,2.00257492051946,2.30819178460668,2.50776973403398,2.63386323799575,2.6880132763285,2.69086015412841,2.68850409655499,2.73485244289413,2.54974300789409,2.73164024572519,2.95254710038904,3.14651820673249,3.23709482240985,3.19973125428556,3.06552089602032,2.86946548689983,2.62630548712597,2.62630548712597
0.0658318036801667,1.5406433475364,1.5406433475364,2.24792349692887,2.51618638740373,2.68072789871438,2.77714280107087,2.81107377579049,2.80637075223935,2.81019522185154,2.87559408620693,2.54788328316873,2.72956165555714,2.94487310049999,3.12572348016888,3.19979719938365,3.1499230878459,3.01039612180614,2.81497349013709,2.57606500487283,2.57606500487283
0.0693078015023421,1.80036086983462,1.80036086983462,2.4647972993185,2.69397291710896,2.82402138200784,2.89216017706806,2.90715374085024,2.89532038929877,2.90438093597932,2.98625188107037,2.53303462954872,2.71232641824298,2.91978622681641,3.08618921847865,3.14402702520827,3.08314240948567,2.94022777669665,2.74731788542757,2.51433613252236,2.51433613252236
0.0729673361590613,2.0383442725851,2.0383442725851,2.65378397745634,2.84235505003403,2.93860979697278,2.97991453054266,2.97718654706114,2.95849494622809,2.9716188899533,3.06702267513214,2.50603431096706,2.68092860065728,2.87850778896103,3.02938504028564,3.07141935872067,3.00104539011578,2.85659069756781,2.66795818112939,2.44246745516179,2.44246745516179
0.0768200986142885,2.25509320253601,2.25509320253601,2.81547021107675,2.9622428061689,3.0256056786525,3.04158470103053,3.02231956885516,2.99695134243966,3.0128293724344,3.11861019298956,2.46776747695366,2.63644143842913,2.8223704047848,2.95690578925122,2.98372014737654,2.90537042832027,2.76111435917734,2.57838647529065,2.36182368290661,2.36182368290661
0.0808762915264541,2.4509799354699,2.4509799354699,2.95048213934612,3.05467746138757,3.08628504603789,3.07853031327008,3.04390859746542,3.01200661670467,3.02928157038182,3.14221562678014,2.41916303016685,2.58000577571709,2.7527965128529,2.87044132386106,2.88275375531519,2.79790918728797,2.65545855854443,2.48010654139319,2.27376688858805,2.27376688858805
0.0851466562665329,2.62628321374878,2.62628321374878,3.05952079201031,3.12084757727647,3.12208792149621,3.09228244489689,3.04350087679761,3.00521320970601,3.02256054016257,3.13949708787531,2.36118778982114,2.5128166756763,2.67127511643171,2.77174528217822,2.77039047097843,2.680478068731,2.54128958745056,2.3746134147547,2.17963831985997,2.17963831985997
0.0896425013627102,2.78121899820491,2.78121899820491,3.14339076764678,3.16209535100596,3.13460918448727,3.08452503964457,3.02280859566701,2.97832301301502,2.99451845497525,3.11250285060454,2.29483907275165,2.43610864772108,2.57933773125552,2.66260416274998,2.64851519772264,2.55489097372145,2.42025751667607,2.26337401651504,2.08074128946915,2.08074128946915
0.0943757324469591,2.91596795520815,2.91596795520815,3.20302094658437,3.17991331718654,3.12558088509686,3.05706886788962,2.98367524525551,2.93324345566454,2.94721491345977,3.06358600608534,2.22113586644144,2.3511399526794,2.47853440943638,2.54480779838193,2.51899820608482,2.42293394846607,2.29397505579346,2.1478092499763,1.97832557080732,1.97832557080732
0.0993588837828334,3.0306997379042,3.0306997379042,3.23947660319946,3.17593218679424,3.09684770302503,3.011820205001,2.92803751546149,2.87198917125914,2.88285158068255,2.99530940892666,2.14110882645523,2.25917645062797,2.37041058084988,2.42012201314816,2.38366851467734,2.28634208862499,2.16399831098644,2.02927790668602,1.87357364434877,1.87357364434877
0.104605151457966,3.12559426770286,3.12559426770286,3.2539628647283,3.15190121052345,3.05033756496167,2.95074650861378,2.85788537015346,2.79663264581594,2.80370620657794,2.91034959035375,2.0557893877061,2.16147544841548,2.25648530930267,2.29026398133693,2.24429020141424,2.14677889749325,2.03180964866004,1.90906263058541,1.76758905663551,1.76758905663551
0.110128428329168,3.20086030196463,3.20086030196463,3.24782000915405,3.10966285436684,2.98802952250015,2.87584125668497,2.77522266301363,2.70925677873596,2.71207028611769,2.81140692521234,1.96619832825203,2.05926998470538,2.13823141867432,2.15688057521082,2.1025417463238,2.00581816885348,1.89880278682519,1.78835810877678,1.66138706890555,1.66138706890555
0.115943340812678,3.25675160384207,3.25675160384207,3.22251155791759,3.05112375540111,2.91192087406277,2.78908981633421,2.68203021440018,2.61191162313733,2.61019352061221,2.70112727100829,1.87333416004657,1.95375396005797,2.01705781432265,2.02152980936577,1.95999837616764,1.86492839286383,1.76627017697847,1.66826158626157,1.55588768880586,1.55588768880586
0.122065287616971,3.29358102266617,3.29358102266617,3.17960646258806,2.97822390046291,2.8239952423419,2.69243781960721,2.5802327537736,2.50657683704778,2.50023704506066,2.58203805875569,1.77816173874389,1.84606847855494,1.89429421279445,1.88566536515001,1.81811731322784,1.72545965443618,1.6353927010027,1.54976573782805,1.4519110974964,1.4519110974964
0.128510480520711,3.31173275693888,3.31173275693888,3.12075688653424,2.89290578066436,2.72619295816737,2.58776309479246,2.47167061888371,2.39513068053125,2.38423628917183,2.45649981020778,1.68160148149602,1.73728971641594,1.77117839957418,1.75062410310664,1.67822581262511,1.58863299560446,1.50723168363265,1.43375387162069,1.35017540773858,1.35017540773858
0.135295987303829,3.31167301360846,3.31167301360846,3.04767314109659,2.79708497617463,2.62038471380823,2.47685179571117,2.35807664750736,2.27932580620636,2.26407345465313,2.32667251582399,1.5845195568527,1.62841857300861,1.64884605856724,1.6176164340467,1.54151188762068,1.45553223229208,1.38272320440531,1.32099738492444,1.251296618495,1.251296618495
0.142439776945413,3.29395920244395,3.29395920244395,2.96209726738505,2.6926232761877,2.5083490820214,2.36137902254689,2.24105833069972,2.16077164454097,2.14145896275457,2.19449530138807,1.48771936553942,1.52037229216108,1.5283231550259,1.48771940768737,1.40901765331742,1.3270982381352,1.2626746779101,1.21215534337191,1.15579057055781,1.15579057055781
0.149960767208097,3.25924771804218,3.25924771804218,2.86577658969745,2.58130508834126,2.39175418301468,2.24289395332366,2.12208502699863,2.04092288270889,2.01792084359804,2.06167729029248,1.39193456803926,1.41397816892576,1.4105208021545,1.36187237987058,1.28163525060361,1.20412572219197,1.1477636533624,1.10777601103772,1.06407665809156,1.06407665809156
0.157878874734963,3.20830026912648,3.20830026912648,2.76043834108219,2.46481757593888,2.27214353427899,2.1228093066032,2.00247985772525,1.92107335844356,1.89480085988087,1.92969742346748,1.29782383903178,1.30996938173116,1.29623249775092,1.24087512530925,1.16010533195013,1.08726252519826,1.0385387616736,1.00830012223758,0.976483014632188,0.976483014632188
0.166215067791626,3.1419886201184,3.1419886201184,2.64776621144334,2.34473470043943,2.15092593867583,2.00239482455132,1.88341579846279,1.80235461038645,1.77325612711132,1.79981110484843,1.20596744536821,1.20898291555001,1.18613357914184,1.12538826546676,1.04501809077001,0.977011435956047,0.935422709662804,0.914065657999206,0.893252870224013,0.893252870224013
0.174991421793157,3.06129751840636,3.06129751840636,2.52937942337221,2.22250514722539,2.02936914596154,1.88277438731364,1.76591543201908,1.68573831470263,1.65426505746097,1.67306178627974,1.11686565937887,1.1115594719682,1.08078271173995,1.01593587636587,0.93681679287761,0.873734484752112,0.838717187668422,0.82531387254211,0.814551769285872,0.814551769285872
0.184231177762894,2.96732549767214,2.96732549767214,2.40681472109135,2.09944397087629,1.90859694946661,1.76492632983664,1.65085381596146,1.57204186880193,1.53863657114168,1.55029590821862,1.03093893877642,1.01814520049179,0.980625199159748,0.912910127315215,0.835803722787191,0.777659607291683,0.748609520431006,0.742196308447331,0.740475345777156,0.740475345777156
0.193958803877953,2.86128317935947,2.86128317935947,2.28151147443511,1.97672770236006,1.78958933967777,1.6496865179292,1.53896392894664,1.46193643754167,1.42702165677901,1.43217991685546,0.948529733421168,0.929095035297013,0.88599788188058,0.816577779351612,0.742148393514236,0.688889496377245,0.665180854203382,0.664782543356132,0.671057371675883,0.671057371675883
0.20420006026441,2.74448864864822,2.74448864864822,2.15479995532813,1.85539260289495,1.67318531856252,1.53775374175035,1.43084418458577,1.35595684232123,1.31992650096526,1.31921835406681,0.869905721793865,0.844677385348769,0.797135377903381,0.727088343786937,0.655897793363161,0.607412377441927,0.588415638322691,0.59306842487227,0.60627782435669,0.60627782435669
0.214982067213751,2.61835946781577,2.61835946781577,2.02789273552885,1.73633571657154,1.56008797417914,1.42969699572378,1.32696753340391,1.25451274139511,1.21772653656904,1.21177225135109,0.795264238791139,0.765079904759973,0.714177413286031,0.644483669729913,0.576988365795029,0.533114367005323,0.518212129631657,0.52698457187197,0.546070755384666,0.546070755384666
0.226333377001225,2.48440092021832,2.48440092021832,1.90187907498776,1.62031835728775,1.45087141913216,1.32596423073228,1.22769170945606,1.15790061677876,1.1206808752532,1.11007725101061,0.724737632478896,0.690416064599148,0.637176992779857,0.568708698369384,0.505259348223363,0.465793008876252,0.454393625596353,0.466404947093907,0.490331784574893,0.490331784574893
0.238284049496302,2.34419016498208,2.34419016498208,1.77772211261088,1.50797165914157,1.34598920612021,1.22689218599636,1.13327021710784,1.06631614791604,1.02894669150047,1.01426103160188,0.65839928029324,0.620732256026614,0.566109170201681,0.499623094711811,0.440467041054398,0.405171538835978,0.396720118765852,0.411155334928618,0.438925086065583,0.438925086065583
0.250865731765442,2.19935613758739,2.19935613758739,1.65625862886443,1.39980381983672,1.24578384836734,1.13271693407743,1.04386369503895,0.979866614575621,0.942593214505827,0.924359736572067,0.596270003189884,0.556015175546187,0.500880193206072,0.437013447604803,0.382299546156466,0.350913409661204,0.344900062855839,0.361021587172131,0.39168977508663,0.39168977508663
0.264111741877995,2.05155526232688,2.05155526232688,1.53820111759503,1.29620867262813,1.15049709228104,1.04358480309722,0.959551338517842,0.898583031309873,0.861615062293086,0.84033320160959,0.538324636809367,0.496199273406103,0.441336815943596,0.380605718919717,0.330391508217776,0.302636616888483,0.298601950065061,0.315757526082591,0.348445643004115,0.348445643004115
0.278057157137147,1.90244334792501,1.90244334792501,1.42414187978744,1.19747523384755,1.06028061460776,0.959563375462556,0.880342107018052,0.822431773154292,0.785944720878904,0.762078853169508,0.48449854869349,0.441174082429643,0.387275593834359,0.33007762459769,0.284338414062025,0.259927400847956,0.257465420339793,0.275092417049585,0.30899822253411,0.30899822253411
0.292738906969564,1.75364440297973,1.75364440297973,1.31455883367351,1.10379789054854,0.975206846733525,0.880652301585034,0.806185491483253,0.751325506663711,0.715464031318608,0.689444212208989,0.434693926626881,0.390791283374605,0.33845199576308,0.285070644825796,0.243710051831636,0.222352958603694,0.221111655437463,0.238737942045948,0.273143193720569,0.273143193720569
0.308195870719727,1.6067175022511,1.6067175022511,1.20982272386586,1.01528691660452,0.895279664125557,0.806793709221312,0.736981662815252,0.685133291196303,0.650014599661512,0.622237986489805,0.38878570209093,0.344871401130475,0.294589189342405,0.245201387786501,0.208062799336186,0.189472874779286,0.189152852196934,0.206394620041185,0.240670163823384,0.240670163823384
0.324468980607919,1.46312321014786,1.46312321014786,1.11020540788004,0.931979035494308,0.820444718162648,0.737882032653403,0.672590869058555,0.623689761755665,0.589407089548418,0.56023977403497,0.346627011785132,0.303210061003093,0.255386374047275,0.210072070009516,0.176950492307729,0.160849065781591,0.161200618014288,0.177757632563324,0.211365870545321,0.211365870545321
0.341601330124516,1.32419136339902,1.32419136339902,1.01588890242993,0.853847783200845,0.750599229224991,0.673773129290759,0.612841991871996,0.566803345908847,0.533429394600434,0.503208430979843,0.308054136889802,0.265583764063261,0.22052655512882,0.179279924137769,0.149933711445172,0.136054120280331,0.13687318417015,0.152522022773964,0.18501686827247,0.18501686827247
0.35963828814763,1.19109216723561,1.19109216723561,0.926974884704405,0.78081346374328,0.685601102121325,0.614292592730593,0.55754021196031,0.514263502711484,0.481853718086558,0.450889180267425,0.272890892492441,0.231755163915894,0.18968366881668,0.152425398872957,0.12658741469261,0.114678003118113,0.115801386067165,0.130387245981032,0.161411761725395,0.161411761725395
0.378627619086297,1.06481251575556,1.06481251575556,0.843494365247399,0.712752531088442,0.625277265919861,0.55924320938565,0.506473767232156,0.465847000854945,0.434442610943179,0.40301955433958,0.24095246722937,0.20147784396757,0.162528987124896,0.129119072459835,0.106506921812984,0.0963331645124445,0.0976334103462204,0.11106105944118,0.140343051350885,0.140343051350885
0.39861960936737,0.946139180684308,0.946139180684308,0.765417278108498,0.64950627262127,0.569431178401287,0.50841153934452,0.459419815967086,0.421323276367999,0.390954036526329,0.359334276023334,0.212048735080366,0.174500604761215,0.138736749199436,0.108987256639661,0.0893123271110043,0.0806581575374074,0.0820383543508377,0.094262750178289,0.121608650826573,0.121608650826573
0.419667200601071,0.835650033986283,0.835650033986283,0.692661769011709,0.590888709154969,0.517849469388528,0.461573630438537,0.416149440002254,0.380458927407342,0.351145542136172,0.319569188025805,0.18598707722204,0.150571276224102,0.117988985882856,0.0916763191489963,0.0746514700446736,0.0673199123289642,0.0687086812361588,0.0797257114593178,0.105013130215837,0.105013130215837
0.44182612977784,0.733713829996326,0.733713829996326,0.625103001376267,0.536693663058268,0.470307726260939,0.418499897233248,0.376431840021086,0.343021415443106,0.314777624106889,0.28346434362487,0.16257476208992,0.129440071141502,0.0999795248836726,0.0768557967596404,0.0622016311750943,0.0560148448517341,0.0573616827314439,0.0671993911534693,0.0903687296636357,0.0903687296636357
0.46515507686775,0.640498356864691,0.640498356864691,0.562581340921383,0.486700978288539,0.426575448594181,0.37895921389189,0.340037786845517,0.308782049142969,0.281616375914534,0.25076637002733,0.14162093680647,0.110862495380643,0.0844171850382919,0.0642204055946454,0.0516701427844609,0.0464689924327712,0.0477400806117133,0.0564506477429976,0.0774961791239308,0.0774961791239308
0.489715820213344,0.555986077061171,0.555986077061171,0.504909820171089,0.440681903203761,0.386420217033514,0.342722281920522,0.306742399801539,0.277518330236455,0.251435508148107,0.221230212143076,0.122938283616431,0.094601828836253,0.0710281887042535,0.053491080018408,0.0427941111403135,0.0384373696709941,0.0396119075931641,0.0472645613621222,0.0662253504293315,0.0662253504293315
0.515573400127401,0.479995809553786,0.479995809553786,0.451880822593767,0.3984036686734,0.349611134481822,0.309564341257649,0.276327326455776,0.249015740383367,0.22401782610655,0.194620358784636,0.10634439180839,0.0804311899739733,0.0595578402083871,0.0444151857360265,0.0353394432267219,0.0317027294315825,0.0327698096008835,0.039444757032366,0.0563957598755912,0.0563957598755912
0.542796291128856,0.412208633839787,0.412208633839787,0.403271960907093,0.359633310283673,0.315921605971624,0.279267296699267,0.248582398064113,0.22306904534254,0.199156245949016,0.170711646036903,0.0916628897765945,0.0681351970413423,0.0497715343905664,0.0367660576059321,0.0290993576301009,0.0260738972980321,0.0270299056054836,0.03281330451685,0.0478569330031456,0.0478569330031456
0.57145658327299,0.352196051520766,0.352196051520766,0.358851154241525,0.32414079469705,0.285131527845925,0.251621331987218,0.223306832667511,0.199483188239327,0.176654424361581,0.149289724142738,0.0787243744138835,0.0575112408730327,0.0414551717352973,0.0303420094364095,0.0238925400293394,0.0213838268358127,0.0222303301795081,0.0272102634848682,0.0404686387628275,0.0404686387628275
0.601630173056056,0.299448516594677,0.299448516594677,0.31838093381286,0.291701517046037,0.25702895781605,0.226426081758779,0.200310053597122,0.178073838078929,0.156327070124414,0.130151265024554,0.0673671669289217,0.0483703876762333,0.0344150648003875,0.0249649534279172,0.0195610810333489,0.0174874997386863,0.0182295693239007,0.0224929438280662,0.0341009978328133,0.0341009978328133
0.633396964399916,0.253402699117877,0.253402699117877,0.281622026313158,0.262098239300465,0.231411335817536,0.20349142763019,0.179412185805404,0.158667653362803,0.137999999165685,0.113103977758789,0.0574379163533914,0.0405379348317935,0.0284774244623366,0.0204787527999984,0.0159683101595978,0.0142597713445833,0.0149046835798197,0.0185349491710548,0.0286344693369614,0.0286344693369614
0.666841080248894,0.213466216136427,0.213466216136427,0.24833627849604,0.235122539576023,0.208086322027135,0.182637979557114,0.16044428642469,0.141102314151003,0.121509987957258,0.0979664891631511,0.0487920651933733,0.0338536479498576,0.0234875141132779,0.0167474142969912,0.0129966162875804,0.0115932395795884,0.0121494953555282,0.0152250672880065,0.0239597212343085,0.0239597212343085
0.702051085339193,0.1790389816964,0.1790389816964,0.218288995727201,0.210575840059735,0.186872313537526,0.163697297778842,0.143248359671832,0.12522636949038,0.106704473625036,0.0845681363698633,0.0412941864101845,0.028171712459153,0.0193085558984241,0.013653209283762,0.0105453231798153,0.00939619509466316,0.00987280085302251,0.012466064849905,0.0199773917104922,0.0199773917104922
0.739120220730817,0.149530735224486,0.149530735224486,0.191250772047882,0.188270077276046,0.167598695523897,0.146511904511261,0.127677199978276,0.110898941023829,0.0934411430082967,0.0727487080936721,0.0348181974682029,0.023360437223023,0.0158204661288158,0.0110947943082164,0.0085286694100781,0.00759069275634815,0.00799665175376585,0.0101734363338314,0.0165977514670465,0.0165977514670465
0.778146650723044,0.124374661485951,0.124374661485951,0.16699889009065,0.16802807337758,0.150105876695573,0.130935128416411,0.113594101256455,0.0979893179579961,0.0815874471331671,0.0623581615461922,0.029247455585425,0.0193017505512757,0.0129184880034,0.00898538527787272,0.00687392565503741,0.00611076995701054,0.00645473840559225,0.00827414866868296,0.0137402793680489,0.0137402793680489
0.819233722807343,0.103037291114889,0.103037291114889,0.145318366564208,0.14968366150114,0.13424515273022,0.116830818971269,0.100872464670739,0.0863764734780262,0.0710200721423458,0.0532563329118139,0.0244747383681903,0.0158905302146435,0.0105117795920028,0.0072510244090531,0.0055196688763476,0.00490082538755657,0.00519089488374503,0.00670541484144851,0.0113331660513656,0.0113331660513656
0.8624902413461,0.0850250607542699,0.0850250607542699,0.126002713582935,0.13308161236734,0.119878435479014,0.10407296234233,0.0893953322613915,0.0759485281848307,0.0616243925987362,0.0453126513047169,0.0204021153336767,0.0130338085893935,0.00852200445196453,0.00582896621052495,0.00441422231312571,0.00391416275987137,0.00415773702028491,0.00541352170878553,0.00931276155960826,0.00931276155960826
0.908030755701926,0.0698880213425042,0.0698880213425042,0.108854478473332,0.118077403515596,0.106877880177235,0.0925452253456753,0.0790548693203689,0.0666021821762995,0.0532939281996666,0.0384058594617859,0.016940717954726,0.0106498919846231,0.00688196192774173,0.00466619807934196,0.00351426215413516,0.00311169716912711,0.00331543720945636,0.00435272998733599,0.00762298364778926,0.00762298364778926
0.955975863580522,0.0572212251468673,0.0572212251468673,0.0936856154831819,0.104536867067788,0.0951254378049441,0.0821404495872733,0.0697518145481893,0.0582421339475675,0.0459298202660536,0.0324237393146955,0.0140104183084705,0.00866742980281269,0.00553428460491007,0.00371810256291989,0.00278358592249554,0.00246081699400997,0.00263063430994724,0.00348425804570848,0.00621470316679216,0.00621470316679216
1.00645253039042,0.0466643133178034,0.0466643133178034,0.080317732711128,0.0923357468430203,0.0845123551785155,0.0727601139541915,0.061394913712245,0.0507805012735363,0.0394403398994988,0.0272628371442382,0.011539428727635,0.0070244648158685,0.00443022188424252,0.00294726180784039,0.00219203361738108,0.00193439108245886,0.00207547303750601,0.00277535579419695,0.00504512189230372,0.00504512189230372
1.05959442546527,0.0378997826314791,0.0378997826314791,0.0685822472359256,0.0813591910822092,0.0749386413396978,0.0643137802550688,0.0539003497361541,0.0441362565720568,0.0337404354652469,0.0228281812417115,0.00946383668992323,0.00566749089371647,0.00352852138545832,0.00232239993395252,0.00171455015745676,0.00150990912081591,0.00162676461264716,0.00219847067683866,0.00407715652720863,0.00407715652720863
1.11554227603915,0.0306503472658131,0.0306503472658131,0.0583204715092615,0.0715012030137315,0.066312515343307,0.0567185339604084,0.0471911798182184,0.0382346868394622,0.0287513231338458,0.0190329847434787,0.00772709031050779,0.004550539372334,0.00279441393711985,0.00181745577144794,0.00133037632990483,0.00116874222870261,0.00126525884480267,0.00173050446054345,0.00327884054507723,0.00327884054507723
1.17444423991204,0.0246757404280034,0.0246757404280034,0.0493836451795181,0.0626640679885577,0.0585498476030514,0.0498984296275001,0.0411967882340702,0.0330068860204266,0.0244001207067516,0.0157983273067484,0.00627945012719837,0.00363431021300849,0.00219870321818886,0.00141077630512817,0.00102235497791505,0.000895510697660853,0.000975017061693893,0.00135215708995284,0.00262275326228867,0.00262275326228867
1.23645629779267,0.0197692296854359,0.0197692296854359,0.0416329191259611,0.0547577728928069,0.0515736045026811,0.0437839486598333,0.0358523618465532,0.0283892855575588,0.0206195219813997,0.0130528112119577,0.0050774224043568,0.00288535942950252,0.00171695758282713,0.00108442002888041,0.000776339315587414,0.000677546182086001,0.000742875126330321,0.0010473522122333,0.00208548320508935,0.00208548320508935
1.30174266635737,0.0157540542752241,0.0157540542752241,0.0349392929419357,0.0476994309420707,0.0453133039679627,0.0383114754868237,0.0310983939461072,0.0243232268261305,0.0173475065961319,0.0107321899271644,0.00408318803537857,0.00227535011476746,0.00132879907915727,0.000823558992921174,0.000580690843804935,0.000504436381066375,0.000557986050967389,0.00080273794267368,0.00164713062272518,0.00164713062272518
1.37047623311903,0.0124799354268791,0.0124799354268791,0.0291835035644499,0.0414127226958713,0.0397044880717605,0.0334227969941201,0.0268802208005868,0.0207545771883447,0.0145270787193972,0.00877896977383673,0.00326403945475066,0.00178037087662302,0.00101728300479659,0.000615968432902323,0.000425855198040392,0.000367641186021351,0.000411432275994814,0.000607255912353279,0.00129085199436108,0.00129085199436108
1.44283901425759,0.00981976300408774,0.00981976300408774,0.0242558611642032,0.0358273621163947,0.0346882174503364,0.0290646290202584,0.0231475941393244,0.017633389525757,0.0121060271485981,0.0071419877649708,0.00259183596484735,0.00138032262439971,0.000768360364594149,0.000451593340282114,0.000304005270011945,0.000260170308531351,0.000295898422532756,0.000451771495224778,0.00100244765303663,0.00100244765303663
1.5190226366246,0.00766652353295359,0.00766652353295359,0.0200560285568409,0.0308785946524165,0.0302105912827286,0.0251881728975306,0.0198542916805024,0.0149136033802356,0.0100366993374072,0.00577597069547844,0.00204248572059933,0.00105837241769494,0.000570415159052598,0.000322182038819998,0.000208742021474627,0.000176313472907152,0.000205396164288856,0.000328758251695971,0.000769992235332573,0.000769992235332573
1.59922884519812,0.00593050517665941,0.00593050517665941,0.016492741904847,0.0265067325861456,0.0262222957645716,0.0217487042892958,0.0169577667020391,0.0125527843254899,0.00827578248992572,0.00464108199745539,0.00159546045752529,0.000800471442371462,0.00041386839912906,0.000220977673063352,0.000134844487016825,0.000111415307144179,0.000135033735891731,0.00023202996193631,0.000583506562937083,0.000583506562937083
1.68367003733188,0.0045367933020061,0.0045367933020061,0.013483472889966,0.0226567311894849,0.0226781833300598,0.018705195908166,0.014418836547589,0.0105118969796747,0.00678408600564492,0.00370246366789389,0.00123334702145446,0.000594933045098323,0.000290841000135822,0.000142459416166942,7.80615020654374e-05,6.16880606669624e-05,8.08234564475837e-05,0.000156514085109388,0.00043466875398285,0.00043466875398285
1.77256982521344,0.00342305468754117,0.00342305468754117,0.0109540353679837,0.0192778075731279,0.0195368842843826,0.0160199750425394,0.0122014088657976,0.00875510622418,0.00552632105408153,0.00292978075466708,0.000941437950216816,0.00043206605370359,0.000194868159735049,8.2126113184369e-05,3.49386640121998e-05,2.40561965791283e-05,3.95214693528368e-05,9.80610153800396e-05,0.000316561815125739,0.000316561815125739
1.86616362802082,0.00253759789470694,0.00253759789470694,0.00883814232411857,0.0163231024849626,0.0167604519516013,0.0136584161435985,0.0102722433426905,0.00724960075925265,0.00447087471240835,0.0022967755298216,0.000707361821016798,0.000303858253472577,0.000120658396718035,3.63159548123837e-05,2.67492436322358e-06,-3.9722594995681e-06,8.49466378859996e-06,5.32840702434356e-05,0.00022345464111394,0.00022345464111394
1.96469929534566,0.00183769072602019,0.00183769072602019,0.00707692136802526,0.0137493837592438,0.0143140418798149,0.0115886680171635,0.00860074575632115,0.00596543311672683,0.00358957773268518,0.00178083770689734,0.000520752833589475,0.000203704800918914,6.3891061031884e-05,2.05660189126009e-06,-2.09959896723245e-05,-2.44119871616474e-05,-1.43895600616518e-05,1.94257115222044e-05,0.000150613204775035,0.000150613204775035
2.06843776353393,0.0012881120479154,0.0012881120479154,0.00561839879342559,0.0115167886944869,0.0121656250508259,0.00978141443236629,0.00715879042137816,0.00487537063674264,0.00285746646677277,0.00136259600611624,0.000372958143412393,0.000126176466499472,2.10467787551076e-05,-2.30590614062732e-05,-3.79034152643952e-05,-3.88879713869272e-05,-3.08543957698233e-05,-5.75395655887672e-06,9.41387174120628e-05,9.41387174120628e-05
2.17765374668214,0.000859913750255134,0.000859913750255134,0.00441696325241626,0.00958860142004325,0.0102857344063739,0.00820966622596876,0.00592056655484988,0.00395475263664549,0.0022525406573257,0.00102553516899651,0.000256780771659569,6.68228466666147e-05,-1.07340626358016e-05,-4.0975683823051e-05,-4.95203233398274e-05,-4.87075774425244e-05,-4.22887661130286e-05,-2.40698582538213e-05,5.08296404732209e-05,5.08296404732209e-05
2.29263646411905,0.000529368602274134,0.000529368602274134,0.00343282034300486,0.00793106037286413,0.00864724333747898,0.00684858228965126,0.00486244382515317,0.0031813499644273,0.00175551964257328,0.000755641287762939,0.000166255464714524,2.20060248916524e-05,-3.3769072637503e-05,-5.326024298012e-05,-5.70295432615804e-05,-5.49197462981074e-05,-4.98091662124587e-05,-3.69887646740039e-05,1.80646023353761e-05,1.80646023353761e-05
2.41369040629926,0.000277080743060095,0.000277080743060095,0.00263144895505109,0.00651319040827273,0.00722517411489254,0.00567531622579173,0.00396285236462534,0.00253522422758804,0.00134960000535747,0.000541077135645683,9.64546201312919e-05,-1.12394482933882e-05,-4.99315777711753e-05,-6.11718762069758e-05,-6.13781016537019e-05,-5.83635298849259e-05,-5.43104713110043e-05,-4.5692816560563e-05,-6.29650632794215e-06,-6.29650632794215e-06
2.54113614113684,8.72371348324088e-05,8.72371348324088e-05,0.00198306919969172,0.00530665384835981,0.00599653360856971,0.00466888499750888,0.00320217282014575,0.0019985851109497,0.00102021784824821,0.000371888126368224,4.33212978699341e-05,-3.53239737877221e-05,-6.07315057775661e-05,-6.57192762498838e-05,-6.33217343011899e-05,-5.97078216007851e-05,-5.6507604701702e-05,-5.11319334349901e-05,-2.39957409631102e-05,-2.39957409631102e-05
2.6753111629144,-5.30197692524909e-05,-5.30197692524909e-05,0.00146213032556645,0.00428561493075195,0.00494017310158705,0.00381005562409109,0.00256263255340827,0.00155564524376761,0.000754818746740898,0.000239738634222553,3.52635924067883e-06,-5.2201025908615e-05,-6.73821751652146e-05,-6.77077794304177e-05,-6.3461289778093e-05,-5.94838282738362e-05,-5.69696522736312e-05,-5.4066961140146e-05,-3.64468436991766e-05,-3.64468436991766e-05
2.81657078601559,-0.000154115830170345,-0.000154115830170345,0.00104682537263202,0.00342661262555725,0.00403666859849527,0.0030812459113,0.00202820482009018,0.00119247297001445,0.000542638089760317,0.000137677686692452,-2.56531115122394e-05,-6.34488849723854e-05,-7.08553227858777e-05,-6.77779294274874e-05,-6.22724551927291e-05,-5.81115692262068e-05,-5.61477469787897e-05,-5.51051225557633e-05,-4.47934934069048e-05,-4.47934934069048e-05
2.96528908584767,-0.000224481126327954,-0.000224481126327954,0.000718637585817863,0.00270843757309486,0.00326821780061341,0.00246643536496078,0.00158450858286076,0.000896844064517639,0.000374494032279044,5.99324999716147e-05,-4.64367755744942e-05,-7.03385145663068e-05,-7.1926344660809e-05,-6.64370057887895e-05,-6.01299915165847e-05,-5.59214680201829e-05,-5.43978244129705e-05,-5.47290880453258e-05,-4.99578018884149e-05,-4.99578018884149e-05
3.12185988944593,-0.000270911604070928,-0.000270911604070928,0.000461921933631343,0.00211200986833895,0.00261854989668283,0.00195108279957448,0.00121870746688431,0.000658093901135501,0.00024259472683524,1.72795138399201e-06,-6.06278599454994e-05,-7.38897750083584e-05,-7.12114154444281e-05,-6.40847574988562e-05,-5.73274620594083e-05,-5.31719188733942e-05,-5.19991630986616e-05,-5.33207692954723e-05,-5.26805683754527e-05,-5.26805683754527e-05
3.28669781838331,-0.000298868286985893,-0.000298868286985893,0.000263523545757057,0.00162025547879934,0.00207284450137384,0.001522047684277,0.000919407175601181,0.000466971820479914,0.000140360926989846,-4.08701485062991e-05,-6.96860626926096e-05,-7.49178550010762e-05,-6.91978847678791e-05,-6.10343716203477e-05,-5.40932669412014e-05,-5.00635558643058e-05,-4.91694659368693e-05,-5.11807584495732e-05,-5.35545988147234e-05,-5.35545988147234e-05
3.46023938674673,-0.000312724185508286,-0.000312724185508286,0.00011243355866242,0.0012179801304556,0.00161765644890257,0.00116751291374985,0.000676551388556103,0.000315499488860759,6.22645110329297e-05,-7.10902307488437e-05,-7.47885409533823e-05,-7.40715284186761e-05,-6.62691204647011e-05,-5.75295305351679e-05,-5.06036542052265e-05,-4.67508250898705e-05,-4.60771078922836e-05,-4.85441807140637e-05,-5.30522113764267e-05,-5.30522113764267e-05
3.64294415708801,-0.000315967556104673,-0.000315967556104673,-5.18230260407067e-07,0.000891740443961615,0.00124084367730103,0.000876907389035556,0.000481316721573183,0.000196834925076604,3.68298972691692e-06,-9.15708493124999e-05,-7.68807492696468e-05,-7.18646003411432e-05,-6.27247747730051e-05,-5.37582635004906e-05,-4.69932596790631e-05,-4.33513536035007e-05,-4.28510652338849e-05,-4.55935983630234e-05,-5.15478848421976e-05,-5.15478848421976e-05
3.83529595741031,-0.000311368844474216,-0.000311368844474216,-8.29353449275451e-05,0.000629712887621452,0.000931496068708973,0.000640827482437814,0.000326007722471225,0.000105143640692874,-3.92303444011402e-05,-0.000104459467706057,-7.67186768738337e-05,-6.87016953771317e-05,-5.87972851745563e-05,-4.98641747851154e-05,-4.33636297646166e-05,-3.99535209342904e-05,-3.95889507387404e-05,-4.24694950479728e-05,-4.93368620502891e-05,-4.93368620502891e-05
4.03780416241295,-0.000301117501180529,-0.000301117501180529,-0.000141093309924256,0.000421561695259496,0.000679863783024355,0.000450957086593786,0.000203953101765642,3.54780377017158e-05,-6.966128926554e-05,-0.000111496236808009,-7.49038291527359e-05,-6.48993585688052e-05,-5.46652833429414e-05,-4.5955528121836e-05,-3.97900998002966e-05,-3.66225660320858e-05,-3.63635035482078e-05,-3.92787775031919e-05,-4.66503942251929e-05,-4.66503942251929e-05
4.25100504238742,-0.000286933868885858,-0.000286933868885858,-0.00018014749642506,0.000258307264930981,0.000477284278423354,0.000299986470114283,0.000109404472938208,-1.63341268380511e-05,-9.02355259490034e-05,-0.000114084702538562,-7.19121135806784e-05,-6.07032822601888e-05,-5.04644697238639e-05,-4.21125818516466e-05,-3.6327333674183e-05,-3.34055024718768e-05,-3.32278199598946e-05,-3.61016556545941e-05,-4.36682035411879e-05,-4.36682035411879e-05
4.47546318333681,-0.000270160492623633,-0.000270160492623633,-0.000204312837698221,0.000132196719101252,0.000316107802142903,0.000181530555764893,3.74388265055337e-05,-5.37917325844368e-05,-0.000103106388491153,-0.000113351214730619,-6.81176240212896e-05,-5.63023387814077e-05,-4.62964141697766e-05,-3.8393498779102e-05,-3.30137750076425e-05,-3.03350652060906e-05,-3.02195598446844e-05,-3.29971983637977e-05,-4.05286474969549e-05,-4.05286474969549e-05
4.71177298207914,-0.000251836483067851,-0.000251836483067851,-0.000217018207427056,3.65782965224442e-05,0.00018962162081259,9.00474943473743e-05,-1.613418195304e-05,-7.98125762379096e-05,-0.000110030757400405,-0.000110194633267262,-6.38121703218547e-05,-5.18399851928361e-05,-4.22356623671157e-05,-3.48390963811999e-05,-2.98752146460687e-05,-2.7432871388543e-05,-2.73643207971558e-05,-3.00078093120422e-05,-3.73369894958034e-05,-3.73369894958034e-05
4.960560220294,-0.00023275795236253,-0.00023275795236253,-0.000221038233742953,-3.42189018812545e-05,9.19736208152216e-05,2.07585330335627e-05,-5.4859254933526e-05,-9.68160407237987e-05,-0.000112434256960072,-0.000105327752031131,-5.92212710192137e-05,-4.74235107418812e-05,-3.83354606361879e-05,-3.14766550169959e-05,-2.69276418357472e-05,-2.47119444810845e-05,-2.46783371712006e-05,-2.71628239453768e-05,-3.4172112148426e-05,-3.4172112148426e-05
5.22248372168072,-0.000213527027648899,-0.000213527027648899,-0.000218605219726524,-8.49985337126677e-05,1.80961382465661e-05,-3.04298105934415e-05,-8.17161488204994e-05,-0.000106796473100249,-0.000111466926212457,-9.93116924385434e-05,-5.45172150880263e-05,-4.31315170735572e-05,-3.46323559713409e-05,-2.83229622521374e-05,-2.41795157495852e-05,-2.21787233439145e-05,-2.21706325193819e-05,-2.44813922043884e-05,-3.10919531897223e-05,-3.10919531897223e-05
5.49823709661639,-0.00019459151636218,-0.00019459151636218,-0.00021150368272652,-0.000119803020840325,-3.63690158821307e-05,-6.70003355465347e-05,-9.91936456005117e-05,-0.000111387759165517,-0.000108050489780588,-9.25843593828801e-05,-4.98297019980159e-05,-3.90199540365168e-05,-3.11498823717372e-05,-2.53867389624332e-05,-2.16335689336129e-05,-1.98346556727949e-05,-1.98447302215724e-05,-2.19747821094083e-05,-2.81378959503264e-05,-2.81378959503264e-05
5.78855057893406,-0.00017627693700436,-0.00017627693700436,-0.000201149831221512,-0.0001420112758379,-7.51433709494024e-05,-9.1895713822015e-05,-0.000109356632558334,-0.000111919702213408,-0.00010291828852354,-8.54839066067433e-05,-4.52544868340257e-05,-3.51269776011158e-05,-2.79015063856392e-05,-2.26705662072664e-05,-1.9288233576549e-05,-1.76774567188412e-05,-1.77000080341282e-05,-1.9648214654023e-05,-2.53383062068926e-05,-2.53383062068926e-05
6.09419295968488,-0.00015881232865121,-0.00015881232865121,-0.000188658085462101,-0.000154427792974407,-0.000101381571595283,-0.000107584403203466,-0.000113906323424459,-0.000109466887850687,-9.66488489229107e-05,-7.82680264053851e-05,-4.0860386851155e-05,-3.14768495206221e-05,-2.4892973609858e-05,-2.01724099876349e-05,-1.71387648726692e-05,-1.57020992994725e-05,-1.57327662239562e-05,-1.75023206186089e-05,-2.2711373900066e-05,-2.2711373900066e-05
6.41597362300527,-0.00014235100312924,-0.00014235100312924,-0.000174896529614066,-0.000159363026793669,-0.000117737372459383,-0.000116121497485821,-0.000114233822002351,-0.000104890753701307,-8.96939810368575e-05,-7.1129760420423e-05,-3.66949462297026e-05,-2.80830597186696e-05,-2.21241721219079e-05,-1.78868232306982e-05,-1.51781217130837e-05,-1.39015888049824e-05,-1.39370663526468e-05,-1.55342929422776e-05,-2.02673903648239e-05,-2.02673903648239e-05
6.75474468948023,-0.000126987196346939,-0.000126987196346939,-0.000160532967934929,-0.000158705218120459,-0.000126425286340619,-0.000119204284569971,-0.000111467359121006,-9.88755887764765e-05,-8.24022032079962e-05,-6.42104243644011e-05,-3.27890053679731e-05,-2.49508198711675e-05,-1.95906076029941e-05,-1.58058895129232e-05,-1.33976539787395e-05,-1.22675669000527e-05,-1.23053868517084e-05,-1.37387951900333e-05,-1.80105684970601e-05,-1.80105684970601e-05
7.11140327267895,-0.000112769403632995,-0.000112769403632995,-0.000146073051233761,-0.000153984016452163,-0.00012927750331713,-0.000118222455840207,-0.000106513626787164,-9.19591689757158e-05,-7.50382009370348e-05,-5.76101478958371e-05,-2.91603789159699e-05,-2.20790500622442e-05,-1.72845675178937e-05,-1.3919961036399e-05,-1.17876362877042e-05,-1.07907793724047e-05,-1.08291331381584e-05,-1.21086750566356e-05,-1.59404940544116e-05,-1.59404940544116e-05
7.48689385483796,-9.97110415895956e-05,-9.97110415895956e-05,-0.000131891747620956,-0.000146426386977013,-0.000127795876150275,-0.00011430305622503,-0.000100093692861365,-8.45586995291155e-05,-6.77989401721898e-05,-5.13964517010728e-05,-2.5816810833529e-05,-1.94619581704775e-05,-1.5196037211019e-05,-1.22182335499733e-05,-1.03376804887698e-05,-9.46143693640098e-06,-9.4990327282811e-06,-1.06355229669975e-05,-1.40532804346194e-05,-1.40532804346194e-05
7.88221078798337,-8.77989606460064e-05,-8.77989606460064e-05,-0.000118259254303873,-0.00013700538364446,-0.000123198926268468,-0.000108350381419039,-9.27740086169122e-05,-7.69926871706938e-05,-6.08269736593767e-05,-4.56112148880334e-05,-2.27583450137026e-05,-1.70902931531036e-05,-1.33134190436593e-05,-1.06891926732091e-05,-9.03705310738303e-06,-8.26949202199814e-06,-8.30544000583452e-06,-9.31010806608389e-06,-1.23424857179619e-05,-1.23424857179619e-05
8.29840092711535,-7.70002347133447e-05,-7.70002347133447e-05,-0.000105362287241263,-0.000126482421715591,-0.000116463957770828,-0.000101081113708248,-8.49930273952396e-05,-6.94993095025031e-05,-5.42214035343304e-05,-4.02763269133844e-05,-1.99792248756727e-05,-1.49523382082582e-05,-1.16240957404272e-05,-9.32095927765079e-06,-7.87491852063054e-06,-7.20485028906061e-06,-7.23857036642296e-06,-8.12271757671772e-06,-1.07998400309626e-05,-1.07998400309626e-05
8.73656640242772,-6.72675729383109e-05,-6.72675729383109e-05,-9.3321541974517e-05,-0.0001154437004213,-0.000108364470572416,-9.30550445208269e-05,-7.7083938339269e-05,-6.22517899997607e-05,-4.80468950548401e-05,-3.53982672668324e-05,-1.74694142893434e-05,-1.30346970416715e-05,-1.01148709573814e-05,-8.10155608887365e-06,-6.84052466392187e-06,-6.25753151147229e-06,-6.2886795319686e-06,-7.06342047559094e-06,-9.41582180227536e-06,-9.41582180227536e-06
9.19786753790427,-5.85436309871954e-05,-5.85436309871954e-05,-8.22059920982006e-05,-0.000104331416804545,-9.95031386270541e-05,-8.47017622923028e-05,-6.92939918934812e-05,-5.5371227472221e-05,-4.23410751348048e-05,-3.09718130163378e-05,-1.52158145171127e-05,-1.13229157974855e-05,-8.77231341000479e-06,-7.01911295615889e-06,-5.9233442339238e-06,-5.41779146479968e-06,-5.44620038940152e-06,-6.12227198924875e-06,-8.18011397805178e-06,-8.18011397805178e-06
9.68352592402023,-5.07644436838044e-05,-5.07644436838044e-05,-7.20445809403393e-05,-9.34703816398808e-05,-9.03406670079251e-05,-7.63436940977677e-05,-6.18008566052796e-05,-4.89372708658517e-05,-3.71205949862752e-05,-2.69830375877877e-05,-1.32032373254344e-05,-9.80197454521886e-06,-7.58302519025978e-06,-6.06202447375663e-06,-5.11318160198987e-06,-4.676213838858e-06,-4.70184701427911e-06,-5.28947167691496e-06,-7.0819648637098e-06,-7.0819648637098e-06
10.1948276526863,-4.38621544693438e-05,-4.38621544693438e-05,-6.2835765818962e-05,-8.30906053321779e-05,-8.12208669084123e-05,-6.82158826975626e-05,-5.47264049482873e-05,-4.29969757624048e-05,-3.23860891743103e-05,-2.34117332293134e-05,-1.14151821019746e-05,-8.45667501117183e-06,-6.53385033285317e-06,-5.21907032132094e-06,-4.40025320676024e-06,-4.02377889369012e-06,-4.04669323720219e-06,-4.55548540215877e-06,-6.11047299272496e-06,-6.11047299272496e-06
10.7331267230012,-3.77671800535506e-05,-3.77671800535506e-05,-5.45552922493878e-05,-7.33463704268788e-05,-7.23922952548792e-05,-6.04828628081558e-05,-4.81482818768527e-05,-3.75721291673887e-05,-2.81262224218792e-05,-2.02333637728987e-05,-9.83445477132785e-06,-7.27194525103862e-06,-5.61203601957373e-06,-4.47950639403396e-06,-3.77524717624575e-06,-3.45191414060149e-06,-3.47223121789884e-06,-3.91113847413198e-06,-5.25481120694124e-06,-5.25481120694124e-06
11.2998486268327,-3.24099179424311e-05,-3.24099179424311e-05,-4.71625063107849e-05,-6.43322537017249e-05,-6.40267995008095e-05,-5.32529752449626e-05,-4.21095667707719e-05,-3.26652844535443e-05,-2.4320981148772e-05,-1.74206331628445e-05,-8.44365845621996e-06,-6.23307729785152e-06,-4.8053556677654e-06,-3.83313248334389e-06,-3.22936642534278e-06,-2.95253053623194e-06,-2.97041416395394e-06,-3.34768593338302e-06,-4.50440162075536e-06,-4.50440162075536e-06
11.8964941237207,-2.77220807871393e-05,-2.77220807871393e-05,-4.06054559896933e-05,-5.60965075629448e-05,-5.62352940132415e-05,-4.65904288006129e-05,-3.66267989904212e-05,-2.82647097990698e-05,-2.09443378782364e-05,-1.49447379302183e-05,-7.22557896683509e-06,-5.32591005841618e-06,-4.10220100429628e-06,-3.27034090180689e-06,-2.75435826737674e-06,-2.51804704793089e-06,-2.53368608234827e-06,-2.85686402568975e-06,-3.84905044618643e-06,-3.84905044618643e-06
12.5246432151002,-2.36377228712966e-05,-2.36377228712966e-05,-3.482498562938e-05,-4.86521608293828e-05,-4.90810749017134e-05,-4.05253901822262e-05,-3.16966007970665e-05,-2.43484202707398e-05,-1.79663932277877e-05,-1.27763580749966e-05,-6.16348353050578e-06,-4.53696689524638e-06,-3.49164832373747e-06,-2.78214915909658e-06,-2.34253279908825e-06,-2.14140530114743e-06,-2.15500067760993e-06,-2.43092612720057e-06,-3.27904961625642e-06,-3.27904961625642e-06
13.1859593283686,-2.00940097736197e-05,-2.00940097736197e-05,-2.97579900789872e-05,-4.19861539578816e-05,-4.25909582541875e-05,-3.50623540438154e-05,-2.73010993560426e-05,-2.0887436327104e-05,-1.53550810284382e-05,-1.08864301784848e-05,-5.24134705717364e-06,-3.8535552046181e-06,-2.96350290282225e-06,-2.36021908070628e-06,-1.98677150457934e-06,-1.81607581992743e-06,-1.82783092502977e-06,-2.06266538030111e-06,-2.78525050376155e-06,-2.78525050376155e-06
13.8821937218751,-1.70317723051111e-05,-1.70317723051111e-05,-2.53399654721451e-05,-3.60667844651736e-05,-3.6764504750417e-05,-3.01870186323194e-05,-2.3412322029965e-05,-1.78483888090881e-05,-1.30775072271684e-05,-9.24673815432414e-06,-4.44401754064488e-06,-3.26383375165652e-06,-2.50832477660355e-06,-1.99686410029904e-06,-1.68052739740747e-06,-1.53605676697469e-06,-1.54617053880561e-06,-1.74542590617323e-06,-2.3591141144575e-06,-2.3591141144575e-06
14.6151901225008,-1.43958781316011e-05,-1.43958781316011e-05,-2.15069707161568e-05,-3.08497044475772e-05,-3.1581572277292e-05,-2.58718692277668e-05,-1.99957163019314e-05,-1.51955722356094e-05,-1.11009816873467e-05,-7.83035108067825e-06,-3.75733006443821e-06,-2.75685256480591e-06,-2.1174383006139e-06,-1.68504625318478e-06,-1.41781763717613e-06,-1.29586608394647e-06,-1.30452820974943e-06,-1.47310406849314e-06,-1.99274102180046e-06,-1.99274102180046e-06
15.3868896081066,-1.21354494464951e-05,-1.21354494464951e-05,-1.81970957611681e-05,-2.6282682998598e-05,-2.70084178610499e-05,-2.20806505037135e-05,-1.70129261214139e-05,-1.28925337553633e-05,-9.39379240019307e-06,-6.61193284515896e-06,-3.16817749331198e-06,-2.32256941187717e-06,-1.78292790982704e-06,-1.41836417467866e-06,-1.1932094865745e-06,-1.09052778607571e-06,-1.09791560773235e-06,-1.24014112385089e-06,-1.67888432387853e-06,-1.67888432387853e-06
16.1993357477822,-1.02039517409088e-05,-1.02039517409088e-05,-1.53515189989892e-05,-2.23093218499552e-05,-2.30025514277429e-05,-1.87718904827374e-05,-1.4423940331157e-05,-1.09032728519148e-05,-7.92576516362218e-06,-5.56794480151308e-06,-2.66454487269593e-06,-1.95184658573933e-06,-1.49762197219614e-06,-1.19103338202182e-06,-1.00180059535988e-06,-9.15553211500465e-07,-9.21829886566943e-07,-1.04150851346923e-06,-1.41094804973373e-06,-1.41094804973373e-06
17.0546800135044,-8.55917579719994e-06,-8.55917579719994e-06,-1.29152250151377e-05,-1.88718908415093e-05,-1.95165259930924e-05,-1.59016219950569e-05,-1.21887150705903e-05,-9.19311752688051e-06,-6.66864552781102e-06,-4.67676012776894e-06,-2.2355137674862e-06,-1.63643128123289e-06,-1.25506680908581e-06,-9.97860090580887e-07,-8.39194431913219e-07,-7.66918025681723e-07,-7.72231665287372e-07,-8.72686986190228e-07,-1.18297363803096e-06,-1.18297363803096e-06
17.9551874775388,-7.16313347824822e-06,-7.16313347824822e-06,-1.08374450514752e-05,-1.59134311351597e-05,-1.6500831573444e-05,-1.34254324492402e-05,-1.02683600226587e-05,-7.72933425700021e-06,-5.59633570427839e-06,-3.91870636810109e-06,-1.87124234445473e-06,-1.36892276966431e-06,-1.04949283919721e-06,-8.34209828544409e-07,-7.01471899008162e-07,-6.41035778398799e-07,-6.45519332497119e-07,-7.2964078898641e-07,-9.89616666474147e-07,-9.89616666474147e-07
18.9032428106707,-5.98188585199067e-06,-5.98188585199067e-06,-9.07187482720603e-06,-1.33792566064433e-05,-1.39060436318141e-05,-1.12999582829964e-05,-8.62596749799342e-06,-6.48152189396084e-06,-4.68501466539773e-06,-3.2760509077191e-06,-1.56292625130832e-06,-1.14272931590835e-06,-8.757745316103e-07,-6.95972150980135e-07,-5.85160035429869e-07,-5.34728980534121e-07,-5.38500621709873e-07,-6.08788056142215e-07,-8.26116148269213e-07,-8.26116148269213e-07
19.9013565971496,-4.98532072109477e-06,-4.98532072109477e-06,-7.5767174175421e-06,-1.1217968258962e-05,-1.16843603997629e-05,-9.48392732529595e-06,-7.22715387401228e-06,-5.42183344975516e-06,-3.91316662542926e-06,-2.73294221297334e-06,-1.30274516799617e-06,-9.52017524707525e-07,-7.29386123581689e-07,-5.79522616219867e-07,-4.87198799584726e-07,-4.45198438350421e-07,-4.48362296640867e-07,-5.06968617935422e-07,-6.88258226877473e-07,-6.88258226877473e-07
20.9521719830703,-4.14689475593512e-06,-4.14689475593512e-06,-6.31459273472594e-06,-9.38208146749055e-06,-9.79064770499319e-06,-7.93883918887449e-06,-6.04037330028333e-06,-4.52506358662669e-06,-3.26153926859383e-06,-2.27531853770403e-06,-1.0837990659374e-06,-7.91656717899555e-07,-6.0635464504173e-07,-4.81683297473678e-07,-4.04906831917967e-07,-3.6999175075738e-07,-3.72638886661553e-07,-4.21410232675515e-07,-5.72336225667291e-07,-5.72336225667291e-07
22.0584716757967,-3.44335361038186e-06,-3.44335361038186e-06,-5.25234921764171e-06,-7.82835209650548e-06,-8.18309419632126e-06,-6.62936173409357e-06,-5.03705576522309e-06,-3.76863436238212e-06,-2.71305054770701e-06,-1.89079375538018e-06,-9.00037990012811e-07,-6.57160454428758e-07,-5.03211704947613e-07,-3.99682704309578e-07,-3.35947005203478e-07,-3.06971650377514e-07,-3.09181163834967e-07,-3.49694170739659e-07,-4.75108540410094e-07,-4.75108540410094e-07
23.2231853129637,-2.85444150604176e-06,-2.85444150604176e-06,-4.36080760617897e-06,-6.5178743858223e-06,-6.82356545158942e-06,-5.52351020187628e-06,-4.19161296798192e-06,-3.13250668047949e-06,-2.25265952873621e-06,-1.56852884928548e-06,-7.46188393207169e-07,-5.44627143957631e-07,-4.16945324929666e-07,-3.31116223932175e-07,-2.78292531269455e-07,-2.54284875972321e-07,-2.56125068379351e-07,-2.89721083105398e-07,-3.93755911749325e-07,-3.93755911749325e-07
24.4493972205702,-2.36260963371654e-06,-2.36260963371654e-06,-3.61446172664745e-06,-5.41601149744425e-06,-5.67773120458469e-06,-4.59266463712063e-06,-3.4813487043774e-06,-2.59904011602593e-06,-1.8672143824759e-06,-1.29909586976821e-06,-6.1767873267177e-07,-4.50681372205084e-07,-3.44952930162518e-07,-2.73907672422697e-07,-2.30194192144473e-07,-2.10332146142604e-07,-2.11861652473892e-07,-2.39677800474899e-07,-3.25839074749085e-07,-3.25839074749085e-07
25.7403545807102,-1.95273113362906e-06,-1.95273113362906e-06,-2.99115619817065e-06,-4.49220869556248e-06,-4.71502733062445e-06,-3.81147164321778e-06,-2.88630350552088e-06,-2.15281960556428e-06,-1.54528787332483e-06,-1.07434002871654e-06,-5.10566315629131e-07,-3.72417094227716e-07,-2.84996247700393e-07,-2.26272693646061e-07,-1.9014917296258e-07,-1.73739602673134e-07,-1.75008508173834e-07,-1.98005548043805e-07,-2.69257839525985e-07,-2.69257839525985e-07
27.0994760305684,-1.61182819229118e-06,-1.61182819229118e-06,-2.47175682152495e-06,-3.71972924047493e-06,-3.90850251949573e-06,-3.15766743293326e-06,-2.38905741333967e-06,-1.78046372863051e-06,-1.27700866236675e-06,-8.8724421473169e-07,-4.21467039280671e-07,-3.07343787252999e-07,-2.35158815265334e-07,-1.86684393480796e-07,-1.56871909356867e-07,-1.43332055248044e-07,-1.44382969695224e-07,-1.63370138114705e-07,-2.22212178662611e-07,-2.22212178662611e-07
28.5303607154541,-1.32881558274581e-06,-1.32881558274581e-06,-2.03982553633741e-06,-3.07534446479239e-06,-3.23458936467255e-06,-2.61185154295502e-06,-1.9745095399513e-06,-1.47042574975535e-06,-1.05389456934658e-06,-7.31799054328182e-07,-3.47489152002401e-07,-2.53336067399962e-07,-1.93806508394235e-07,-1.53841458165337e-07,-1.29267083380877e-07,-1.18108312011761e-07,-1.18977320541743e-07,-1.34634265915522e-07,-1.83165918317269e-07,-1.83165918317269e-07
30.0367978198452,-1.09426324688603e-06,-1.09426324688603e-06,-1.68130850377086e-06,-2.53900212421084e-06,-2.67283067963314e-06,-2.15723373945574e-06,-1.62964859014623e-06,-1.21279600328438e-06,-8.686923749789e-07,-6.02880860503415e-07,-2.86171838138316e-07,-2.08587382629329e-07,-1.59551299057454e-07,-1.2663909523733e-07,-1.06404974322327e-07,-9.72185998314243e-08,-9.79361665149498e-08,-1.1083216223921e-07,-1.50813239392988e-07,-1.50813239392988e-07
31.6227766016838,-9.00179471331728e-07,-9.00179471331728e-07,-1.38424327206345e-06,-2.09349085671223e-06,-2.20558439788282e-06,-1.77937098530862e-06,-1.3433247721429e-06,-9.99111500406744e-07,-7.1522725033507e-07,-4.96138830272383e-07,-2.35428973541062e-07,-1.71567799276458e-07,-1.31218443433444e-07,-1.04142615770655e-07,-8.74992261248476e-08,-7.99442208375364e-08,-8.05359582133216e-08,-9.11466520841294e-08,-1.24048252024793e-07,-1.24048252024793e-07


==> VeVd.csv <==
0.00316227766016838,82.910067343515,106.817583494072
0.00332924969564932,83.3542662785842,107.123915936925
0.00350503805392943,83.7985963805119,107.439632860376
0.00369010824737715,84.2430304066016,107.764297166733
0.00388495036796967,84.68754217803,108.097449138
0.00409008038512566,85.1321063128527,108.43861228872
0.00430604151206501,85.5766979663236,108.787298853927
0.00453340564431412,86.0212925761671,109.143014794638
0.00477277487416588,86.4658656104605,109.505264235601
0.005024783085105,86.9103923157962,109.873553281172
0.00529009763042089,87.354847463398,110.247393183456
0.00556942110045333,87.7992050908506,110.626302861242
0.00586349318315074,88.2434382370882,111.00981078821
0.00617309262286823,88.6875186682519,111.39745628426
0.00649903928259255,89.1314165919932,111.788790254772
0.0068421963150548,89.5751003577511,112.183375429786
0.00720347244848076,90.0185361404864,112.58078615882
0.00758382439303127,90.4616876053031,112.980607818306
0.00798425937430583,90.9045155503421,113.382435887842
0.00840583780061791,91.3469775252926,113.785874749367
0.00884967607110585,91.7890274228439,114.190536260595
0.00931694953211524,92.2306150403948,114.596038150905
0.00980889558968175,92.6716856093714,115.002002284936
0.010326816986357,93.1121792895743,115.408052836586
0.0108720852510543,93.5520306261052,115.813814414213
0.0114461443310511,93.9911679666294,116.218910176753
0.0120505144157649,94.429512837023,116.622959980266
0.0126867959624288,94.8669792738697,117.025578595088
0.0133566739343287,95.3034731128233,117.426374035338
0.0140619222628235,95.73889123258,117.824946044779
0.0148044085449653,96.1731207551366,118.22088478583
0.0155860989891601,96.6060382041871,118.613769781643
0.0164090636219649,97.0375086249645,119.003169164123
0.0172754817698103,97.4673846706224,119.38863928326
0.0181876478301636,97.8955056623953,119.769724734598
0.0191479773474177,98.3216966333312,120.145958861417
0.0201590134095929,98.7457673683824,120.51686478571
0.0212234333827929,99.1675114570916,120.881957016518
0.0223440560012477,99.5867053790259,121.240743675037
0.0235238488317197,100.003107646478,121.592729362626
0.0247659361320389,100.416458033701,121.937418679985
0.0260736071245783,100.826476927008,122.274320383425
0.0274503247065788,101.232864835234,122.60295213753
0.0288997346203896,101.635302105194,122.922845793549
0.0304256751079078,102.033448891487,123.233553090838
0.0320321870747851,102.426945433947,123.534651646561
0.0337235247913152,102.815412698822,123.825751068928
0.0355041671583419,103.198453440622,124.106499004217
0.0373788295680204,103.575653740194,124.376586910333
0.0393524763908409,103.946585069989,124.635755342208
0.0414303341219816,104.310806929349,124.883798538776
0.0436179052218054,104.66787008017,125.120568118596
0.0459209826871511,105.017320396382,125.345975721251
0.0483456653920058,105.35870331901,125.55999447306
0.050898374238184,105.69156888262,125.762659205848
0.0535858691587811,106.015477249404,125.95406541291
0.0564152670194297,106.330004655276,126.134366982887
0.0593940604647635,106.634749640052,126.303772805643
0.0625301377599974,106.929339403274,126.462542390568
0.0658318036801667,107.21343610118,126.610980673956
0.0693078015023421,107.486742881451,126.749432216107
0.0729673361590613,107.749009443134,126.878274999826
0.0768200986142885,108.00003691161,126.99791404054
0.0808762915264541,108.239681833736,127.108775005601
0.0851466562665329,108.467859126388,127.211298018895
0.0896425013627102,108.684543851387,127.305931799069
0.0943757324469591,108.889771738754,127.393128248364
0.0993588837828334,109.083638435054,127.473337576669
0.104605151457966,109.266297510142,127.547004014175
0.110128428329168,109.437957309667,127.614562137521
0.115943340812678,109.598876788236,127.676433809756
0.122065287616971,109.749360495954,127.733025714351
0.128510480520711,109.889752916886,127.78472744807
0.135295987303829,110.020432370942,127.831910126528
0.142439776945413,110.141804690915,127.874925449401
0.149960767208097,110.254296875319,127.914105168779
0.157878874734963,110.358350897264,127.949760903581
0.166215067791626,110.454417822594,127.982184244568
0.174991421793157,110.542952359475,128.011647097653
0.184231177762894,110.624407929222,128.038402217522
0.193958803877953,110.699232316617,128.062683888453
0.20420006026441,110.76786392892,128.084708714395
0.214982067213751,110.830728667593,128.104676485537
0.226333377001225,110.888237395892,128.122771093578
0.238284049496302,110.94078396939,128.139161472513
0.250865731765442,110.988743784824,128.154002546001
0.264111741877995,111.032472795194,128.167436166125
0.278057157137147,111.072306935092,128.179592031655
0.292738906969564,111.108561899254,128.190588576756
0.308195870719727,111.141533218637,128.200533823497
0.324468980607919,111.1714965813,128.209526193547
0.341601330124516,111.198708349485,128.217655276071
0.35963828814763,111.223406229156,128.225002550212
0.378627619086297,111.245810053338,128.231642061627
0.39861960936737,111.266122645815,128.237641053371
0.419667200601071,111.284530736735,128.243060552067
0.44182612977784,111.301205906328,128.247955910833
0.46515507686775,111.316305537273,128.252377310704
0.489715820213344,111.32997376002,128.256370222606
0.515573400127401,111.342342378774,128.259975832039
0.542796291128856,111.353531768727,128.263231428709
0.57145658327299,111.363651737599,128.2661707634
0.601630173056056,111.372802346617,128.268824374319
0.633396964399916,111.381074687768,128.271219885115
0.666841080248894,111.388551615541,128.273382276708
0.702051085339193,111.395308432512,128.275334134937
0.739120220730817,111.401413528972,128.277095875973
0.778146650723044,111.406928977481,128.278685951296
0.819233722807343,111.411911083757,128.280121033954
0.8624902413461,111.416410895626,128.281416187683
0.908030755701926,111.420474672068,128.282585020376
0.955975863580522,111.424144314511,128.283639823258
1.00645253039042,111.427457762626,128.284591697043
1.05959442546527,111.430449356914,128.285450666236
1.11554227603915,111.43315017034,128.286225782646
1.17444423991204,111.435588311235,128.286925219096
1.23645629779267,111.437789199614,128.287556354233
1.30174266635737,111.439775818953,128.288125849251
1.37047623311903,111.441568945383,128.288639717293
1.44283901425759,111.443187356133,128.2891033862
1.5190226366246,111.444648018948,128.289521755243
1.59922884519812,111.445966264102,128.289899246398
1.68367003733188,111.447155940496,128.290239850687
1.77256982521344,111.448229557233,128.290547170047
1.86616362802082,111.449198411956,128.290824455156
1.96469929534566,111.450072707133,128.291074639601
2.06843776353393,111.450861655367,128.29130037074
2.17765374668214,111.451573574747,128.29150403757
2.29263646411905,111.452215975136,128.291687795896
2.41369040629926,111.452795636242,128.291853591056
2.54113614113684,111.453318678238,128.292003178435
2.6753111629144,111.453790625611,128.292138141989
2.81657078601559,111.454216464897,128.292259910968
2.96528908584767,111.454600696863,128.292369775008
3.12185988944593,111.454947383659,128.292468897753
3.28669781838331,111.455260191434,128.292558329159
3.46023938674673,111.455542428828,128.292639016585
3.64294415708801,111.455797081749,128.292711814818
3.83529595741031,111.456026844777,128.292777495107
4.03780416241295,111.456234149531,128.292836753326
4.25100504238742,111.456421190283,128.292890217334
4.47546318333681,111.456589947089,128.292938453623
4.71177298207914,111.456742206662,128.29298197331
4.960560220294,111.456879581234,128.293021237548
5.22248372168072,111.457003525569,128.293056662413
5.49823709661639,111.457115352326,128.293088623301
5.78855057893406,111.457216245929,128.293117458912
6.09419295968488,111.45730727508,128.293143474831
6.41597362300527,111.457389404056,128.293166946768
6.75474468948023,111.457463502909,128.293188123475
7.11140327267895,111.457530356663,128.293207229385
7.48689385483796,111.457590673619,128.293224466985
7.88221078798337,111.457645092852,128.293240018966
8.29840092711535,111.457694190971,128.293254050154
8.73656640242772,111.457738488223,128.293266709261
9.19786753790427,111.457778454,128.293278130456
9.68352592402023,111.457814511808,128.293288434789
10.1948276526863,111.457847043753,128.293297731475
10.7331267230012,111.457876394582,128.293306119047
11.2998486268327,111.457902875341,128.293313686406
11.8964941237207,111.457926766664,128.293320513759
12.5246432151002,111.45794832175,128.293326673469
13.1859593283686,111.457967769038,128.293332230823
13.8821937218751,111.457985314636,128.293337244726
14.6151901225008,111.458001144497,128.29334176832
15.3868896081066,111.458015426393,128.293345849553
16.1993357477822,111.458028311692,128.293349531682
17.0546800135044,111.45803993696,128.293352853735
17.9551874775388,111.458050425411,128.293355850924
18.9032428106707,111.45805988821,128.293358555018
19.9013565971496,111.458068425652,128.293360994678
20.9521719830703,111.458076128225,128.293363195762
22.0584716757967,111.45808307757,128.293365181602
23.2231853129637,111.458089347342,128.293366973246
24.4493972205702,111.458095003996,128.293368589684
25.7403545807102,111.458100107488,128.29337004805
27.0994760305684,111.45810471191,128.293371363802
28.5303607154541,111.458108866067,128.293372550886
30.0367978198452,111.458112613989,128.293373621884
31.6227766016838,111.458115995401,128.293374588148


==> VuVd.csv <==
0.00316227766016838,26.0205994790285,26.0205994790285
0.00332924969564932,26.0205994319599,26.0205994319599
0.00350503805392943,26.0205993797895,26.0205993797895
0.00369010824737715,26.0205993219643,26.0205993219643
0.00388495036796967,26.0205992578715,26.0205992578715
0.00409008038512566,26.0205991868316,26.0205991868316
0.00430604151206501,26.0205991080916,26.0205991080916
0.00453340564431412,26.020599020817,26.020599020817
0.00477277487416588,26.0205989240827,26.0205989240827
0.005024783085105,26.0205988168633,26.0205988168633
0.00529009763042089,26.0205986980224,26.0205986980224
0.00556942110045333,26.0205985663002,26.0205985663002
0.00586349318315074,26.0205984203007,26.0205984203007
0.00617309262286823,26.0205982584762,26.0205982584762
0.00649903928259255,26.0205980791116,26.0205980791116
0.0068421963150548,26.0205978803055,26.0205978803055
0.00720347244848076,26.0205976599508,26.0205976599508
0.00758382439303127,26.0205974157117,26.0205974157117
0.00798425937430583,26.0205971449996,26.0205971449996
0.00840583780061791,26.0205968449448,26.0205968449448
0.00884967607110585,26.0205965123671,26.0205965123671
0.00931694953211524,26.0205961437411,26.0205961437411
0.00980889558968175,26.0205957351597,26.0205957351597
0.010326816986357,26.0205952822921,26.0205952822921
0.0108720852510543,26.020594780338,26.020594780338
0.0114461443310511,26.020594223977,26.020594223977
0.0120505144157649,26.0205936073119,26.0205936073119
0.0126867959624288,26.0205929238064,26.0205929238064
0.0133566739343287,26.0205921662156,26.0205921662156
0.0140619222628235,26.0205913265095,26.0205913265095
0.0148044085449653,26.0205903957874,26.0205903957874
0.0155860989891601,26.0205893641843,26.0205893641843
0.0164090636219649,26.0205882207657,26.0205882207657
0.0172754817698103,26.0205869534119,26.0205869534119
0.0181876478301636,26.0205855486896,26.0205855486896
0.0191479773474177,26.0205839917094,26.0205839917094
0.0201590134095929,26.0205822659683,26.0205822659683
0.0212234333827929,26.0205803531743,26.0205803531743
0.0223440560012477,26.0205782330529,26.0205782330529
0.0235238488317197,26.020575883132,26.020575883132
0.0247659361320389,26.0205732785038,26.0205732785038
0.0260736071245783,26.0205703915608,26.0205703915608
0.0274503247065788,26.0205671917034,26.0205671917034
0.0288997346203896,26.020563645015,26.020563645015
0.0304256751079078,26.0205597139031,26.0205597139031
0.0320321870747851,26.0205553567009,26.0205553567009
0.0337235247913152,26.020550527225,26.020550527225
0.0355041671583419,26.0205451742868,26.0205451742868
0.0373788295680204,26.0205392411495,26.0205392411495
0.0393524763908409,26.0205326649268,26.0205326649268
0.0414303341219816,26.0205253759167,26.0205253759167
0.0436179052218054,26.0205172968624,26.0205172968624
0.0459209826871511,26.0205083421341,26.0205083421341
0.0483456653920058,26.0204984168213,26.0204984168213
0.050898374238184,26.0204874157268,26.0204874157268
0.0535858691587811,26.0204752222524,26.0204752222524
0.0564152670194297,26.020461707163,26.020461707163
0.0593940604647635,26.0204467272174,26.0204467272174
0.0625301377599974,26.0204301236505,26.0204301236505
0.0658318036801667,26.0204117204914,26.0204117204914
0.0693078015023421,26.0203913226985,26.0203913226985
0.0729673361590613,26.0203687140936,26.0203687140936
0.0768200986142885,26.0203436550716,26.0203436550716
0.0808762915264541,26.0203158800622,26.0203158800622
0.0851466562665329,26.0202850947174,26.0202850947174
0.0896425013627102,26.0202509727932,26.0202509727932
0.0943757324469591,26.0202131526949,26.0202131526949
0.0993588837828334,26.0201712336477,26.0201712336477
0.104605151457966,26.020124771453,26.020124771453
0.110128428329168,26.0200732737855,26.0200732737855
0.115943340812678,26.0200161949813,26.0200161949813
0.122065287616971,26.019952930262,26.019952930262
0.128510480520711,26.0198828093344,26.0198828093344
0.135295987303829,26.0198050892978,26.0198050892978
0.142439776945413,26.0197189467845,26.0197189467845
0.149960767208097,26.0196234692505,26.0196234692505
0.157878874734963,26.0195176453259,26.0195176453259
0.166215067791626,26.0194003541222,26.0194003541222
0.174991421793157,26.0192703533854,26.0192703533854
0.184231177762894,26.0191262663706,26.0191262663706
0.193958803877953,26.0189665672998,26.0189665672998
0.20420006026441,26.0187895652532,26.0187895652532
0.214982067213751,26.0185933863227,26.0185933863227
0.226333377001225,26.0183759538447,26.0183759538447
0.238284049496302,26.0181349665052,26.0181349665052
0.250865731765442,26.0178678740898,26.0178678740898
0.264111741877995,26.0175718506291,26.0175718506291
0.278057157137147,26.0172437646604,26.0172437646604
0.292738906969564,26.0168801463015,26.0168801463015
0.308195870719727,26.016477150797,26.016477150797
0.324468980607919,26.0160305181665,26.0160305181665
0.341601330124516,26.0155355285419,26.0155355285419
0.35963828814763,26.0149869527427,26.0149869527427
0.378627619086297,26.0143789975899,26.0143789975899
0.39861960936737,26.0137052454107,26.0137052454107
0.419667200601071,26.0129585871308,26.0129585871308
0.44182612977784,26.0121311482921,26.0121311482921
0.46515507686775,26.0112142072693,26.0112142072693
0.489715820213344,26.0101981048892,26.0101981048892
0.515573400127401,26.0090721445811,26.0090721445811
0.542796291128856,26.0078244821057,26.0078244821057
0.57145658327299,26.0064420038249,26.0064420038249
0.601630173056056,26.0049101923786,26.0049101923786
0.633396964399916,26.0032129785422,26.0032129785422
0.666841080248894,26.0013325779305,26.0013325779305
0.702051085339193,25.9992493111089,25.9992493111089
0.739120220730817,25.9969414055617,25.9969414055617
0.778146650723044,25.9943847778517,25.9943847778517
0.819233722807343,25.9915527941938,25.9915527941938
0.8624902413461,25.9884160075508,25.9884160075508
0.908030755701926,25.9849418692557,25.9849418692557
0.955975863580522,25.9810944130626,25.9810944130626
1.00645253039042,25.9768339094483,25.9768339094483
1.05959442546527,25.9721164879204,25.9721164879204
1.11554227603915,25.9668937250561,25.9668937250561
1.17444423991204,25.9611121959952,25.9611121959952
1.23645629779267,25.9547129871692,25.9547129871692
1.30174266635737,25.9476311681626,25.9476311681626
1.37047623311903,25.9397952208057,25.9397952208057
1.44283901425759,25.9311264238962,25.9311264238962
1.5190226366246,25.9215381923776,25.9215381923776
1.59922884519812,25.9109353703785,25.9109353703785
1.68367003733188,25.899213478282,25.899213478282
1.77256982521344,25.8862579149737,25.8862579149737
1.86616362802082,25.8719431176524,25.8719431176524
1.96469929534566,25.856131683123,25.856131683123
2.06843776353393,25.8386734563573,25.8386734563573
2.17765374668214,25.8194045943598,25.8194045943598
2.29263646411905,25.7981466160399,25.7981466160399
2.41369040629926,25.7747054519042,25.7747054519042
2.54113614113684,25.748870510958,25.748870510958
2.6753111629144,25.7204137862477,25.7204137862477
2.81657078601559,25.689089024947,25.689089024947
2.96528908584767,25.654630993739,25.654630993739
3.12185988944593,25.616754875346,25.616754875346
3.28669781838331,25.57515583725,25.57515583725
3.46023938674673,25.5295088186755,25.5295088186755
3.64294415708801,25.479468586459,25.479468586459
3.83529595741031,25.4246701140924,25.4246701140924
4.03780416241295,25.3647293404986,25.3647293404986
4.25100504238742,25.2992443654162,25.2992443654162
4.47546318333681,25.2277971359927,25.2277971359927
4.71177298207914,25.1499556736764,25.1499556736764
4.960560220294,25.0652768811435,25.0652768811435
5.22248372168072,24.9733099553089,24.9733099553089
5.49823709661639,24.8736004141548,24.8736004141548
5.78855057893406,24.7656947221947,24.7656947221947
6.09419295968488,24.6491454722862,24.6491454722862
6.41597362300527,24.5235170511375,24.5235170511375
6.75474468948023,24.3883916836517,24.3883916836517
7.11140327267895,24.2433757192012,24.2433757192012
7.48689385483796,24.0881059934172,24.0881059934172
7.88221078798337,23.9222560747976,23.9222560747976
8.29840092711535,23.7455421890703,23.7455421890703
8.73656640242772,23.5577286081975,23.5577286081975
9.19786753790427,23.3586322969511,23.3586322969511
9.68352592402023,23.1481266289664,23.1481266289664
10.1948276526863,22.9261440157866,22.9261440157866
10.7331267230012,22.6926773350895,22.6926773350895
11.2998486268327,22.4477800953143,22.4477800953143
11.8964941237207,22.1915653296482,22.1915653296482
12.5246432151002,21.9242032686103,21.9242032686103
13.1859593283686,21.6459178930447,21.6459178930447
13.8821937218751,21.3569825144034,21.3569825144034
14.6151901225008,21.0577145637677,21.0577145637677
15.3868896081066,20.7484697932747,20.7484697932747
16.1993357477822,20.4296361028623,20.4296361028623
17.0546800135044,20.1016272020907,20.1016272020907
17.9551874775388,19.7648763028146,19.7648763028146
18.9032428106707,19.419830015939,19.419830015939
19.9013565971496,19.0669425970486,19.0669425970486
20.9521719830703,18.706670654056,18.706670654056
22.0584716757967,18.3394683976663,18.3394683976663
23.2231853129637,17.9657834844837,17.9657834844837
24.4493972205702,17.5860534745853,17.5860534745853
25.7403545807102,17.2007029013815,17.2007029013815
27.0994760305684,16.810140932131,16.810140932131
28.5303607154541,16.4147595826724,16.4147595826724
30.0367978198452,16.0149324395712,16.0149324395712
31.6227766016838,15.6110138364906,15.6110138364906


==> VuVe.csv <==
0.00316227766016838,-79.4169477998353,-96.2521841105231
0.00332924969564932,-79.4169478469039,-96.2521841575918
0.00350503805392943,-79.4169478990743,-96.2521842097622
0.00369010824737715,-79.4169479568994,-96.2521842675873
0.00388495036796967,-79.4169480209923,-96.2521843316802
0.00409008038512566,-79.4169480920322,-96.2521844027201
0.00430604151206501,-79.4169481707722,-96.25218448146
0.00453340564431412,-79.4169482580468,-96.2521845687346
0.00477277487416588,-79.4169483547811,-96.252184665469
0.005024783085105,-79.4169484620005,-96.2521847726883
0.00529009763042089,-79.4169485808414,-96.2521848915293
0.00556942110045333,-79.4169487125635,-96.2521850232514
0.00586349318315074,-79.4169488585631,-96.252185169251
0.00617309262286823,-79.4169490203875,-96.2521853310754
0.00649903928259255,-79.4169491997522,-96.2521855104401
0.0068421963150548,-79.4169493985583,-96.2521857092462
0.00720347244848076,-79.416949618913,-96.2521859296009
0.00758382439303127,-79.4169498631521,-96.2521861738399
0.00798425937430583,-79.4169501338642,-96.2521864445521
0.00840583780061791,-79.416950433919,-96.2521867446068
0.00884967607110585,-79.4169507664967,-96.2521870771846
0.00931694953211524,-79.4169511351227,-96.2521874458105
0.00980889558968175,-79.4169515437041,-96.252187854392
0.010326816986357,-79.4169519965717,-96.2521883072596
0.0108720852510543,-79.4169524985258,-96.2521888092137
0.0114461443310511,-79.4169530548868,-96.2521893655747
0.0120505144157649,-79.4169536715519,-96.2521899822397
0.0126867959624288,-79.4169543550574,-96.2521906657452
0.0133566739343287,-79.4169551126482,-96.252191423336
0.0140619222628235,-79.4169559523543,-96.2521922630422
0.0148044085449653,-79.4169568830764,-96.2521931937642
0.0155860989891601,-79.4169579146794,-96.2521942253673
0.0164090636219649,-79.4169590580981,-96.2521953687859
0.0172754817698103,-79.4169603254519,-96.2521966361398
0.0181876478301636,-79.4169617301742,-96.2521980408621
0.0191479773474177,-79.4169632871543,-96.2521995978422
0.0201590134095929,-79.4169650128954,-96.2522013235833
0.0212234333827929,-79.4169669256894,-96.2522032363773
0.0223440560012477,-79.4169690458109,-96.2522053564987
0.0235238488317197,-79.4169713957318,-96.2522077064197
0.0247659361320389,-79.41697400036,-96.2522103110479
0.0260736071245783,-79.416976887303,-96.2522131979908
0.0274503247065788,-79.4169800871604,-96.2522163978483
0.0288997346203896,-79.4169836338488,-96.2522199445367
0.0304256751079078,-79.4169875649606,-96.2522238756485
0.0320321870747851,-79.4169919221629,-96.2522282328508
0.0337235247913152,-79.4169967516388,-96.2522330623266
0.0355041671583419,-79.4170021045769,-96.2522384152648
0.0373788295680204,-79.4170080377143,-96.2522443484021
0.0393524763908409,-79.417014613937,-96.2522509246248
0.0414303341219816,-79.4170219029471,-96.252258213635
0.0436179052218054,-79.4170299820014,-96.2522662926893
0.0459209826871511,-79.4170389367296,-96.2522752474175
0.0483456653920058,-79.4170488620425,-96.2522851727304
0.050898374238184,-79.417059863137,-96.2522961738248
0.0535858691587811,-79.4170720566114,-96.2523083672993
0.0564152670194297,-79.4170855717008,-96.2523218823887
0.0593940604647635,-79.4171005516464,-96.2523368623343
0.0625301377599974,-79.4171171552132,-96.2523534659011
0.0658318036801667,-79.4171355583724,-96.2523718690602
0.0693078015023421,-79.4171559561653,-96.2523922668531
0.0729673361590613,-79.4171785647702,-96.2524148754581
0.0768200986142885,-79.4172036237922,-96.2524399344801
0.0808762915264541,-79.4172313988015,-96.2524677094894
0.0851466562665329,-79.4172621841464,-96.2524984948342
0.0896425013627102,-79.4172963060706,-96.2525326167584
0.0943757324469591,-79.4173341261689,-96.2525704368567
0.0993588837828334,-79.4173760452161,-96.2526123559039
0.104605151457966,-79.4174225074108,-96.2526588180987
0.110128428329168,-79.4174740050783,-96.2527103157662
0.115943340812678,-79.4175310838825,-96.2527673945704
0.122065287616971,-79.4175943486018,-96.2528306592897
0.128510480520711,-79.4176644695294,-96.2529007802173
0.135295987303829,-79.4177421895659,-96.2529785002538
0.142439776945413,-79.4178283320793,-96.2530646427672
0.149960767208097,-79.4179238096133,-96.2531601203012
0.157878874734963,-79.4180296335379,-96.2532659442258
0.166215067791626,-79.4181469247416,-96.2533832354295
0.174991421793157,-79.4182769254784,-96.2535132361662
0.184231177762894,-79.4184210124932,-96.2536573231811
0.193958803877953,-79.4185807115639,-96.2538170222518
0.20420006026441,-79.4187577136105,-96.2539940242984
0.214982067213751,-79.4189538925411,-96.2541902032289
0.226333377001225,-79.4191713250191,-96.2544076357069
0.238284049496302,-79.4194123123586,-96.2546486230465
0.250865731765442,-79.419679404774,-96.2549157154618
0.264111741877995,-79.4199754282347,-96.2552117389226
0.278057157137147,-79.4203035142034,-96.2555398248912
0.292738906969564,-79.4206671325623,-96.2559034432502
0.308195870719727,-79.4210701280668,-96.2563064387547
0.324468980607919,-79.4215167606973,-96.2567530713852
0.341601330124516,-79.4220117503219,-96.2572480610098
0.35963828814763,-79.4225603261211,-96.257796636809
0.378627619086297,-79.4231682812739,-96.2584045919618
0.39861960936737,-79.4238420334531,-96.259078344141
0.419667200601071,-79.424588691733,-96.2598250024209
0.44182612977784,-79.4254161305717,-96.2606524412595
0.46515507686775,-79.4263330715944,-96.2615693822823
0.489715820213344,-79.4273491739745,-96.2625854846624
0.515573400127401,-79.4284751342827,-96.2637114449706
0.542796291128856,-79.4297227967581,-96.264959107446
0.57145658327299,-79.4311052750389,-96.2663415857268
0.601630173056056,-79.4326370864852,-96.267873397173
0.633396964399916,-79.4343343003216,-96.2695706110094
0.666841080248894,-79.4362147009333,-96.2714510116212
0.702051085339193,-79.4382979677549,-96.2735342784428
0.739120220730817,-79.4406058733021,-96.27584218399
0.778146650723044,-79.4431625010121,-96.2783988116999
0.819233722807343,-79.44599448467,-96.2812307953579
0.8624902413461,-79.449131271313,-96.2843675820009
0.908030755701926,-79.4526054096081,-96.287841720296
0.955975863580522,-79.4564528658012,-96.291689176489
1.00645253039042,-79.4607133694155,-96.2959496801034
1.05959442546527,-79.4654307909434,-96.3006671016312
1.11554227603915,-79.4706535538077,-96.3058898644955
1.17444423991204,-79.4764350828686,-96.3116713935564
1.23645629779267,-79.4828342916946,-96.3180706023825
1.30174266635737,-79.4899161107011,-96.325152421389
1.37047623311903,-79.497752058058,-96.3329883687459
1.44283901425759,-79.5064208549675,-96.3416571656554
1.5190226366246,-79.5160090864862,-96.3512453971741
1.59922884519812,-79.5266119084853,-96.3618482191732
1.68367003733188,-79.5383338005817,-96.3735701112696
1.77256982521344,-79.5512893638901,-96.386525674578
1.86616362802082,-79.5656041612114,-96.4008404718993
1.96469929534566,-79.5814155957408,-96.4166519064287
2.06843776353393,-79.5988738225065,-96.4341101331944
2.17765374668214,-79.618142684504,-96.4533789951919
2.29263646411905,-79.6394006628239,-96.4746369735118
2.41369040629926,-79.6628418269596,-96.4980781376475
2.54113614113684,-79.6886767679058,-96.5239130785937
2.6753111629144,-79.7171334926161,-96.5523698033039
2.81657078601559,-79.7484582539168,-96.5836945646046
2.96528908584767,-79.7829162851248,-96.6181525958127
3.12185988944593,-79.8207924035178,-96.6560287142057
3.28669781838331,-79.8623914416138,-96.6976277523017
3.46023938674673,-79.9080384601883,-96.7432747708762
3.64294415708801,-79.9580786924048,-96.7933150030927
3.83529595741031,-80.0128771647714,-96.8481134754593
4.03780416241295,-80.0728179383652,-96.9080542490531
4.25100504238742,-80.1383029134476,-96.9735392241355
4.47546318333681,-80.2097501428711,-97.044986453559
4.71177298207914,-80.2875916051874,-97.1228279158753
4.960560220294,-80.3722703977203,-97.2075067084082
5.22248372168072,-80.4642373235549,-97.2994736342428
5.49823709661639,-80.563946864709,-97.3991831753969
5.78855057893406,-80.6718525566691,-97.507088867357
6.09419295968488,-80.7884018065776,-97.6236381172655
6.41597362300527,-80.9140302277263,-97.7492665384142
6.75474468948023,-81.0491555952121,-97.8843919059
7.11140327267895,-81.1941715596626,-98.0294078703505
7.48689385483796,-81.3494412854466,-98.1846775961345
7.88221078798337,-81.5152912040662,-98.3505275147541
8.29840092711535,-81.6920050897936,-98.5272414004815
8.73656640242772,-81.8798186706664,-98.7150549813543
9.19786753790427,-82.0789149819127,-98.9141512926006
9.68352592402023,-82.2894206498975,-99.1246569605854
10.1948276526863,-82.5114032630773,-99.3466395737651
10.7331267230012,-82.7448699437743,-99.5801062544622
11.2998486268327,-82.9897671835496,-99.8250034942375
11.8964941237207,-83.2459819492156,-100.081218259904
12.5246432151002,-83.5133440102536,-100.348580320941
13.1859593283686,-83.7916293858192,-100.626865696507
13.8821937218751,-84.0805647644605,-100.915801075148
14.6151901225008,-84.3798327150962,-101.215069025784
15.3868896081066,-84.6890774855892,-101.524313796277
16.1993357477822,-85.0079111760016,-101.84314748669
17.0546800135044,-85.3359200767732,-102.171156387461
17.9551874775388,-85.6726709760493,-102.507907286737
18.9032428106707,-86.0177172629248,-102.852953573613
19.9013565971496,-86.3706046818153,-103.205840992503
20.9521719830703,-86.7308766248078,-103.566112935496
22.0584716757967,-87.0980788811976,-103.933315191885
23.2231853129637,-87.4717637943802,-104.307000105068
24.4493972205702,-87.8514938042786,-104.686730114966
25.7403545807102,-88.2368443774824,-105.07208068817
27.0994760305684,-88.627406346733,-105.462642657421
28.5303607154541,-89.0227876961915,-105.858024006879
30.0367978198452,-89.4226148392927,-106.257851149981
31.6227766016838,-89.8265334423733,-106.661769753061


==> We.csv <==
0.00316227766016838,-22.5274799353489,-15.4552000954796
0.00332924969564932,-22.0832810002797,-15.1488676526263
0.00350503805392943,-21.638950898352,-14.8331507291757
0.00369010824737715,-21.1945168722624,-14.508486422819
0.00388495036796967,-20.7500051008339,-14.1753344515518
0.00409008038512566,-20.3054409660112,-13.8341713008323
0.00430604151206501,-19.8608493125403,-13.4854847356246
0.00453340564431412,-19.4162547026968,-13.1297687949137
0.00477277487416588,-18.9716816684035,-12.7675193539512
0.005024783085105,-18.5271549630677,-12.3992303083798
0.00529009763042089,-18.0826998154659,-12.0253904060955
0.00556942110045333,-17.6383421880133,-11.6464807283101
0.00586349318315074,-17.1941090417758,-11.2629728013413
0.00617309262286823,-16.750028610612,-10.8753273052922
0.00649903928259255,-16.3061306868707,-10.4839933347795
0.0068421963150548,-15.8624469211128,-10.0894081597655
0.00720347244848076,-15.4190111383775,-9.69199743073214
0.00758382439303127,-14.9758596735608,-9.2921757712453
0.00798425937430583,-14.5330317285218,-8.89034770170942
0.00840583780061791,-14.0905697535713,-8.4869088401845
0.00884967607110585,-13.64851985602,-8.08224732895657
0.00931694953211524,-13.2069322384692,-7.67674543864668
0.00980889558968175,-12.7658616694925,-7.27078130461537
0.010326816986357,-12.3253679892896,-6.86473075296537
0.0108720852510543,-11.8855166527587,-6.45896917533908
0.0114461443310511,-11.4463793122345,-6.05387341279885
0.0120505144157649,-11.0080344418409,-5.64982360928604
0.0126867959624288,-10.5705680049942,-5.24720499446421
0.0133566739343287,-10.1340741660406,-4.84640955421334
0.0140619222628235,-9.69865604628398,-4.44783754477275
0.0148044085449653,-9.26442652372729,-4.05189880372213
0.0155860989891601,-8.8315090746768,-3.65901380790878
0.0164090636219649,-8.40003865389943,-3.26961442542925
0.0172754817698103,-7.97016260824151,-2.88414430629207
0.0181876478301636,-7.5420416164686,-2.50305885495385
0.0191479773474177,-7.11585064553273,-2.12682472813476
0.0201590134095929,-6.69177991048147,-1.75591880384136
0.0212234333827929,-6.27003582177233,-1.3908265730338
0.0223440560012477,-5.85084189983801,-1.03203991451438
0.0235238488317197,-5.43443963238638,-0.680054226925337
0.0247659361320389,-5.02108924516316,-0.335364909566489
0.0260736071245783,-4.61107035185629,0.00153679387296089
0.0274503247065788,-4.20468244363036,0.330168547977976
0.0288997346203896,-3.80224517366948,0.65006220399705
0.0304256751079078,-3.40409838737729,0.960769501286588
0.0320321870747851,-3.01060184491646,1.26186805700968
0.0337235247913152,-2.62213458004181,1.55296747937635
0.0355041671583419,-2.23909383824169,1.83371541466474
0.0373788295680204,-1.86189353867041,2.10380332078081
0.0393524763908409,-1.49096220887467,2.36297175265601
0.0414303341219816,-1.1267403495151,2.61101494922419
0.0436179052218054,-0.76967719869428,2.8477845290444
0.0459209826871511,-0.420226882481745,3.07319213169893
0.0483456653920058,-0.0788439598537543,3.2872108835087
0.050898374238184,0.254021603756488,3.48987561629659
0.0535858691587811,0.577929970540081,3.68128182335789
0.0564152670194297,0.892457376411593,3.86158339333556
0.0593940604647635,1.19720236118793,4.03098921609168
0.0625301377599974,1.49179212440986,4.1897588010159
0.0658318036801667,1.77588882231587,4.33819708440423
0.0693078015023421,2.04919560258684,4.47664862655483
0.0729673361590613,2.31146216426974,4.60549141027438
0.0768200986142885,2.56248963274581,4.72513045098823
0.0808762915264541,2.80213455487158,4.83599141604911
0.0851466562665329,3.03031184752382,4.93851442934321
0.0896425013627102,3.24699657252315,5.03314820951733
0.0943757324469591,3.45222445989022,5.12034465881188
0.0993588837828334,3.6460911561902,5.20055398711702
0.104605151457966,3.82875023127827,5.27422042462355
0.110128428329168,4.00041003080281,5.34177854796962
0.115943340812678,4.16132950937197,5.40365022020405
0.122065287616971,4.31181321709003,5.46024212479944
0.128510480520711,4.45220563802231,5.51194385851785
0.135295987303829,4.58288509207778,5.55912653697594
0.142439776945413,4.70425741205126,5.60214185984948
0.149960767208097,4.81674959645523,5.64132157922706
0.157878874734963,4.92080361840013,5.67697731402963
0.166215067791626,5.01687054373039,5.70940065501662
0.174991421793157,5.1054050806106,5.7388635081013
0.184231177762894,5.18686065035803,5.76561862797033
0.193958803877953,5.26168503775279,5.78990029890147
0.20420006026441,5.33031665005654,5.81192512484288
0.214982067213751,5.39318138872926,5.83189289598537
0.226333377001225,5.4506901170281,5.84998750402668
0.238284049496302,5.50323669052559,5.86637788296142
0.250865731765442,5.55119650595973,5.88121895644892
0.264111741877995,5.59492551633045,5.89465257657321
0.278057157137147,5.63475965622838,5.90680844210364
0.292738906969564,5.67101462038998,5.91780498720377
0.308195870719727,5.7039859397735,5.92775023394489
0.324468980607919,5.73394930243581,5.93674260399552
0.341601330124516,5.76116107062114,5.94487168651903
0.35963828814763,5.78585895029221,5.95221896065981
0.378627619086297,5.80826277447368,5.95885847207566
0.39861960936737,5.82857536695127,5.96485746381871
0.419667200601071,5.84698345787063,5.97027696251553
0.44182612977784,5.86365862746373,5.97517232128138
0.46515507686775,5.87875825840879,5.979593721152
0.489715820213344,5.89242648115593,5.98358663305434
0.515573400127401,5.90479509990997,5.98719224248676
0.542796291128856,5.91598448986273,5.99044783915696
0.57145658327299,5.92610445873471,5.99338717384861
0.601630173056056,5.93525506775352,5.99604078476719
0.633396964399916,5.94352740890434,5.99843629556335
0.666841080248894,5.9510043366772,6.00059868715609
0.702051085339193,5.95776115364834,6.00255054538553
0.739120220730817,5.96386625010762,6.00431228642148
0.778146650723044,5.96938169861748,6.00590236174447
0.819233722807343,5.97436380489348,6.0073374444022
0.8624902413461,5.97886361676234,6.00863259813161
0.908030755701926,5.98292739320428,6.00980143082443
0.955975863580522,5.98659703564668,6.01085623370581
1.00645253039042,5.98991048376177,6.01180810749081
1.05959442546527,5.99290207805015,6.01266707668414
1.11554227603915,5.99560289147599,6.01344219309427
1.17444423991204,5.99804103237093,6.01414162954458
1.23645629779267,6.00024192074964,6.01477276468103
1.30174266635737,6.00222854008896,6.01534225969918
1.37047623311903,6.00402166651953,6.01585612774129
1.44283901425759,6.00564007726922,6.01631979664838
1.5190226366246,6.007100740084,6.01673816569094
1.59922884519812,6.00841898523798,6.01711565684574
1.68367003733188,6.00960866163177,6.01745626113474
1.77256982521344,6.01068227836862,6.01776358049485
1.86616362802082,6.01165113309213,6.01804086560395
1.96469929534566,6.01252542826872,6.01829105004927
2.06843776353393,6.01331437650285,6.01851678118812
2.17765374668214,6.01402629588284,6.01872044801815
2.29263646411905,6.01466869627163,6.01890420634455
2.41369040629926,6.01524835737834,6.01907000150426
2.54113614113684,6.0157713993739,6.01921958888289
2.6753111629144,6.01624334674684,6.01935455243725
2.81657078601559,6.01666918603337,6.01947632141647
2.96528908584767,6.01705341799874,6.0195861854559
3.12185988944593,6.01740010479471,6.01968530820145
3.28669781838331,6.01771291256964,6.01977473960701
3.46023938674673,6.01799514996418,6.01985542703353
3.64294415708801,6.01824980288498,6.01992822526623
3.83529595741031,6.01847956591266,6.01999390555516
4.03780416241295,6.01868687066671,6.0200531637739
4.25100504238742,6.01887391141956,6.02010662778242
4.47546318333681,6.01904266822459,6.02015486407141
4.71177298207914,6.01919492779782,6.02019838375807
4.960560220294,6.01933230236992,6.0202376479967
5.22248372168072,6.01945624670482,6.02027307286096
5.49823709661639,6.01956807346239,6.02030503374932
5.78855057893406,6.01966896706539,6.02033386936034
6.09419295968488,6.01975999621597,6.02035988527961
6.41597362300527,6.01984212519251,6.02038335721628
6.75474468948023,6.01991622404541,6.02040453392338
7.11140327267895,6.01998307779883,6.02042363983286
7.48689385483796,6.02004339475488,6.02044087743307
7.88221078798337,6.02009781398781,6.02045642941394
8.29840092711535,6.02014691210683,6.02047046060253
8.73656640242772,6.02019120935896,6.02048311970937
9.19786753790427,6.02023117513612,6.02049454090413
9.68352592402023,6.02026723294449,6.02050484523728
10.1948276526863,6.02029976488867,6.02051414192275
10.7331267230012,6.02032911571787,6.0205225294953
11.2998486268327,6.02035559647691,6.02053009685457
11.8964941237207,6.0203794878005,6.02053692420726
12.5246432151002,6.02040104288578,6.02054308391709
13.1859593283686,6.02042049017434,6.02054864127163
13.8821937218751,6.02043803577217,6.02055365517429
14.6151901225008,6.02045386563318,6.02055817876851
15.3868896081066,6.02046814752931,6.02056226000099
16.1993357477822,6.02048103282802,6.02056594212989
17.0546800135044,6.02049265809616,6.02056926418323
17.9551874775388,6.02050314654701,6.02057226137259
18.9032428106707,6.02051260934584,6.02057496546625
19.9013565971496,6.02052114678791,6.02057740512595
20.9521719830703,6.0205288493613,6.02057960621061
22.0584716757967,6.02053579870578,6.02058159205046
23.2231853129637,6.020542068478,6.02058338369426
24.4493972205702,6.02054772513209,6.02058500013246
25.7403545807102,6.02055282862391,6.02058645849844
27.0994760305684,6.02055743304644,6.02058777425009
28.5303607154541,6.02056158720311,6.02058896133372
30.0367978198452,6.02056533512498,6.02059003233179
31.6227766016838,6.02056871653744,6.02059099859636


==> figures/KS.csv <==
0.00316227766016838,-144.434978855003,-144.434978855003,-144.434084200339,-144.432831120149,-144.431008402484,-144.428459941756,-144.425091301801,-144.420919308554,-144.416149274468,-144.411233712018,-144.375965962621,-144.36905100878,-144.362964637093,-144.356224531697,-144.347909745728,-144.338395046226,-144.328787040726,-144.32013886093,-144.313169065931,-144.313169065931
0.00332924969564932,-143.540731984469,-143.540731984469,-143.539675610418,-143.538205196889,-143.536078927193,-143.53312435998,-143.529242288335,-143.524459336741,-143.519012717182,-143.513416541437,-143.472736341674,-143.464915172862,-143.458028943209,-143.450372113105,-143.440888834806,-143.430008893137,-143.418998551486,-143.409062397793,-143.401024401997,-143.401024401997
0.00350503805392943,-142.64640261763,-142.64640261763,-142.645152542388,-142.643423173836,-142.640937055741,-142.637503736767,-142.633019822376,-142.627524431756,-142.621292262455,-142.614908744695,-142.567893387701,-142.559036841706,-142.551239879075,-142.542536256984,-142.531712634131,-142.519261473444,-142.506632175164,-142.495202740025,-142.485918164764,-142.485918164764
0.00369010824737715,-141.751972742069,-141.751972742069,-141.750490342725,-141.748451967087,-141.745538565037,-141.741539833284,-141.736349042775,-141.730021113129,-141.722874887864,-141.715578645678,-141.661139522582,-141.651099446583,-141.642266334823,-141.632369022592,-141.620009880442,-141.605752464053,-141.591255870123,-141.578096197056,-141.567357042173,-141.567357042173
0.00388495036796967,-140.857420348614,-140.857420348614,-140.85565896421,-140.853251368104,-140.84982986526,-140.845162275106,-140.839139721985,-140.831836965512,-140.82362495232,-140.815268541861,-140.752122492323,-140.740729426778,-140.730719182819,-140.719463497284,-140.705348650264,-140.689018412843,-140.672371441132,-140.657209474254,-140.644774311342,-140.644774311342
0.00409008038512566,-139.962718542998,-139.962718542998,-139.960621789856,-139.957772522887,-139.95374604373,-139.94828607006,-139.941283180161,-139.932836895868,-139.923379793513,-139.913789733696,-139.840426606028,-139.827487522731,-139.816142986829,-139.803346080313,-139.787229240234,-139.768526190969,-139.749408496942,-139.731933999795,-139.717524329529,-139.717524329529
0.00430604151206501,-139.067834462457,-139.067834462457,-139.06533420653,-139.061956098808,-139.05720852215,-139.050808654022,-139.042648633696,-139.032858729159,-139.021944578871,-139.01091675798,-138.925563286704,-138.910859596126,-138.898007528751,-138.88346892464,-138.865077586804,-138.843667400748,-138.821719797928,-138.801582070867,-138.784879243224,-138.784879243224
0.00453340564431412,-138.172727955892,-138.172727955892,-138.169741878151,-138.165730080883,-138.16012226114,-138.152606391873,-138.143078900881,-138.131708065107,-138.119086341272,-138.106380780282,-138.0069612562,-137.990247414816,-137.975699703666,-137.9592031981,-137.938240004473,-137.913754650456,-137.888579054841,-137.865386049237,-137.846029333435,-137.846029333435
0.00477277487416588,-137.277349978132,-137.277349978132,-137.273778659767,-137.269007131131,-137.262372439412,-137.253530457399,-137.242385389517,-137.229152329579,-137.214527155572,-137.199862146562,-137.083956907223,-137.064960111867,-137.04851663048,-137.029834134074,-137.00598033799,-136.978020933034,-136.94918258187,-136.922502206937,-136.900088831022,-136.900088831022
0.005024783085105,-136.381640639606,-136.381640639606,-136.37736408451,-136.371681436671,-136.363820530079,-136.353402016765,-136.340342301206,-136.324913978212,-136.307936457595,-136.29098217005,-136.155785733002,-136.134207392183,-136.115661209642,-136.094559224797,-136.067480996445,-136.035623708594,-136.002656568851,-135.972021198249,-135.946109446595,-135.946109446595
0.00529009763042089,-135.485526842227,-135.485526842227,-135.48040034566,-135.473624965198,-135.464299694989,-135.452006647687,-135.436680008876,-135.41866285342,-135.398922582861,-135.379294348562,-135.221576103435,-135.197096025517,-135.176241830001,-135.152491353708,-135.121849739105,-135.085655650667,-135.048072064406,-135.012987444658,-134.983104178027,-134.983104178027
0.00556942110045333,-134.588919420793,-134.588919420793,-134.582768686477,-134.574683041778,-134.563609421972,-134.549087944491,-134.531077603488,-134.510007767182,-134.48702371987,-134.464275385584,-134.280347199035,-134.252631723404,-134.229278460333,-134.202669126992,-134.168134457867,-134.127164300858,-134.084469964142,-134.044429854603,-134.010084049572,-134.010084049572
0.00586349318315074,-133.691709696982,-133.691709696982,-133.684325102044,-133.674669160346,-133.661509342635,-133.644340292657,-133.623154670166,-133.598487491723,-133.57169864657,-133.545316642696,-133.331013522883,-133.299729111652,-133.273717897387,-133.244077068345,-133.205348452347,-133.159182973207,-133.11089824546,-133.065406106193,-133.026110114476,-133.026110114476
0.00617309262286823,-132.793765340799,-132.793765340799,-132.784895251763,-132.773358949787,-132.757712194322,-132.737400851907,-132.712462452535,-132.683561500694,-132.652317864563,-132.62171699821,-132.372399050777,-132.337233093162,-132.308461366889,-132.2756785519,-132.232508676411,-132.180775004912,-132.12646321808,-132.075062014388,-132.030362101504,-132.030362101504
0.00649903928259255,-131.894925423368,-131.894925423368,-131.884268480714,-131.870483232035,-131.851875935083,-131.827840872642,-131.798474707649,-131.764601028589,-131.728156078273,-131.692678537344,-131.403264638972,-131.363955292463,-131.332407803064,-131.296464173606,-131.248688961476,-131.19109268484,-131.130395492767,-131.072706105208,-131.022223305524,-131.022223305524
0.0068421963150548,-130.994994537226,-130.994994537226,-130.982190856615,-130.965720143686,-130.94359509246,-130.915156596333,-130.880578754384,-130.840881317918,-130.798387394282,-130.757307047612,-130.422352599102,-130.378729245348,-130.344515709712,-130.305517461765,-130.253089087803,-130.189450739296,-130.122129577716,-130.057897321268,-130.001378617549,-130.001378617549
0.00720347244848076,-130.093735858953,-130.093735858953,-130.078357151573,-130.058686350555,-130.032391535152,-129.998760167235,-129.958067486125,-129.911576309058,-129.862085132958,-129.814619902655,-129.428452099407,-129.380487228468,-129.343885229435,-129.302098160604,-129.245118616793,-129.175412031731,-129.101393481763,-129.030540843035,-128.967919083736,-128.967919083736
0.00758382439303127,-129.190863038872,-129.190863038872,-129.172401741649,-129.148927475815,-129.117705011753,-129.07797122059,-129.030133459993,-128.975757490341,-128.918228716073,-128.863564500638,-128.420487923336,-128.36835976765,-128.329859640579,-128.285740630084,-128.224491586342,-128.148880229129,-128.068301638805,-127.99098364934,-127.922442530663,-127.922442530663
0.00798425937430583,-128.286030830594,-128.286030830594,-128.263888471974,-128.235907998073,-128.198884013712,-128.15201011816,-128.095866585065,-128.032399136341,-127.96572064046,-127.903050816909,-127.397632775437,-127.341795647331,-127.3021418438,-127.256361249452,-127.191324725578,-127.110190957256,-127.023441354562,-126.940098296405,-126.866136429477,-126.866136429477
0.00840583780061791,-127.3788244294,-127.3788244294,-127.352299653294,-127.31900106873,-127.275177799559,-127.219994173822,-127.154257387266,-127.080392653133,-127.003416924691,-126.932001580892,-126.359439564691,-126.300695639744,-126.260916703657,-126.21436450664,-126.14622832,-126.060190068501,-125.96794057982,-125.879341374244,-125.800827414921,-125.800827414921
0.00884967607110585,-126.468747586435,-126.468747586435,-126.437024532606,-126.397478960635,-126.345730767151,-126.280938633178,-126.204208274739,-126.118573101579,-126.030174401457,-125.949422754441,-125.305985025004,-125.245547605359,-125.206965083991,-125.160733557019,-125.090376147972,-125.000285975636,-124.903504047159,-124.810773185094,-124.728982859827,-124.728982859827
0.00931694953211524,-125.555209723295,-125.555209723295,-125.51734783284,-125.470505201407,-125.409580771253,-125.333764599867,-125.24455556844,-125.145761002166,-125.044917529579,-124.954495001911,-124.238010262367,-124.177545115832,-124.141751316924,-124.097088677594,-124.025540097633,-123.932463483469,-123.832406468984,-123.737028109133,-123.653654351026,-123.653654351026
0.00980889558968175,-124.637512511156,-124.637512511156,-124.59243930093,-124.537129865064,-124.465663425554,-124.377316460526,-124.274105152439,-124.160822000237,-124.046725697539,-123.946683424629,-123.157038558463,-123.098667929687,-123.06746430183,-123.025697555347,-122.954077108713,-122.859249793241,-122.757435927255,-122.661230986016,-122.578360691255,-122.578360691255
0.010326816986357,-123.714836725324,-123.714836725324,-123.661345651287,-123.596289977832,-123.512824840418,-123.410391529855,-123.291684244056,-123.162745629413,-123.034939043081,-122.925858010058,-122.065447703557,-122.011702382822,-121.986994971337,-121.949425668219,-121.878861358945,-121.783629327725,-121.68178739787,-121.586862890134,-121.506917952589,-121.506917952589
0.0108720852510543,-122.786230665203,-122.786230665203,-122.722986840557,-122.646817493248,-122.549845529022,-122.431784453399,-122.29621077141,-122.150742050213,-122.009276621049,-121.892411590138,-120.966475044977,-120.920184544538,-120.903840240004,-120.871623151141,-120.803162614822,-120.708911852959,-120.608914348969,-120.517588327674,-120.443233980151,-120.443233980151
0.0114461443310511,-121.850602058245,-121.850602058245,-121.776159232078,-121.687457722088,-121.575478218323,-121.440348178206,-121.286779996613,-121.124352234827,-120.969955748868,-120.847356896998,-119.864139520742,-119.828259198528,-119.821935126198,-119.795955232497,-119.730480888737,-119.638566436153,-119.542353765749,-119.457063092517,-119.391092061235,-119.391092061235
0.0120505144157649,-120.906716141096,-120.906716141096,-120.819548834805,-120.716901327347,-120.58850184381,-120.435071856241,-120.262765285541,-120.08356291339,-119.917796549581,-119.792381451777,-118.76307616421,-118.740461987372,-118.7454282559,-118.726194183148,-118.664355814024,-118.576040132132,-118.485544945251,-118.408745901635,-118.353951144043,-118.353951144043
0.0126867959624288,-119.953203486605,-119.953203486605,-119.851758302081,-119.733832824096,-119.587792898234,-119.415173795996,-119.223926485887,-119.028913413143,-118.854292615093,-118.729840555117,-117.668293256736,-117.661447333987,-117.678427997354,-117.665998852526,-117.608174271646,-117.524583267696,-117.44166365238,-117.375736395103,-117.334787123482,-117.334787123482
0.0133566739343287,-118.988582007296,-118.988582007296,-118.871351546648,-118.736997735081,-118.572413407269,-118.380204618768,-118.170515744562,-117.961578433446,-117.781629011264,-117.662675848804,-116.584877339756,-116.595696956207,-116.624753512859,-116.61871087606,-116.565000319795,-116.487101978451,-116.413490382752,-116.360657224831,-116.335991998203,-116.335991998203
0.0140619222628235,-118.011298199343,-118.011298199343,-117.876919395434,-117.725288936779,-117.541712121645,-117.330152467197,-117.103367609096,-116.883410106493,-116.702633753137,-116.594259378732,-115.517682817086,-115.547249182495,-115.587724732563,-115.587193531954,-115.537447209164,-115.466053568666,-115.40332528542,-115.365590036646,-115.359337206002,-115.359337206002
0.0148044085449653,-117.019792758547,-117.019792758547,-116.867168360642,-116.697850178642,-116.495432280246,-116.26553910507,-116.023958932272,-115.796925440915,-115.62065841393,-115.528178247902,-114.4710474707,-114.51948588296,-114.570017524413,-114.573730837382,-114.527603386356,-114.463392660756,-114.412954348046,-114.392066184634,-114.405996877255,-114.405996877255
0.0155860989891601,-116.012594750402,-116.012594750402,-115.84103208185,-115.654191372865,-115.433816036093,-115.187493894284,-114.934425334899,-114.705231715887,-114.539396096064,-114.467988585921,-113.448571144199,-113.515002347355,-113.573597354037,-113.579993177135,-113.537015002746,-113.480567885224,-113.443663638562,-113.441105091509,-113.476618539474,-113.476618539474
0.0164090636219649,-114.98844605806,-114.98844605806,-114.797801222767,-114.594306447501,-114.35769312801,-114.097792779293,-113.837525187323,-113.611891755939,-113.462657566369,-113.41697528245,-112.452982862045,-112.535569120334,-112.599730212931,-112.607064577229,-112.56671885473,-112.518561875146,-112.496292348592,-112.513287808567,-112.571424374336,-112.571424374336
0.0172754817698103,-113.946453495972,-113.946453495972,-113.737262862935,-113.518781089038,-113.268540501671,-112.998852074044,-112.736548871982,-112.52074135941,-112.394135405838,-112.377953018068,-111.486104913303,-111.582178254882,-111.649057359892,-111.655518277824,-111.617313637556,-111.57796281342,-111.571312006817,-111.608851138337,-111.690325613837,-111.690325613837
0.0181876478301636,-112.886259774126,-112.886259774126,-112.659835460851,-112.428875567647,-112.168501029474,-111.893671956622,-111.635179285055,-111.435679975522,-111.337188791323,-111.353134797902,-110.548905470741,-110.65515389575,-110.721713053913,-110.725522928719,-110.689054669905,-110.659054130615,-110.668918608482,-110.727788363246,-110.833035182458,-110.833035182458
0.0191479773474177,-111.808217106077,-111.808217106077,-111.566681492598,-111.326568012,-111.060353460355,-110.785731354107,-110.537317370773,-110.360460731998,-110.294677135553,-110.3440795506,-109.641618397992,-109.754300950514,-109.817462650308,-109.816961527072,-109.78195761006,-109.761909790832,-109.789125965437,-109.869945279916,-109.999167876173,-109.999167876173
0.0201590134095929,-110.713540189804,-110.713540189804,-110.459778322051,-110.214546569159,-109.947431784746,-109.678843012127,-109.446892162341,-109.298505797316,-109.268860627838,-109.351715002216,-108.763902526454,-108.879065904481,-108.935841184929,-108.929548082126,-108.89589922608,-108.88648508958,-108.93185141696,-109.035103793689,-109.188321892406,-109.188321892406
0.0212234333827929,-109.604410775788,-109.604410775788,-109.341929933187,-109.096144734091,-108.833499229605,-108.576983475752,-108.367677038597,-108.252767930333,-108.261372790353,-108.376420160411,-107.915013016538,-108.028688827723,-108.076277964593,-108.062931423158,-108.030706859768,-108.032696069868,-108.096988257645,-108.223048860597,-108.400139448725,-108.400139448725
0.0223440560012477,-108.484006435577,-108.484006435577,-108.21670828554,-107.975221841609,-107.722588659894,-107.48411620854,-107.303132278617,-107.22565038369,-107.273258028942,-107.418145660075,-107.093962702386,-107.202332807378,-107.238198746335,-107.216780187018,-107.186231841576,-107.200483757571,-107.284462163147,-107.433617483973,-107.634347093383,-107.634347093383
0.0235238488317197,-107.356433053069,-107.356433053069,-107.088322554007,-106.855998750071,-106.618825887964,-106.404026495491,-106.256289035819,-106.218987358804,-106.30505857386,-106.476549967442,-106.299658964772,-106.399184184378,-106.421102391242,-106.390846904261,-106.362405121886,-106.389861939154,-106.494271159025,-106.666730535854,-106.890778056738,-106.890778056738
0.0247659361320389,-106.226553902703,-106.226553902703,-105.961425612258,-105.742865410088,-105.526254371638,-105.340184192554,-105.229682817871,-105.234078285118,-105.356931395483,-105.551133390329,-105.531009318831,-105.618522675419,-105.624612711354,-105.585011836594,-105.55927550568,-105.600948966144,-105.726510183443,-105.922409396591,-106.169379800511,-106.169379800511
0.0260736071245783,-105.09972576826,-105.09972576826,-104.840877417441,-104.640180926004,-104.448678768491,-104.295645512452,-104.225337040695,-104.271763007154,-104.428776284381,-104.641357754218,-104.786995020718,-104.859764200988,-104.848508490953,-104.799308795121,-104.777032120004,-104.83398510329,-104.981382123131,-105.200779954124,-105.470210067965,-105.470210067965
0.0274503247065788,-103.981470452444,-103.981470452444,-103.731492131278,-103.552087185185,-103.389541208733,-103.272998976514,-103.244790707319,-103.332522198234,-103.52035990205,-103.746745521605,-104.066716010964,-104.122481148295,-104.092735625411,-104.033935812381,-104.01601327875,-104.089337394524,-104.259197523453,-104.502066590239,-104.793424491751,-104.793424491751
0.0288997346203896,-102.877123622795,-102.877123622795,-102.637798280288,-102.482354241183,-102.351838823381,-102.274354610217,-102.289159768735,-102.41658768967,-102.631425527089,-102.866956841729,-103.369412542575,-103.406405326734,-103.357405388814,-103.289253555367,-103.276703966864,-103.367494095748,-103.560365172926,-103.826578602002,-104.139258389701,-104.139258389701
0.0304256751079078,-101.791508399856,-101.791508399856,-101.563838554078,-101.434270160663,-101.338085107257,-101.301370433453,-101.359219649035,-101.524049969909,-101.761783010552,-102.001846070147,-102.694469367571,-102.711418541442,-102.642782406838,-102.565774037285,-102.559723964666,-102.669050594299,-102.885375598838,-103.174691213579,-103.508004914,-103.508004914
0.0320321870747851,-100.728676652622,-100.728676652622,-100.513028690518,-100.410581178771,-100.350312163962,-100.355306945558,-100.455496561143,-100.654953719862,-100.911377242095,-101.151500785219,-102.04140793398,-102.037534953832,-101.949265275764,-101.864141734604,-101.865808345314,-101.994688540039,-102.234779298324,-102.546823025312,-102.899991295169,-102.899991295169
0.0337235247913152,-99.6917476240148,-99.6917476240148,-99.4880849793525,-99.4134810830421,-99.3901065917109,-99.4370988392176,-99.5783570001389,-99.8093759127942,-100.080335902278,-100.31626661267,-101.409871150032,-101.384878519958,-101.277362128963,-101.185108791247,-101.195781822334,-101.345149742529,-101.609161337283,-101.943411475174,-102.315554572124,-102.315554572124
0.0355041671583419,-98.6828548301908,-98.6828548301908,-98.4910194119054,-98.444642935662,-98.4586691822014,-98.5474334092731,-98.7280874265244,-98.9874840716131,-99.2689985231018,-99.4967606697464,-100.799604235732,-100.753657974927,-100.627662915626,-100.529505676538,-100.550528266042,-100.721206289082,-101.009113807682,-101.364887670261,-101.755017925976,-101.755017925976
0.0373788295680204,-97.7031931450433,-97.7031931450433,-97.5231925286646,-97.5052823410529,-97.5568877850141,-97.6868266001415,-97.9049589622737,-98.189574468245,-98.477929193859,-98.6938755219173,-100.210434200624,-100.144141145187,-100.000809764006,-99.8982084905838,-99.9309566705511,-100.123628318639,-100.435207542614,-100.811651777232,-101.218668524726,-101.218668524726
0.0393524763908409,-96.7531432765244,-96.7531432765244,-96.5854080831409,-96.5962397666097,-96.6854133749328,-96.8556898093196,-97.1092744426062,-97.4160913848795,-97.7079149859792,-97.9087744821564,-99.6422496544155,-99.5566298403599,-99.3974665519401,-99.2921040755093,-99.3379649258785,-99.5531509277039,-99.8879644288823,-100.284050023051,-100.706737618459,-100.706737618459
0.0414303341219816,-95.8324432863823,-95.8324432863823,-95.6780313381596,-95.7180697473726,-95.8447310876991,-96.0543829334916,-96.3413971586105,-96.667629221747,-96.9599516517619,-97.142878071607,-99.0949820022493,-98.9914361885933,-98.8182886747224,-98.7120541627223,-98.7724028946398,-99.0104417488582,-99.3678315996099,-99.7823542290352,-100.219383479897,-100.219383479897
0.0436179052218054,-94.9403766846484,-94.9403766846484,-94.8011137956862,-94.871126629009,-95.0352202487346,-95.2832513461427,-95.6017620518115,-95.9449194804282,-96.235217635447,-96.3978406485355,-98.5685885909481,-98.4488610063579,-98.2638939467399,-98.158859916613,-98.2350364543906,-98.4960707820956,-98.8751587036203,-99.306744662179,-99.7566776470347,-99.7566776470347
0.0459209826871511,-94.0759521136716,-94.0759521136716,-93.9545104406827,-94.0556391647558,-94.2571997667054,-94.5426463339207,-94.8908710701016,-95.248804712537,-95.5350371073935,-95.6755157266901,-98.0630380326338,-97.9291746046939,-97.7348355564483,-97.6332283652255,-97.7265142806966,-98.0104840270722,-98.4101793085995,-98.8572968243449,-99.3185947827754,-99.3185947827754
0.0483456653920058,-93.2380579076382,-93.2380579076382,-93.1379799338313,-93.271769162625,-93.5109573934063,-93.8329299361036,-94.209275005851,-94.5802015828676,-94.8608327129467,-94.9779084646025,-97.5782977096193,-97.4326003015861,-97.2315779748579,-97.1357422789077,-97.247339151509,-97.5539823235931,-97.9729972873146,-98.4339726070605,-98.9050063171902,-98.9050063171902
0.050898374238184,-92.4255832410436,-92.4255832410436,-92.3512625479781,-92.5196520255219,-92.7967631041503,-93.1544661605466,-93.5575445459828,-93.9400553613426,-94.2140690713895,-94.307114319994,-97.1143233326675,-96.9593008127809,-96.7544766629767,-96.666835017679,-96.7978454049914,-97.1267065407359,-97.5635787609784,-98.0366160213782,-98.5156778834153,-98.5156778834153
0.0535858691587811,-91.6375044285234,-91.6375044285234,-91.5941343039625,-91.7994191878889,-92.1148681866684,-92.5076012608226,-92.9362335627329,-93.3292884583621,-93.5961887514959,-93.6652439899355,-96.6710503604045,-96.5093676152219,-96.3037623119013,-96.2267716845749,-96.3781838618898,-96.7286298688882,-97.1817498468361,-97.6649534805355,-98.1502704048928,-98.1502704048928
0.0564152670194297,-90.8729395107898,-90.8729395107898,-90.8664384178753,-91.1112040522689,-91.4654925693562,-91.8926362195352,-92.3458378986434,-92.7487460094781,-93.008543394846,-93.0543364665384,-96.2483870714459,-96.0828133082788,-95.8795301720242,-95.815637589255,-95.988315044544,-96.3595574954688,-96.8272001061492,-97.3185983852402,-97.8083445489327,-97.8083445489327
0.0593940604647635,-90.1311766488745,-90.1311766488745,-90.1680968305789,-90.4551341064798,-90.8488035244199,-91.3097948319202,-91.7867530330844,-92.1991418954753,-92.4523236830582,-92.4762641545569,-95.8462090965516,-95.6795669325061,-95.4817347908647,-95.4333345668289,-95.6280109352194,-96.0191334354192,-96.4994912488324,-96.9970595563836,-97.489368139196,-97.489368139196
0.0625301377599974,-89.4116825592862,-89.4116825592862,-89.4991054372097,-89.831312546031,-90.2648891951849,-90.7591908309918,-91.259234007589,-91.6810088174452,-91.928492714465,-91.9326361749458,-95.4643552525381,-95.2994721417265,-95.1101902007277,-95.079585160538,-95.2968648885441,-95.7068538022224,-96.1980703570387,-96.699752895073,-97.1927260260801,-97.1927260260801
0.0658318036801667,-88.7140968654489,-88.7140968654489,-88.8595169131152,-89.2397930283687,-89.7137304483444,-90.2407973294395,-90.7633607710093,-91.194655999062,-91.4377278124771,-91.4247077269468,-95.1026245617841,-94.942288062154,-94.7645753051839,-94.7539441299449,-94.9943087280996,-95.4220854017649,-95.9222866705392,-96.4260155374959,-96.9177318547157,-96.9177318547157
0.0693078015023421,-88.0382173406348,-88.0382173406348,-88.2494149644107,-88.6805512138574,-89.1951743551579,-89.7544214617778,-90.2990116391189,-90.7401376660314,-90.980375617983,-90.9533041679919,-94.7607743822323,-94.6076926139883,-94.4444439383982,-94.4558162583089,-94.7196355897722,-95.1640882531205,-95.67141084902,-96.1751217180109,-96.6636411473661,-96.6636411473661
0.0729673361590613,-87.3839799448603,-87.3839799448603,-87.6688835763113,-88.1534565443383,-88.7089121729818,-89.2996864992157,-89.8658468452396,-90.3172346355301,-90.5564244210838,-90.5187678837657,-94.4385196062752,-94.2952880190819,-94.149238842723,-94.184479062827,-94.4720267762044,-94.9320405090168,-95.4446555942714,-95.9462995566883,-96.4296651288059,-96.4296651288059
0.0768200986142885,-86.7514365323752,-86.7514365323752,-87.1179744838716,-87.6582472981569,-88.254464056744,-88.8760229185494,-89.4633032411954,-89.9254502068302,-90.1654961263069,-90.1209339412607,-94.1355329085514,-94.0046081757181,-93.8783086496396,-93.9391087965471,-94.2505807786086,-94.725064262587,-95.2411965698511,-95.7387480398347,-96.2149847649866,-96.2149847649866
0.0808762915264541,-86.140732231829,-86.140732231829,-86.5966756871134,-87.1945113649755,-87.8311719311118,-88.4826690099711,-89.0906001931477,-89.5640202303363,-89.8068582516892,-89.7591372211498,-93.8514460304786,-93.7351275506424,-93.6309268685971,-93.7188080812228,-94.054342693895,-94.5422508640997,-95.0601926788786,-95.5516535520385,-96.0187645500011,-96.0187645500011
0.0851466562665329,-85.5520838082651,-85.5520838082651,-86.1048833822677,-86.7616744430828,-87.4382010769641,-88.1186807078499,-88.7467557353899,-89.2319359457015,-89.4794542850053,-89.4322498476417,-93.5858520834494,-93.486271220928,-93.4063118876909,-93.5226336106925,-93.8823324810608,-94.3826845965987,-94.9008049286805,-95.3842054321377,-95.8401656560277,-95.8401656560277
0.0896425013627102,-84.9857597948584,-84.9857597948584,-85.6423791781393,-86.3589965363727,-87.0745501266909,-87.7829495305725,-88.4306112268131,-88.9279771184234,-89.1819489341078,-89.1387440911036,-93.3383088350085,-93.2574256947292,-93.2036470595652,-93.3496225800199,-93.7335708112869,-94.2454638327861,-94.7622132998779,-95.2356101494781,-95.6783581475191,-95.6783581475191
0.0943757324469591,-84.4420628056527,-84.4420628056527,-85.2088139119917,-85.9855767962624,-86.7390684185904,-87.4742269115268,-88.1408621986711,-88.650752315979,-88.9127836102528,-88.8767732544438,-93.1083429163556,-93.0479501501137,-93.0221000684462,-93.1988167823886,-93.6071016185138,-94.129719079576,-94.643631225875,-95.1051038189358,-95.5325320472265,-95.5325320472265
0.0993588837828334,-83.9213141778092,-83.9213141778092,-84.803698788542,-85.6403660009796,-86.4304791094088,-87.1911528495166,-87.8760928366773,-88.3987429150517,-88.6702370211384,-88.6442618148195,-92.8954548593095,-92.8571877536234,-92.8608409295133,-93.069283628995,-93.502010805257,-94.0346275817555,-94.5443174604418,-94.9919628842812,-95.4019071219355,-95.4019071219355
0.104605151457966,-83.4238409154368,-83.4238409154368,-84.4264039712155,-85.3221853669366,-86.1474061305632,-86.9322867156941,-87.634811597069,-88.170347598846,-88.4524860017735,-88.4389963267953,-92.6991248407161,-92.6844767528008,-92.7190581397391,-92.9601336491749,-93.4174408681602,-93.9594243824993,-94.4635852560363,-94.8955128936452,-95.2857413259493,-95.2857413259493
0.110128428329168,-82.9499647947948,-82.9499647947948,-84.0761642010331,-85.0297499961445,-85.888403002858,-86.6961381963938,-87.4154857595276,-87.9639245961557,-88.2576625159281,-88.2587100018319,-92.5188189860249,-92.5291610768766,-92.5959726626311,-92.8705342919092,-93.3526014594945,-93.9034099166083,-94.4008088893036,-94.8151353652911,-95.1833378979595,-95.1833378979595
0.115943340812678,-82.4999934257408,-82.4999934257408,-83.752090551977,-84.7616950983359,-85.6519816654474,-86.4811966680088,-87.2165731857209,-87.7778296024264,-88.0839038853164,-88.1011559653997,-92.3539960644067,-92.3906002240998,-92.4908495752528,-92.7997200608263,-93.3067760876567,-93.8659543412909,-94.3554276530985,-94.7502727963672,-95.0940511510625,-95.0940511510625
0.122065287616971,-82.0742130342904,-82.0742130342904,-83.4531870907736,-84.5166031713161,-85.4366397712346,-86.2859577184366,-87.0365500897688,-87.6104480748723,-87.9293945105559,-87.9641664401806,-92.204114397142,-92.2681782597952,-92.4030073267697,-92.7469991686135,-93.2793252848192,-93.8464988940881,-94.3269474899828,-94.7004319035473,-95.0172910265651,-95.0172910265651
0.128510480520711,-81.6728827265373,-81.6728827265373,-83.1783710157347,-84.293030535771,-85.2408852860039,-86.1089459786268,-86.873934156141,-87.4602212991547,-87.7923984479813,-87.8456971071414,-92.0686387996916,-92.1613117934218,-92.3318246504701,-92.7117569971625,-93.2696866426497,-93.844554616557,-94.3149404759104,-94.6651852054382,-94.9525265009858,-94.9525265009858
0.135295987303829,-81.2962300073017,-81.2962300073017,-82.9264948053513,-84.0895319438198,-85.0632576384617,-85.9487338496338,-86.7273028032737,-87.3256662113732,-87.6712830826072,-87.7438574223786,-91.9470473853276,-92.0694568434623,-92.2767452364596,-92.6934567055454,-93.2773721497821,-93.8596988051398,-94.3190423808479,-94.6441710659832,-94.899287943953,-94.899287943953
0.142439776945413,-80.9444473511368,-80.9444473511368,-82.6963689953603,-83.9046823538277,-84.9023450516977,-85.8039560665921,-86.5953067546974,-87.2053893918594,-87.5645347448304,-87.6569286472263,-91.8388380730109,-91.992114534297,-92.2372803133026,-92.6916373500644,-93.3019632700617,-93.8915695562943,-94.3389485412483,-94.6370923196322,-94.8571685244562,-94.8571685244562
0.149960767208097,-80.617689652913,-80.617689652913,-82.4867843915846,-83.7370953348271,-84.7567980093129,-85.6733203119297,-86.4766793335478,-87.0980959240147,-87.4707674673223,-87.5833718311139,-91.7435346623423,-91.9288355984015,-92.2130093086284,-92.7059098802402,-93.343104189554,-93.9398587689501,-94.374408282552,-94.6437135963893,-94.8258247561219,-94.8258247561219
0.157878874734963,-80.3160724150365,-80.3160724150365,-82.2965327766692,-83.5854378936293,-84.6253390548999,-85.5556142730082,-86.3702420477198,-87.0025939511104,-87.3887262130954,-87.5218280826927,-91.6606923616066,-91.8792236800144,-92.2035787665471,-92.7359513615249,-93.4004936414624,-94.0043039590558,-94.4252181319314,-94.6638574611742,-94.8049762608155,-94.8049762608155
0.166215067791626,-80.0396705544004,-80.0396705544004,-82.1244254438204,-83.4484417834302,-84.506769289432,-85.4497096426727,-86.2749070984932,-86.917795796318,-87.3172858835787,-87.4711133027552,-91.5899026789473,-91.8429374532095,-92.2086996989118,-92.7814977574518,-93.4738756971701,-94.0846792316086,-94.4912140645901,-94.6973994798278,-94.7944048157173,-94.7944048157173
0.174991421793157,-79.7885177316363,-79.7885177316363,-81.969309157484,-83.3249115459532,-84.3999720251656,-85.354563599728,-86.1896774462759,-86.8427164684918,-87.2554472934426,-87.4302092471355,-91.5307976096357,-91.8196915789468,-92.228143542713,-92.8423355862296,-93.5630298916537,-94.180785746276,-94.5722630319428,-94.7442623254458,-94.7939527337282,-94.7939527337282
0.184231177762894,-79.5626061169443,-79.5626061169443,-81.8300793761922,-83.2137296624794,-84.3039140901888,-85.2692182970528,-86.1136450240749,-86.7764702876307,-87.2023311244265,-87.398252426923,-91.4830530727376,-91.809256533389,-92.2617368909931,-92.9182927524472,-93.667761033253,-94.2924420030654,-94.6682540265027,-94.8044090446757,-94.8035206121015,-94.8035206121015
0.193958803877953,-79.3618865111472,-79.3618865111472,-81.705690762916,-83.1138592521124,-84.2176452699268,-85.1927988440541,-86.0459876205626,-86.7182662530228,-87.1571706788922,-87.374521995671,-91.4463915672997,-91.8114573450377,-92.309355162354,-93.0092288445286,-93.7878890302593,-94.41947426286,-94.7790889448256,-94.877835614507,-94.823064470871,-94.823064470871
0.20420006026441,-79.1862687395333,-79.1862687395333,-81.5951651482855,-83.0243447712654,-84.1402963352037,-85.1245102111191,-85.9859648743335,-86.6674026608966,-87.1193040685818,-87.3584274525581,-91.4205840310685,-91.8261712826315,-92.3709153760594,-93.1150251821126,-93.9232390479389,-94.5617074018138,-94.9046735141762,-94.9645629354746,-94.8525922921141,-94.8525922921141
0.214982067213751,-79.0356222325053,-79.0356222325053,-81.4975972037814,-82.9443111501887,-84.0710760531415,-85.0636334171632,-85.9329137392709,-86.6232613680866,-87.0881663085014,-87.3494967218049,-91.4054508938093,-91.8533245407998,-92.4463682064496,-93.2355748926295,-94.07363228696,-94.7189564763432,-95.0449085481189,-95.064628425854,-94.8921599643599,-94.8921599643599
0.226333377001225,-78.9097767045655,-78.9097767045655,-81.4121581316056,-82.8729617626062,-84.0092675167558,-85.0095212947323,-85.8862437043701,-86.5853020000845,-87.0632816459782,-87.3473649549757,-91.400862323055,-91.892887977567,-92.5356895014147,-93.370773290304,-94.238877645419,-94.891019245001,-95.1996817884608,-95.1780774014513,-94.9418666343681,-94.9418666343681
0.238284049496302,-78.8085228451152,-78.8085228451152,-81.3380976937129,-82.8095755732216,-83.9542240683322,-84.9615940651127,-85.845431983523,-86.553056318655,-87.0442563418141,-87.3517642400068,-91.4067376634277,-91.9448719680311,-92.6388714636329,-93.5205088206451,-94.4187644901364,-95.0776698540045,-95.3688605738267,-95.3049544445278,-95.0018494717211,-95.0018494717211
0.250865731765442,-78.7316129435882,-78.7316129435882,-81.2747448931988,-82.7535037525333,-83.9053650348666,-84.9193349011383,-85.8100188331927,-86.5261228963122,-87.0307720322301,-87.3625142814651,-91.4230440726514,-92.009320452593,-92.7559137080195,-93.6846548165231,-94.6130567180247,-95.2786538448856,-95.5522855474153,-95.445294980465,-95.0722778605791,-95.0722778605791
0.264111741877995,-78.6787613889623,-78.6787613889623,-81.221507595005,-82.7041659942122,-83.8621714434613,-84.8822856089093,-85.7796031087033,-86.5041621913285,-87.0225797336086,-87.3795140323271,-91.4497943592257,-92.0863042761529,-92.8868144217009,-93.86306228617,-94.8214882358077,-95.4936845871598,-95.749765578057,-95.5991172891589,-95.1533470476146,-95.1533470476146
0.278057157137147,-78.6496450095506,-78.6496450095506,-81.1778713365295,-82.6610467204826,-83.8241818416007,-84.8500425214689,-85.7538381323077,-86.4868920757564,-87.0194945030456,-87.4027342005812,-91.4870440297362,-92.1759139362898,-93.0315618609374,-94.055553917966,-95.0437599280866,-95.7224411787143,-95.9610740207261,-95.7664151773139,-95.2452712952276,-95.2452712952276
0.292738906969564,-78.6439032514374,-78.6439032514374,-81.143397537522,-82.6236913171594,-83.7909883117719,-84.8222526670175,-85.7324279170682,-86.474083838102,-87.0213907326751,-87.4322105174476,-91.5348875591,-92.2782518825414,-93.1901264200091,-94.2619194419994,-95.2795381226636,-95.9645677952575,-96.1859463874906,-95.947151525913,-95.348276613808,-95.348276613808
0.308195870719727,-78.6611382299111,-78.6611382299111,-81.1177212764449,-82.5917025028438,-83.7622327414428,-84.7986102505262,-85.7151237685444,-86.4655586597114,-87.0281980312527,-87.4680376325637,-91.5934539057244,-92.3934245338132,-93.362453497869,-94.4819124357564,-95.5284545017667,-96.2196744115329,-96.4240794408315,-96.1412529032695,-95.4625931747076,-95.4625931747076
0.324468980607919,-78.7009147237688,-78.7009147237688,-81.1005487598684,-82.5647369061234,-83.7376033871453,-84.7788534695963,-85.701721269962,-86.4611845477442,-87.0398976297829,-87.5103634910386,-91.6629013063075,-92.5215342044439,-93.5484573679212,-94.7152486036593,-95.7901073521941,-96.4873387648721,-96.6751316622642,-96.3486053984781,-95.5884475347902,-95.5884475347902
0.341601330124516,-78.762760213104,-78.762760213104,-81.0916545740279,-82.542501899898,-83.7168317543917,-84.7627616720243,-85.6920576446927,-86.4608736961556,-87.0565192368002,-87.5593840449457,-91.7434114021846,-92.6626711489641,-93.7480162242621,-94.9616055011269,-96.0640639999493,-96.7671093892787,-96.9387249942979,-96.5690517843117,-95.7260548315917,-95.7260548315917
0.35963828814763,-78.8461650831621,-78.8461650831621,-81.0908787742713,-82.5247527223903,-83.6996898024452,-84.7501528528113,-85.6860094814221,-86.4645802380578,-87.0781382615564,-87.6153381556974,-91.8351827705896,-92.8169059483893,-93.9609685350387,-95.2206236173278,-96.3498642384783,-97.0585095179386,-97.2144477066924,-96.802390065347,-95.8756111325187,-95.8756111325187
0.378627619086297,-78.9505831269782,-78.9505831269782,-81.098123839156,-82.5112898991251,-83.685987473672,-84.7408814814409,-85.6834908013837,-86.4722983470824,-87.104873318612,-87.678502552701,-91.9384239592565,-92.9842824645055,-94.1871107823966,-95.4919086806841,-96.6470245359297,-97.361041634988,-97.5018582016418,-97.0483734099496,-96.0372861393604,-96.0372861393604
0.39861960936737,-79.075432476119,-79.075432476119,-81.1133514915398,-82.5019569683456,-83.6755705405613,-84.7348366454052,-85.6844514427557,-86.48406064109,-87.1368839243561,-87.7491867271518,-92.0533461501449,-93.1648115810688,-94.4261966120029,-95.7750350107142,-96.9550427965086,-97.6741924535355,-97.8004895487947,-97.3067114078161,-96.2112164580498,-96.2112164580498
0.419667200601071,-79.2200970718657,-79.2200970718657,-81.1365793691498,-82.4966385031968,-83.6683187588341,-84.731940492591,-85.6888757341249,-86.499936838135,-87.1743682943534,-87.8277276575674,-92.1801556058618,-93.3584659310774,-94.677937357243,-96.0695497112749,-97.2734034534308,-97.9974381051858,-98.1098545305367,-97.5770725422027,-96.3974996410172,-96.3974996410172
0.44182612977784,-79.3839287601665,-79.3839287601665,-81.1678775118078,-82.4952584168638,-83.6641443118181,-84.7321469527442,-85.6967814263591,-86.5200326115618,-87.2175611499604,-87.91448428567,-92.3190460782255,-93.5651757773,-94.9420038480606,-96.3749774848218,-97.6015826846169,-98.3302493446727,-98.4294509801841,-97.8590877214553,-96.5961891943664,-96.5961891943664
0.46515507686775,-79.5662500556374,-79.5662500556374,-81.207364621781,-82.4977785311311,-83.6629905289846,-84.735440716424,-85.7082188499165,-86.5444885881998,-87.2667314434874,-88.0098316874171,-92.4701913797063,-93.7848261703487,-95.2180293659361,-96.6908258448692,-97.9390535648282,-98.6720965991505,-98.7587672091003,-98.1523546808386,-96.8072907143444,-96.8072907143444
0.489715820213344,-79.7663575767353,-79.7663575767353,-81.2552040477515,-82.5041973840441,-83.6648308598593,-84.7418364483157,-85.7232702622994,-86.5734794307064,-87.3221799135919,-88.1141549141633,-92.6337383324713,-94.0172554572063,-95.5056135679142,-97.0165905132461,-98.285290996751,-99.0224547224492,-99.0972873409941,-98.4564430446493,-97.0307592782461,-97.0307592782461
0.515573400127401,-79.9835261103523,-79.9835261103523,-81.3115994418622,-82.5145492481293,-83.6696680831323,-84.7513782102578,-85.7420493478281,-86.6072129421786,-87.3842363870354,-88.2278425125398,-92.8098003140063,-94.2622551567194,-95.8043271760781,-97.3517608079986,-98.6397762958429,-99.3808073475113,-99.4444964001139,-98.7708998306614,-97.2664981663229,-97.2664981663229
0.542796291128856,-80.2170132237137,-80.2170132237137,-81.3767900434389,-82.5289033266671,-83.6775337294625,-84.7641390676557,-85.7647008290803,-86.6459291283363,-87.4532567499814,-88.351279767711,-92.9984516109273,-94.51957116119,-96.1137172154167,-97.6958248543491,-99.0020013370105,-99.7466507629153,-99.7998850319867,-99.0952551834007,-97.5143589367762,-97.5143589367762
0.57145658327299,-80.4660643081733,-80.4660643081733,-81.4510455525294,-82.5473630916049,-83.6884876950248,-84.7802208509671,-85.7914001461442,-86.6898991501212,-87.5296195222526,-88.4848417517194,-93.1997227726938,-94.78890616906,-96.4333125824157,-98.0482744822527,-99.3714722032421,-100.119497269972,-100.162953768219,-99.4290281379084,-97.7741428195435,-97.7741428195435
0.601630173056056,-80.7299179158389,-80.7299179158389,-81.5346605714313,-82.5700657227175,-83.7026180211285,-84.7997540415622,-85.822353156333,-86.7394240978049,-87.6137219819584,-88.628886294698,-93.4135971247011,-95.0699232066525,-96.7626297376235,-98.4086097071312,-99.747712305518,-100.498878003978,-100.533216778544,-99.7717322391877,-98.045603340567,-98.045603340567
0.633396964399916,-81.0078112372317,-81.0078112372317,-81.627948612778,-82.5971816035191,-83.7200408131477,-84.8228977484245,-85.8577958032938,-86.79483351713,-87.7059758060755,-88.7837470294305,-93.6400085571067,-95.3622500601266,-97.1011783358043,-98.7763427230148,-100.13026496857,-100.884345225995,-100.91020508212,-100.12288087176,-98.3284500405727,-98.3284500405727
0.666841080248894,-81.2989855664752,-81.2989855664752,-81.7312356980597,-82.6289138252362,-83.7409002694757,-84.849839738869,-85.8979937007172,-86.8564836191774,-87.8068022151051,-88.9497266864443,-93.8788406543693,-95.6654844142583,-97.4484666345014,-99.151001367704,-100.518695497756,-101.275474109675,-101.293469214973,-100.48199218597,-98.6223531143605,-98.6223531143605
0.702051085339193,-81.6026916088148,-81.6026916088148,-81.8448535997954,-82.6654976459921,-83.7653687882143,-84.8807964827596,-85.9432415723956,-86.9247551091747,-87.9166266366894,-89.127090834912,-94.1299271744037,-95.9791994831808,-97.8040065531734,-99.532132046382,-100.91259275832,-101.671864061114,-101.682581370844,-100.848593540417,-98.9269487704645,-98.9269487704645
0.739120220730817,-81.9181945017892,-81.9181945017892,-81.9691328125626,-82.7071998484286,-83.7936471158515,-84.9160131657018,-85.9938624875593,-87.000050576009,-88.0358729334484,-89.3160622718238,-94.3930538296198,-96.3029499194084,-98.1673182879156,-99.919302122554,-101.311570309782,-102.073139618998,-102.077137048378,-101.222225411058,-99.2418450978174,-99.2418450978174
0.778146650723044,-82.2447784438099,-82.2447784438099,-82.1043953708545,-82.7543179356218,-83.8259644983212,-84.9557636225563,-86.0502068287042,-87.0827913943792,-88.1649572732,-89.516816256522,-94.667961269115,-96.6362777998978,-98.5379344189047,-100.312101802963,-101.715267145624,-102.478950987675,-102.476756248844,-101.602444745667,-99.5666282255441,-99.5666282255441
0.819233722807343,-82.5817508498206,-82.5817508498206,-82.2509476629233,-82.8071791027307,-83.8625787906917,-85.0003501385949,-86.112650929071,-87.1734141058655,-88.3042817534948,-89.7294767690807,-94.954349115752,-96.9787185093716,-98.9154034773261,-100.710145556285,-102.123348092332,-102.888974258117,-102.881084275703,-101.988827766339,-99.9008685729555,-99.9008685729555
0.8624902413461,-82.9284459807639,-82.9284459807639,-82.4090734167324,-82.8661389208541,-83.9037764774794,-85.0501030620446,-86.1815953191449,-87.2723662640082,-88.454227924904,-89.9541139396357,-95.2518808767854,-97.3298063690141,-99.299292964448,-101.113073114285,-102.535503922909,-103.302911371489,-103.289792191078,-102.380972242196,-100.244127007127,-100.244127007127
0.908030755701926,-83.2842280198005,-83.2842280198005,-82.5790270541095,-82.9315796706336,-83.9498725514873,-85.1053801690551,-86.2574625266857,-87.3801017518233,-88.6151503862014,-90.1907427533326,-95.5601895239783,-97.6890798902316,-99.689191836968,-101.520550109267,-102.951451238789,-103.720489877908,-103.702576985042,-102.778499269221,-100.595960752567,-100.595960752567
0.955975863580522,-83.6484935920443,-83.6484935920443,-82.7610276196157,-83.0039082668688,-84.0012101954603,-85.1665657207807,-86.3406943834808,-87.4970756076616,-88.7873706467963,-90.4393230849248,-95.8788835294548,-98.0560865658658,-100.084712489545,-101.932268403673,-103.370932171281,-104.141462539544,-104.119161512307,-103.181054604516,-100.955928928663,-100.955928928663
1.00645253039042,-84.0206737449637,-84.0206737449637,-82.9552534894624,-83.083553722423,-84.0581602081643,-85.2340691528786,-86.4317488048021,-87.623738426094,-88.9711714648924,-90.6997610619466,-96.2075531463072,-98.4303871429053,-100.48549227764,-102.347946167215,-103.793713949759,-104.565606822886,-104.539294247975,-103.58830960868,-101.323597623304,-101.323597623304
1.05959442546527,-84.4002354229634,-84.4002354229634,-83.161838051823,-83.1709641106034,-84.1211201152449,-85.3083233409162,-86.5310960247992,-87.760530433197,-89.1667918717007,-90.9719117000361,-96.5457767366913,-98.8115593496469,-100.891194631827,-102.767327754625,-104.219588379269,-104.992724320237,-104.962748909995,-103.999961853032,-101.698544442933,-101.698544442933
1.11554227603915,-84.7866824818608,-84.7866824818608,-83.3808665229849,-83.2666030004258,-84.1905129059852,-85.3897823915965,-86.6392142928847,-87.907875368311,-89.3744230812039,-91.2555827026071,-96.8931269725161,-99.1992010752845,-101.301509819085,-103.190183433474,-104.648371265284,-105.422640135566,-105.389323991301,-104.415735448681,-102.080362508735,-102.080362508735
1.17444423991204,-85.1795562971425,-85.1795562971425,-83.6123740250885,-83.3709453589717,-84.2667853405018,-85.4789189199477,-86.7565850622833,-88.0661743346707,-89.5942054610777,-91.5505392734293,-97.249176762226,-99.5929330204011,-101.716155407974,-103.616309007021,-105.079901818465,-105.855202264976,-105.818842239613,-104.835381152629,-102.468663894222,-102.468663894222
1.23645629779267,-85.5784360244349,-85.5784360244349,-83.8563450030439,-83.4844729392898,-84.3504057786156,-85.5762207871424,-86.8836877315917,-88.2357998066197,-89.8262267042402,-91.8565097576482,-97.6135047888393,-99.9924008526224,-102.134876493522,-104.045525372135,-105.514042067402,-106.290280997381,-106.251150117873,-105.258676302741,-102.863082520665,-102.863082520665
1.30174266635737,-85.9829385720541,-85.9829385720541,-84.1127140039503,-83.607669200471,-84.4418614922038,-85.6821872926684,-87.0209940321548,-88.4170899986889,-90.0705212941772,-92.1731919060949,-97.9857005768385,-100.397276912912,-102.557445734836,-104.477678047203,-105.950676302822,-106.727768356642,-106.686117273347,-105.685424628996,-103.263276543201,-103.263276543201
1.37047623311903,-86.3927183443978,-86.3927183443978,-84.3813677859988,-83.7410138375979,-84.541655437704,-85.7973248380958,-87.1689621865198,-88.6103438091961,-90.3270713038163,-92.5002595498859,-98.3653690365571,-100.807261525043,-102.983663254336,-104.912636699863,-106.389710572447,-107.167577602395,-107.123636038794,-106.115455983392,-103.668930272255,-103.668930272255
1.44283901425759,-86.8074668118711,-86.8074668118711,-84.6621486696658,-83.8849770316543,-84.6503024848304,-85.9221421071769,-87.3280309938817,-88.8158165463216,-90.5958085111927,-92.8373694766074,-98.7521344627623,-101.222083964227,-103.413356442588,-105.350294699488,-106.831072241845,-107.609642803135,-107.56362098472,-106.548626025553,-104.079755682407,-104.079755682407
1.5190226366246,-87.2269119585367,-87.2269119585367,-84.9548589959848,-84.0400135611048,-84.7683251213364,-86.0571448374901,-87.4986140246695,-89.0337166268683,-90.8766177597094,-93.1841683141317,-99.1456439880834,-101.641503141313,-103.846379707296,-105.790568714692,-107.274709632983,-108.053918491788,-108.006008537694,-106.984815895607,-104.495493564623,-104.495493564623
1.59922884519812,-87.6508176531925,-87.6508176531925,-85.2592665180948,-84.2065569451991,-84.8962486812769,-86.2028302907743,-87.6810941254974,-89.2642034072605,-91.1693414405358,-93.540299250992,-99.5455705112102,-102.065308057035,-104.282614199418,-106.233398371748,-107.720591748965,-108.500379410964,-108.450756675993,-107.423931900556,-104.915914378433,-104.915914378433
1.68367003733188,-88.0789829834834,-88.0789829834834,-85.5751105253267,-84.3850138114062,-85.0345961746143,-86.359681560425,-87.8758184450422,-89.5073862641836,-91.4737849331026,-93.9054084505332,-99.9516151342068,-102.493318077019,-104.721967543683,-106.678745985684,-108.168708090339,-108.949020352198,-108.897844710325,-107.865905235157,-105.340818858764,-105.340818858764
1.77256982521344,-88.5112415862334,-88.5112415862334,-85.9021084848151,-84.5757586930375,-85.1838828275914,-86.5281618828885,-88.0830941889538,-89.7633249911645,-91.7897228092331,-94.2791510470504,-100.363509153035,-102.925383073176,-105.164373595256,-107.126596371979,-108.619068565512,-109.39985609083,-109.347273154142,-108.310691753316,-105.770038428304,-105.770038428304
1.86616362802082,-88.947461000634,-88.947461000634,-86.2399629837806,-84.7791294657493,-85.3446104739249,-86.7087091421376,-88.3031852964107,-90.0320315208807,-92.1169055885313,-94.6611966433188,-100.781015650868,-103.361383471114,-105.609792238858,-107.576956743035,-109.071703494979,-109.852921415513,-109.799063684883,-108.758271801189,-106.20343546109,-106.20343546109
1.96469929534566,-89.3875420643864,-89.3875420643864,-86.5883687649245,-84.9954236215783,-85.517261964054,-86.9017307703593,-88.5363102022575,-90.3134729251523,-92.4550668272788,-95.051234258239,-101.203930745525,-103.801230236637,-106.058209241336,-108.029856690037,-109.526663706306,-110.308271248718,-110.253259194405,-109.208650118562,-106.64090343669,-106.64090343669
2.06843776353393,-89.8314183664235,-89.8314183664235,-86.9470196656837,-85.2248955557934,-85.7022957806484,-87.107599251017,-88.7826408078681,-90.6075755896337,-92.8039303292338,-95.448976699195,-101.632084540983,-104.244864827452,-106.509636163546,-108.485348247213,-109.984020713918,-110.765980851829,-110.709923923705,-109.661855810497,-107.082367017473,-107.082367017473
2.17765374668214,-90.2790557634647,-90.2790557634647,-87.3156152968264,-85.4677550056862,-85.9001410606542,-87.3266484208575,-89.0423027332737,-90.9142304120181,-93.1632172824243,-95.8541643551348,-102.065341829025,-104.692259129066,-106.964110332308,-108.943506031883,-110.443866974752,-111.226146105531,-111.169143673817,-110.117942386792,-107.527782074053,-107.527782074053
2.29263646411905,-90.7304519613645,-90.7304519613645,-87.6938673242541,-85.7241667332192,-86.1111932250129,-87.5591707444519,-89.3153768659843,-91.233298834166,-93.5326531487813,-96.2665684227896,-102.503602581194,-105.143415386652,-107.421694868094,-109.4044274499,-110.906316207539,-111.688883853027,-111.631026081284,-110.576987862193,-107.977135676404,-107.977135676404
2.41369040629926,-91.1856361559719,-91.1856361559719,-88.0815052473078,-85.9942514881397,-86.3358104052035,-87.8054156989042,-89.6019021623309,-91.5646194919053,-93.9119741605239,-96.6859935897627,-102.946802263874,-105.59836613737,-107.882478758996,-109.868232952125,-111.371503759987,-112.154332290136,-112.095700942953,-111.039094905716,-108.430446060342,-108.430446060342
2.54113614113684,-91.6446687219847,-91.6446687219847,-88.4782815950933,-86.2780882284986,-86.5743108303298,-88.0655893591115,-89.9018795993211,-91.9080152520956,-94.3009333059318,-97.1122802046648,-103.394912000894,-106.057174140379,-108.346576966273,-110.335066323313,-111.839587004238,-112.622651382539,-112.563320570791,-111.504391022573,-108.887762571273,-108.887762571273
2.6753111629144,-92.107640932026,-92.107640932026,-88.8839764875914,-86.5757175157246,-86.8269713001919,-88.3398552182493,-90.2152771229336,-92.2633004044258,-94.6993057151678,-97.5453059665216,-103.847938598893,-106.519932294447,-108.814130541375,-110.805094980282,-112.310745736739,-113.094023286238,-113.034060153111,-111.973028747218,-109.349165579227,-109.349165579227
2.81657078601559,-92.5746746818752,-92.5746746818752,-89.2984015294085,-86.8871459457168,-87.0940268205139,-88.6283362177435,-90.5420353958454,-92.6302877839073,-95.1068933823067,-97.9849871639631,-104.30592444116,-106.986763525841,-109.285306728808,-111.278510251375,-112.785182554098,-113.568652742734,-113.508118093915,-112.445185820756,-109.814766351414,-109.814766351414
2.96528908584767,-93.0459221914758,-93.0459221914758,-89.7214030203154,-87.2123514295567,-87.3756714192647,-88.9311179001393,-90.8820741161036,-93.0087956169601,-95.5235291813764,-98.4312794899192,-104.768947245907,-107.457820621927,-109.760299023501,-111.755527604177,-113.263123171596,-114.046767415627,-113.985716297096,-112.921065320576,-110.284706860755,-110.284706860755
3.12185988944593,-93.5215656450817,-93.5215656450817,-90.1528644780973,-87.5512891003013,-87.6720601017326,-89.2482525413166,-91.2352986594156,-93.3986539068783,-95.9490801513272,-98.884178450456,-105.237119675307,-107.933285978857,-110.239327145584,-112.236386783177,-113.744816645947,-114.528618130191,-114.467100357123,-113.400895704524,-110.75915950132,-110.75915950132
3.28669781838331,-94.001816727823,-94.001816727823,-90.5927084759717,-87.9038975976648,-87.9833118410897,-89.5797640693483,-91.6016067915231,-93.7997102007438,-96.3834500372261,-99.3437193777354,-105.710588772328,-108.413371224875,-110.722636889864,-112.72135181382,-114.230535458742,-115.014478972445,-114.952539612614,-113.884930726457,-111.238326674347,-111.238326674347
3.46023938674673,-94.4869160102723,-94.4869160102723,-91.0408977995741,-88.2701054708439,-88.3095134450427,-89.9256535390488,-91.9808952025561,-94.21183460726,-96.8265810829158,-99.8099770476256,-106.189535193657,-108.898316674459,-111.21049980184,-113.210710824338,-114.720575412082,-115.504647199218,-115.442327014252,-114.373449174804,-111.722440201765,-111.722440201765
3.64294415708801,-94.9771321275591,-94.9771321275591,-91.4974359281184,-88.6498374408127,-88.650724091781,-90.2859049059829,-92.3730656305803,-94.6349239616857,-97.2784550745307,-100.283064892977,-106.674172199302,-109.388390562873,-111.703212627405,-113.704775632239,-115.215255283432,-115.999442906331,-115.936778754013,-114.866754381082,-112.211760518239,-112.211760518239
3.83529595741031,-95.4727606955934,-95.4727606955934,-91.9623668418649,-89.0430202757725,-89.0069802929696,-90.6604908322655,-92.7780303646168,-95.0689050588235,-97.7390936355516,-100.763133794754,-107.16474435298,-109.883888006271,-112.201096479507,-114.203881038733,-115.714916183197,-116.499208398431,-116.436233599093,-115.365173441644,-112.706575587969,-112.706575587969
4.03780416241295,-95.9741229044791,-95.9741229044791,-92.4357741546114,-89.4495880552162,-89.3783010200488,-91.0493782587103,-93.1957169459989,-95.5137368972682,-98.2085577736341,-101.250370425819,-107.661525882837,-110.385129629544,-112.704495662762,-114.708383772192,-116.219920556361,-117.004307201886,-116.941051871798,-115.869056093626,-113.20719948934,-113.20719948934
4.25100504238742,-96.4815637287859,-96.4815637287859,-92.9177795667448,-89.8694866271245,-89.7646927235249,-91.452533492666,-93.6260719190218,-95.9694118978201,-98.6869466784583,-101.744995116988,-108.164818649772,-110.892459803378,-113.213776096646,-115.218661021518,-116.730650769341,-117.515122661963,-117.451614016421,-116.378773185831,-113.713970609534,-113.713970609534
4.47546318333681,-96.9954496965973,-96.9954496965973,-93.4085406326276,-90.3026770971291,-90.1661539830579,-91.869926586525,-94.0690635158142,-96.4359560765954,-99.1743957696053,-102.247259212712,-108.674949671287,-111.406244433881,-113.729323280219,-115.735108502704,-117.247507225617,-118.032056067897,-117.968318696573,-116.894714687606,-114.227249392998,-114.227249392998
4.71177298207914,-97.5161661648043,-97.5161661648043,-93.9082478368531,-90.7491382262474,-90.5826795478687,-92.301534816368,-94.5246831951062,-96.9134281697617,-99.6710739951449,-102.757441885155,-109.192268153035,-111.926868253491,-114.251539746911,-116.2581380075,-117.770905959331,-118.555524255125,-118.491580372031,-117.417287184403,-114.747415592814,-114.747415592814
4.960560220294,-98.0441140575489,-98.0441140575489,-94.4171209781628,-91.208867653665,-91.0142635605141,-92.7473451114331,-94.9929459894486,-97.4019177230201,-100.177180386328,-103.275846381179,-109.717141988544,-112.454731571041,-114.780841967338,-116.788174392564,-118.301275665534,-119.085956643402,-119.021826313692,-117.946910818131,-115.274864983109,-115.274864983109
5.22248372168072,-98.5797060385338,-98.5797060385338,-94.9354048683699,-91.6818819020186,-91.4609018002139,-93.2073553311121,-95.473889650257,-97.9015421760276,-100.692939882406,-103.802795687219,-110.249953700483,-112.990246452516,-115.317656671905,-117.325651981313,-118.839054139554,-119.623791683353,-119.559493028978,-118.48401564427,-115.810005504205,-115.810005504205
5.49823709661639,-99.1233621063672,-99.1233621063672,-95.4633643669602,-92.1682151640758,-91.9225928322732,-93.6815743352282,-95.9675726148282,-98.4124429908165,-101.21859845272,-104.338627612674,-110.791095814533,-113.533832322346,-115.86241658339,-117.871010369108,-119.384684116398,-120.169472702405,-120.105022088522,-119.029037396101,-116.353252830421,-116.353252830421
5.78855057893406,-99.6755046251884,-99.6755046251884,-96.0012787902922,-92.6679169111632,-92.3993380052978,-94.1700208439026,-96.4740708543226,-98.9347808945614,-101.754417561087,-104.883689313014,-111.340965679403,-114.085910998016,-116.41555557274,-118.424689645454,-119.938608524125,-120.723443164116,-120.658855367965,-119.582412669476,-116.905025373335,-116.905025373335
6.09419295968488,-100.236552830094,-100.236552830094,-96.5494357571419,-93.181048404694,-92.8911402954399,-94.672721133965,-96.993473696572,-99.4687303309308,-102.300668039791,-105.438331299003,-111.89995977331,-114.646901197935,-116.977503278528,-118.987125074121,-120.501265192332,-121.286141382054,-121.221429745901,-120.144573568761,-117.465738760459,-117.465738760459
6.41597362300527,-100.806916877421,-100.806916877421,-97.1081245588871,-93.7076782320665,-93.3980020544782,-95.1897056682079,-97.5258787520979,-100.014473240358,-102.857623466498,-106.002901007254,-112.468467567382,-115.217212593006,-117.548679261034,-119.558741302544,-121.073081087354,-121.85799475991,-121.793171329506,-120.715941885085,-118.035799859666,-118.035799859666
6.75474468948023,-101.386991542322,-101.386991542322,-97.6776291714597,-94.2478770260789,-93.9199217737584,-95.7210048003117,-98.0713861050992,-100.572192316869,-103.425553165634,-106.577736038209,-113.046865048544,-115.797239504583,-118.12948679421,-120.139946204211,-121.654466178073,-122.439413661763,-122.374489311651,-121.296922910338,-118.615600452038,-118.615600452038
7.11140327267895,-101.977149698288,-101.977149698288,-98.2582210553481,-94.8017115614746,-94.4568900264936,-96.2666437402621,-98.6300919620639,-101.142063916017,-104.004714984328,-107.163157198741,-113.635508036411,-116.38735438371,-118.720306430968,-120.73112448984,-122.245807068383,-123.030785048574,-122.965769595461,-121.887899022515,-119.205510687897,-119.205510687897
7.48689385483796,-102.577735742941,-102.577735742941,-98.8501519169597,-95.3692384515318,-95.0088847942261,-96.8266370006082,-99.2020819772837,-101.724250812806,-104.595348019509,-107.759461515234,-114.234725458234,-116.987901236159,-119.321489506869,-121.332631252795,-122.847460561897,-123.63246604656,-123.567368351861,-122.489223207634,-119.805872490444,-119.805872490444
7.88221078798337,-103.189059158868,-103.189059158868,-99.4536466268708,-95.9504976897039,-95.5758664169831,-97.4009825708895,-99.7874244947758,-102.318895027857,-105.197665494425,-108.366915406726,-114.84481277024,-117.599189182154,-119.933351771637,-121.944785638529,-123.459747348893,-124.244777637447,-124.179605700008,-123.101212707809,-120.4169930958,-120.4169930958
8.29840092711535,-103.81138841479,-103.81138841479,-100.068896505141,-96.545506294077,-96.1577724286236,-97.9896560839486,-100.386163957705,-102.926110951799,-105.811847997068,-108.985748223582,-115.466025730168,-118.221486356204,-120.556167354447,-122.567864844293,-124.082946021884,-124.867998677038,-124.802759716962,-123.72414300155,-121.039138934744,-121.039138934744
8.73656640242772,-104.444945418532,-104.444945418532,-100.696053188525,-97.1542523139515,-96.7545125472674,-98.5926052418695,-100.998314737339,-103.545978999751,-106.438037297202,-109.616146362943,-116.098574731897,-118.855014358597,-121.190163275019,-123.202098661477,-124.717287632321,-125.502360454627,-125.437060989032,-124.358242328474,-121.672530067595,-121.672530067595
9.19786753790427,-105.089900727384,-105.089900727384,-101.335223287266,-97.7766894467993,-97.3659640844043,-99.209744759756,-101.623855622364,-104.17854001796,-107.076330951203,-110.258248165893,-116.74261990717,-119.499943464196,-121.835514706649,-123.84766476697,-125.362950994958,-126.148041999818,-126.082687911287,-125.003686964655,-122.31733537779,-122.31733537779
9.68352592402023,-105.746369702555,-105.746369702555,-101.986464019281,-98.4127324896899,-97.9919680150691,-99.8409520621446,-102.26272518539,-104.823790642438,-107.72677788374,-110.912139782228,-117.398267180503,-120.156388775321,-122.49234117838,-124.504684951011,-126.020058927477,-126.805166324355,-126.739762922773,-125.660597435949,-122.973668710819,-122.973668710819
10.1948276526863,-106.414409762977,-106.414409762977,-102.649779977287,-99.0622538125719,-98.6323259162386,-100.486063930268,-102.914818207204,-105.481679775004,-108.389375102798,-111.577852157029,-118.065565431919,-120.824407473965,-123.16070387201,-125.173222437456,-126.688675581398,-127.47379775504,-127.408349833435,-126.329035825081,-123.641586113694,-123.641586113694
10.7331267230012,-107.094018851104,-107.094018851104,-103.325121141227,-99.7250809932622,-99.2867979334003,-101.144874250538,-103.579983292315,-106.152106297083,-109.064065661123,-112.255359250526,-118.744504879562,-121.503997286057,-123.840604126992,-125.853280409745,-127.368804977684,-128.153940471139,-128.088452356102,-127.009004285666,-124.32108428756,-124.32108428756
11.2998486268327,-107.785135172458,-107.785135172458,-104.012382196944,-100.400995698483,-99.9551018791967,-101.81713295847,-104.258021754504,-106.834918088589,-109.750737925616,-112.94457755181,-119.435016743346,-122.19509621952,-124.531983215368,-126.544801804907,-128.06039080945,-128.845538308721,-128.780013905919,-127.700444825381,-125.012100315134,-125.012100315134
11.8964941237207,-108.487638214998,-108.487638214998,-104.711403166107,-101.08973383549,-100.636913507126,-102.502546211646,-104.94868779192,-107.529912361824,-110.449226160037,-113.645366891199,-120.136974195177,-122.89758358222,-125.234723393153,-127.247670382196,-128.763317518477,-129.548475838648,-129.482918673901,-128.403240364803,-125.714512668974,-125.714512668974
12.5246432151002,-109.201350998238,-109.201350998238,-105.42197129589,-101.790986938965,-101.3318679419,-103.200777764508,-105.65168991209,-108.236837262724,-111.159312369839,-114.357532499921,-120.850194545101,-123.611282229726,-125.948650178391,-127.961713016761,-129.477412595996,-130.262580668687,-130.196993925028,-129.117217022197,-126.428143450448,-126.428143450448
13.1859593283686,-109.926043449475,-109.926043449475,-106.143824104319,-102.504404702151,-102.039562190631,-103.911451461097,-106.366693512128,-108.95539463814,-111.880729305192,-115.080828213267,-121.574442560285,-124.335961940267,-126.673535753559,-128.686703116172,-130.202450005649,-130.987626867675,-130.922013418788,-129.842147522021,-127.152761756715,-127.152761756715
13.8821937218751,-110.661436759577,-110.661436759577,-106.876653432043,-103.229598513442,-102.759558609476,-104.634154713137,-107.09332447226,-109.685243821912,-112.613164473062,-115.81496066843,-122.30943476876,-125.071343769322,-127.409103345004,-129.42236501262,-130.938154581504,-131.723339364618,-131.657701805005,-130.577755579877,-127.888088028081,-127.888088028081
14.6151901225008,-111.407208536197,-111.407208536197,-107.620110316795,-103.966145822837,-103.491389161736,-105.368442793113,-107.831173584485,-110.426006257318,-113.356264974621,-116.559594313771,-123.054844565383,-125.817105201703,-128.155032397526,-130.168379149053,-131.684207219446,-132.469399141067,-132.403739813251,-131.323721082101,-128.633799193565,-128.633799193565
15.3868896081066,-112.162998550184,-112.162998550184,-108.373810484597,-104.713595138543,-104.234560277607,-106.113843747049,-108.579801614552,-111.177270750745,-114.109642962041,-117.314357024152,-123.810307915358,-126.572885896922,-128.910964340092,-130.924387855324,-132.440250658068,-133.225449012899,-133.159770031965,-132.079685856006,-129.389534410365,-129.389534410365
16.1993357477822,-112.928414861726,-112.928414861726,-109.137340242623,-105.471471443234,-104.988558113417,-106.869863720136,-109.338744785061,-111.938599141854,-114.872881499496,-118.078846107863,-124.575429441481,-127.338293814351,-129.676508729419,-131.690001501202,-133.205895635979,-133.991099788431,-133.925403064162,-132.845259817576,-130.154901183723,-130.154901183723
17.0546800135044,-113.703040115993,-113.703040115993,-109.910262561878,-106.23928182138,-105.752854008643,-107.635992489563,-110.107520469743,-112.709532178425,-115.645540616464,-118.852634493898,-125.349788684515,-128.112911507951,-130.451249561354,-132.464804816284,-133.98072721559,-134.765936592937,-134.700223849776,-133.620027286585,-130.929481656893,-130.929481656893
17.9551874775388,-114.486437812066,-114.486437812066,-110.692123151931,-107.016521102068,-106.526909950742,-108.411709011357,-110.885632902272,-113.489595397899,-116.427163355428,-119.635276902479,-126.132946340164,-128.896302394361,-131.234751554014,-133.248363180839,-134.764311077461,-135.549525163649,-135.483797958716,-134.40355327312,-131.712838874932,-131.712838874932
18.9032428106707,-115.278158371515,-115.278158371515,-111.482456352619,-107.802677343479,-107.3101838785,-109.196486809247,-111.672578724995,-114.278304840103,-117.217281638779,-120.426315824317,-126.924450298702,-129.688016820683,-132.026566229196,-134.040228714178,-135.556199611836,-136.341417941901,-136.275677681234,-135.195389562071,-132.504522848666,-132.504522848666
19.9013565971496,-116.07774486148,-116.07774486148,-112.280790696166,-108.597237013085,-108.102134681469,-109.989799061036,-112.467852231016,-115.075172444057,-118.015421808219,-121.225287162686,-127.723841341855,-130.48759778685,-132.82623764704,-134.839946015603,-136.355937662453,-137.141159817477,-137.075407770697,-135.99508045059,-133.304076273599,-133.304076273599
20.9521719830703,-116.884738258794,-116.884738258794,-113.086654024949,-109.399689748804,-108.90222678352,-110.791123268785,-113.27095018447,-115.879711013449,-118.821109721769,-122.031725424097,-128.530658383193,-131.294586209068,-133.633307680593,-135.647057444658,-137.163067809378,-137.94829341193,-137.882530725474,-136.802168025187,-134.11103979027,-134.11103979027
22.0584716757967,-117.698682174032,-117.698682174032,-113.899578082594,-110.209532618421,-109.709934229865,-111.599945430897,-114.081376136003,-116.691438667739,-119.633875325903,-122.845168375811,-129.344443170723,-132.108525643259,-134.447320749299,-136.461107859746,-137.977135109951,-138.762363819988,-138.696591529049,-137.616196897524,-134.924956704927,-134.924956704927
23.2231853129637,-118.519126985415,-118.519126985415,-114.719102527169,-111.026273825343,-110.524744227104,-112.415763664683,-114.898644181355,-117.509882726928,-120.453256651461,-123.665161119472,-130.164744401378,-132.928966418395,-135.267827961409,-137.281648765175,-138.797691247946,-139.582922759103,-139.517141798411,-138.436718348911,-135.745377120374,-135.745377120374
24.4493972205702,-119.345633360498,-119.345633360498,-115.544778343348,-111.84943583663,-111.346160113321,-113.238091255692,-115.72228213891,-118.334583006107,-121.278803210064,-124.491259558221,-130.991121225146,-133.755469157674,-136.094390643353,-138.108241844715,-139.624298069022,-140.409532105278,-140.343743318831,-139.263293861566,-136.571861454907,-136.571861454907
25.7403545807102,-120.177775167598,-120.177775167598,-116.376170654534,-112.678557933209,-112.173703758767,-114.066459133895,-116.551834146121,-119.165094520034,-122.110078791898,-125.323033258741,-131.823146140623,-134.587607689471,-136.926583258096,-138.940461883733,-140.456530504587,-141.241766817247,-141.175970967103,-140.095498038684,-137.403983351254,-137.403983351254
27.0994760305684,-121.015141798402,-121.015141798402,-117.212860955456,-113.513198201613,-113.006917416869,-114.900417796116,-117.386862694188,-120.000989617523,-122.946663685284,-126.160067729181,-132.660407303276,-135.424971369516,-137.763995734009,-139.777899101475,-141.293978905618,-142.079217270607,-142.01341504482,-140.932920934849,-138.241331996949,-138.241331996949
28.5303607154541,-121.857339938018,-121.857339938018,-118.054448800696,-114.352935001424,-113.845365059885,-115.739538708868,-118.226950135282,-120.841859580382,-123.788156353335,-127.001966148787,-133.502510282527,-136.267166850558,-138.60623524056,-140.620160929834,-142.136250822841,-142.921491038258,-142.855683058049,-141.77516983313,-139.08351389235,-139.08351389235
30.0367978198452,-122.703994829104,-122.703994829104,-118.900552994985,-115.19736795305,-114.688633243786,-116.583415236116,-119.07169970703,-121.687315732096,-124.634174613484,-127.848350595479,-134.349079314166,-137.113819346134,-139.452927457544,-141.466873285368,-142.982972280003,-143.768214163923,-143.702400990149,-142.62187051557,-139.930154112946,-139.930154112946
31.6227766016838,-123.554751083133,-123.554751083133,-119.750812337646,-116.046118496902,-115.536331553262,-117.431663142882,-119.920736125509,-122.536990107959,-125.484356372137,-128.69886282407,-135.199758101028,-137.964573441513,-140.303717390944,-142.317681387659,-143.83378859338,-144.619031981868,-144.55321412088,-143.472668080184,-140.780897118951,-140.780897118951


==> figures/KSNew.csv <==
0.00316227766016838,-40.5462177250875,-42.0141319091298,-51.1357705114268
0.00335073178048779,-39.5400480261931,-41.006883740293,-50.1287992856108
0.00355041671583419,-38.5337273387555,-39.9992087958141,-49.1214733802448
0.00376200176017663,-37.5272167948864,-38.9909990516018,-48.1137034475505
0.0039861960936737,-36.520467645178,-37.9821200073041,-47.1053784341639
0.00422375115966811,-35.5134188130567,-36.9724046742715,-46.0963607421479
0.00447546318333681,-34.5059938794999,-35.9616464655673,-45.0864805506837
0.00474217584043875,-33.4980973845682,-34.9495909435888,-44.0755292915509
0.005024783085105,-32.48961032008,-33.9359264867145,-43.0632523692139
0.00532423214614946,-31.4803846807353,-32.9202741195953,-42.0493413793277
0.00564152670194297,-30.4702369439601,-31.902177046494,-41.0334263341573
0.00597773024449226,-29.4589403690567,-30.8810908736375,-40.0150687787407
0.00633396964399916,-28.4462160545574,-29.856376143697,-38.9937572016024
0.00671143892584778,-27.4317227837719,-28.8272956537352,-37.9689068116863
0.00711140327267895,-26.4150458417841,-27.7930200569681,-36.9398665234559
0.00753520326496611,-25.3956852263168,-26.7526463250642,-35.9059367287847
0.00798425937430583,-24.3730440259212,-25.7052344651312,-34.8664018606192
0.00846007672448331,-23.3464182247953,-24.6498678988722,-33.8205814162057
0.00896425013627102,-22.3149898237323,-23.5857413301528,-32.76790140458
0.00949846947286909,-21.2778259198771,-22.5122758660207,-31.7079845279165
0.0100645253039042,-20.2338871863888,-21.4292540531268,-30.6407515978104
0.010664314906971,-19.1820498717459,-20.3369578178841,-29.5665194470902
0.0112998486268327,-18.1211457180203,-19.2362823226284,-28.4860740243139
0.0119732566135934,-17.0500236821708,-18.1287927314491,-27.4006947954007
0.0126867959624288,-15.9676355760566,-17.0166938961875,-26.3121113982707
0.0134428582788049,-14.8731443443224,-15.902698133826,-25.2223869182967
0.0142439776945413,-13.7660486307212,-14.7898015118136,-24.1337412821586
0.0150928393615877,-12.6463111278618,-13.6810061146288,-23.0483462345619
0.0159922884519812,-11.5144723726688,-12.5790432718682,-21.9681323961693
0.0169453396941519,-10.3717282446521,-11.4861524906125,-20.8946448044295
0.0179551874775388,-9.21995062232465,-10.4039529480387,-19.8289681166189
0.019025216559384,-8.06163767443069,-9.33341719621083,-18.7717232057365
0.0201590134095929,-6.89979239780072,-8.27493158666286,-17.7231208312412
0.0213603782316843,-5.73774236407336,-7.22841301836332,-16.6830499178181
0.0226333377001225,-4.57892596859202,-6.19344887802287,-15.6511779064735
0.0239821584567228,-3.42667691654978,-5.16943327004666,-14.6270458841694
0.0254113614113684,-2.28403739474589,-4.15568271046853,-13.6101482789971
0.0269257368949693,-1.15362225642571,-3.15152413930084,-12.5999932527096
0.0285303607154541,-0.0375446262063014,-2.15635515781812,-11.5961443384559
0.0302306111706086,1.0625986580575,-1.16968038619129,-10.598246259471
0.0320321870747851,2.14569244243711,-0.191129348965143,-9.60603868848271
0.0339411268599031,3.21103496869,0.779538771583738,-8.61936156528642
0.035963828814763,4.25825204934697,1.74243902742167,-7.6381549815168
0.0381070725305102,5.28720757104785,2.6975698501135,-6.66245589975507
0.0403780416241295,6.2979204253204,3.64482508972883,-5.69239328036727
0.0427843478161324,7.29049397580327,4.58400742499473,-4.72818261996176
0.0453340564431412,8.26506075740239,5.51484223562309,-3.77012047478593
0.0480357134908805,9.22174260947368,6.43699143700534,-2.81857923599112
0.050898374238184,10.1606248827269,7.35006702125747,-1.87400221666282
0.0539316336080251,11.0817425587784,8.25364416718682,-0.936898978045317
0.057145658327299,11.985075854798,9.14727381056892,-0.00784074394439214
0.0605512210031492,12.8705529428744,10.0304945343733,0.912544287342052
0.0641597362300527,13.7380576337175,10.9028435701808,1.8235759353766
0.0679832988486861,14.5874401517187,11.763866617205,2.72452752521795
0.0720347244848076,15.418529404821,12.6131261019007,3.61463203240243
0.076327592504029,16.2311454035991,13.4502074352725,4.49308900260274
0.0808762915264541,17.025110705857,14.2747227911214,5.35907230460274
0.0856960676537351,17.8002599628106,15.0863119386498,6.21173870479191
0.0908030755701926,18.5564468303896,15.8846397256711,7.05023717248841
0.0962144326892781,19.293547692376,16.6693899280864,7.87371874285177
0.101948276526863,20.0114618248146,17.4402553556579,8.68134668439128
0.108023825493656,20.7101078125151,18.1969243257871,9.47230664894528
0.114461443310511,21.389416203937,18.9390638726354,10.2458164320346
0.121282707262527,22.049318553937,19.666300330436,11.0011349488433
0.128510480520711,22.6897331488995,20.3781981960124,11.7375700422351
0.136168988773609,23.3105478325237,21.0742384138713,12.4544847876062
0.144283901425759,23.9116004541966,21.7537974159627,13.1513020442866
0.152882417635115,24.4926575517729,22.4161283678484,13.8275071191948
0.161993357477822,25.0533919678975,23.0603461078335,14.4826485455047
0.171647258545904,25.5933601985361,23.6854172044463,15.1163371236016
0.181876478301636,26.111980400077,24.2901563946414,15.7282435080074
0.192715302531669,26.6085121510086,24.8732304001648,16.3180947367994
0.20420006026441,27.0820392826731,25.4331697589777,16.8856701760531
0.216369245535842,27.5314573553656,25.96838886597,17.4307973817312
0.229263646411905,27.9554676363098,26.4772139139985,17.9533483610535
0.242926481699897,28.3525796843277,26.9579178930156,18.4532366461338
0.257403545807102,28.7211247816493,27.4087612810855,18.9304154812908
0.272743362232201,29.0592823666623,27.8280365931021,19.3848772831035
0.288997346203896,29.3651211856402,28.2141145912433,19.8166543734027
0.306219977011906,29.6366559794466,28.5654897528337,20.2258208260932
0.324468980607919,29.8719190892228,28.8808225722032,20.6124951252846
0.343805523088551,30.0690444475481,29.1589764591261,20.9768432194437
0.364294415708801,30.2263592198593,29.399047376785,21.3190814859293
0.386004332113175,30.3424762487286,29.6003848981266,21.6394790996125
0.409008038512566,30.4163789307531,29.7626039886255,21.9383593302143
0.433382637578401,30.4474897281228,29.8855874705953,22.2160993715422
0.459209826871511,30.4357145250609,29.9694797149994,22.4731284226499
0.486576172671926,30.3814574986121,30.0146725815372,22.7099238825667
0.515573400127401,30.2856047040809,30.0217849510698,22.9270056709988
0.546298700693171,30.1494784771612,29.991637357971,23.1249288316979
0.578855057893406,29.974768210964,29.9252232496064,23.3042746996967
0.613351592496231,29.7634453991577,29.8236783078917,23.4656410088
0.649903928259255,29.5176717031634,29.6882491024836,23.6096313766616
0.688634579471489,29.239708252986,29.5202621434833,23.7368446311425
0.729673361590613,28.9318327923169,29.3210941930313,23.8478644369668
0.77315782635192,28.5962691422615,29.0921444995846,23.9432496523037
0.819233722807343,28.2351312779183,28.8348094465817,24.0235257985868
0.868055485839823,27.8503824482008,28.5504599622126,24.0891779716129
0.919786753790427,27.4438084088087,28.2404219184082,24.1406454648369
0.974600916933136,27.017003014881,27.9059596522319,24.1783183222248
1.0326816986357,26.571364064105,27.5482626684039,24.2025359914456
1.09422377115439,26.1080972741281,27.1684355247923,24.2135882098583
1.15943340812678,25.6282264938229,26.7674908607805,24.2117182251217
1.22852917594934,25.1326085777619,26.346345499005,24.1971284273469
1.30174266635737,24.6219517165187,25.9058195314008,24.1699884477424
1.37931927266257,24.0968363598165,25.4466382876694,24.1304457567226
1.46151901225008,23.557738166491,24.9694370745755,24.0786387700065
1.54861739809169,23.0050526538237,24.474768563827,24.0147124429762
1.64090636219649,22.4391214002285,23.9631126904487,23.9388363016623
1.73869523409391,21.8602597887203,23.4348888984003,23.8512248250632
1.84231177762894,21.2687863783259,22.8904705318881,23.7521600613265
1.95210328954464,20.6650540743225,22.3302011159645,23.6420163331109
2.06843776353393,20.0494833556853,21.7544121950732,23.5212868664926
2.19170512366241,19.4225979299015,21.1634422983785,23.3906121575622
2.32231853129637,18.7850633398694,20.5576564672131,23.2508098506413
2.46071576991633,18.1377292560068,19.9374655949896,23.1029057905149
2.60736071245783,17.4816764404918,19.3033445574575,22.9481656172873
2.76274487609748,16.8182696153434,18.6558476806587,22.7881255693911
2.92738906969564,16.1492175413423,17.9956193703283,22.6246195912146
3.10184513941747,15.4766411149853,17.3233964553001,22.4597964861416
3.28669781838331,14.8031482344901,16.6399965002338,22.2961138353681
3.48256668654783,14.131908210544,15.946282115053,22.136280824752
3.69010824737715,13.4667028341261,15.2430834004359,21.9830917907667
3.91001812828426,12.8118914261722,14.531045773652,21.8390287747785
4.14303341219816,12.1721259905985,13.8103419816347,21.7053776301399
4.38993510808154,11.5513900632472,13.0801323780822,21.5803220623294
4.6515507686775,10.9502328877343,12.3375522010141,21.4549130943016
4.92875726425938,10.3581259579107,11.5758055400847,21.3047900655672
5.22248372168072,9.7322566485293,10.7805919149396,21.0743350675296
5.53371463857602,8.93612240162862,9.92356551722184,20.6515686795845
5.86349318315073,7.51391533821483,8.9511883185204,19.8471087816959
6.21292469062015,3.03145636762464,7.76916659226557,18.4264544245597
6.58318036801667,2.41316375033271,6.23302411511973,16.2526635857832
6.97550121978289,-1.14391096872067,4.18057740682422,13.3876249457407
7.39120220730817,-5.68153915980232,1.55450113187209,10.0757611779222
7.83167665635036,-10.9406952436957,-1.40068319656914,6.76850409918847
8.29840092711535,-11.8554336509845,-4.02428295055254,4.24387251593028
8.79293936264728,-11.85857704144,-5.63434285300622,3.2468318446564
9.31694953211524,-11.7098624690953,-6.30275796305707,3.38829607083996
9.87218778657059,-11.7842937245479,-6.57695413449214,3.87467216065555
10.4605151457966,-12.0944270444489,-6.80970998972502,4.32624489431038
11.0839035359811,-12.5927570289148,-7.11774795423546,4.65113795507173
11.7444423991204,-13.2361509994535,-7.51792592016703,4.85098562594308
12.444345696306,-13.9935560102498,-7.99800815437387,4.9481456793053
13.1859593283686,-14.8439690472056,-8.54065713620447,4.96552859672745
13.9717689987512,-15.773714198616,-9.13012234302506,4.92218060627203
14.8044085449653,-16.7744371459941,-9.75353046859893,4.83305812498158
15.6866687665557,-17.8418204589087,-10.4006754955663,4.70972719329818
16.6215067791626,-18.9748403393038,-11.0635000037696,4.56111522587541
17.6120559260339,-20.1754245015499,-11.7356034069129,4.39411766295311
18.6616362802082,-21.4484342754575,-12.411850176496,4.21404552420769
19.7737657725691,-22.8019496274035,-13.088075538123,4.02494226719524
20.9521719830703,-24.2478831477591,-13.760868735232,3.82980174363283
22.2008046346509,-25.8029864108088,-14.427413677915,3.63071333236143
23.5238488317197,-27.4903105330582,-15.0853706535224,3.42895399966588
24.925739087578,-29.3410030308886,-15.7327868824304,3.22504220460435
26.4111741877996,-31.3953730796616,-16.3680270872322,3.01876551917135
27.9851329393847,-33.6979060231959,-16.989717830652,2.80919241623979
29.6528908584767,-36.2625967429965,-17.5967013245528,2.59467865837833
31.420037852572,-38.9170772336191,-18.1879959066747,2.37287980807168
33.2924969564932,-40.8762347765534,-18.762761581674,2.1407831222604
35.2765441849198,-40.9512931240097,-19.3202700396735,1.89477372296431
37.3788295680204,-39.5352338519097,-19.8598794451785,1.63075024656428
39.606399440691,-37.8338486366231,-20.3810149904504,1.34430256995626
41.9667200601071,-36.3300658951794,-20.8831565873686,1.03095708069947
44.4677026307512,-35.0877209693859,-21.3658349162468,0.686482501480218
47.1177298207914,-34.0710961692643,-21.8286361830297,0.307232636645221
49.9256838586894,-33.2343605358324,-22.2712144006147,-0.109514522327354
52.9009763042089,-32.5391722979734,-22.6933082185484,-0.565272901804836
56.0535795936103,-31.9560110432958,-23.0947580140918,-1.06017010625026
59.3940604647634,-31.4625026877196,-23.4755188481069,-1.59290935166269
62.9336153742108,-31.0416216344383,-23.8356662149061,-2.16087877995708
66.6841080248894,-30.6802783389175,-24.1753937800817,-2.76038548751313
70.6581091302969,-30.3682856078257,-24.4950045270779,-3.38696926220814
74.8689385483795,-30.0976132618845,-24.7948980482298,-4.03574262054264
79.3307099263651,-29.8618497297678,-25.0755568179906,-4.70170943034431
84.0583780061791,-29.6558108034796,-25.3375334802263,-5.38002927495487
89.0677887490002,-29.4752535715306,-25.5814400553535,-6.06621214024022
94.375732446959,-29.3166659774353,-25.8079390279981,-6.75624276638883
100,-29.1771109371317,-26.0177357451137,-7.44664363113828


==> figures/KSP.csv <==
0.00316227766016838,0.00199613732460979,0.00199613732460979,0.00289079198846443,0.00414387217820115,0.00596658984109086,0.00851505057252671,0.0118836905260738,0.0160556837733141,0.0208257178596819,0.0257412803097469,0.0610090297037573,0.067923983545353,0.07401035523457,0.0807504606285468,0.089065246598795,0.0985799461005333,0.108187951599351,0.116836131396318,0.123805926394595,0.123805926394595
0.00332924969564932,0.00238825925508451,0.00238825925508451,0.00344463330600553,0.00491504683450339,0.00704131652885621,0.00999588374509579,0.0138779553883571,0.018660906983472,0.024107526542183,0.0297037022864949,0.0703839020478708,0.0782050708597601,0.085091300515225,0.0927481306176714,0.102231408918083,0.113111350586836,0.124121692236325,0.134057845930123,0.14209584172524,0.14209584172524
0.00350503805392943,0.00286287749025685,0.00286287749025685,0.00411295273300119,0.00584232128420752,0.00832843937741531,0.0117617583547925,0.0162456727445435,0.0217410633646549,0.0279732326652708,0.0343567504257677,0.0813721074172884,0.0902286534131647,0.0980256160458837,0.106729238134896,0.117552860989241,0.130004021676601,0.142633319954402,0.154062755094448,0.163347330355581,0.163347330355581
0.00369010824737715,0.00343800444782865,0.00343800444782865,0.00492040379244776,0.00695877943011384,0.00987218147803134,0.0138709132349309,0.0190617037419088,0.0253896333883884,0.0325358586530973,0.0398321008395112,0.0942712239333393,0.104311299932552,0.113144411694259,0.123041723923551,0.135400866075312,0.149658282463835,0.164154876392352,0.177314549460409,0.188053704343253,0.188053704343253
0.00388495036796967,0.00413564929945007,0.00413564929945007,0.00589703370390703,0.00830462981003046,0.0117261326519703,0.0163937228089113,0.0224162759281857,0.0297190324021991,0.0379310455933385,0.0462874560524133,0.109433505589255,0.120826571134577,0.130836815094724,0.142092500628329,0.156207347649495,0.172537585070169,0.189184556780245,0.204346523658821,0.216781686570259,0.216781686570259
0.00409008038512566,0.00498270631250321,0.00498270631250321,0.00707945945482419,0.00992872642313935,0.0139552055782614,0.0194151792518465,0.0264180691488212,0.0348643534428299,0.0443214557971848,0.0539115156150012,0.127274643280783,0.140213726577961,0.15155826248117,0.164355168996537,0.180472009076091,0.19917505834094,0.218292752366637,0.235767249514619,0.250176919780128,0.250176919780128
0.00430604151206501,0.00601203824959311,0.00601203824959311,0.00851229417741557,0.0118904018988658,0.0166379785544905,0.0230378466860705,0.0311978670107413,0.0409877715484014,0.0519019218365212,0.0629297427269149,0.148283214000835,0.162986904579737,0.17583897195622,0.190377576065402,0.208768913902992,0.230179099959323,0.252126702776901,0.272264429839288,0.288967257481853,0.288967257481853
0.00453340564431412,0.00726379621146133,0.00726379621146133,0.0102498739532855,0.0142616712208278,0.0198694909614438,0.0273853602323736,0.0369128512222449,0.0482836869967556,0.0609054108321976,0.073610971822164,0.173030495901929,0.189744337286711,0.204292048437509,0.22078855400277,0.241751747630715,0.266237101647957,0.29141269726067,0.314605702865697,0.333962418667965,0.333962418667965
0.00477277487416588,0.00878702536801315,0.00878702536801315,0.0123583437338859,0.0171298723688483,0.0237645640859294,0.0326065461023724,0.043751613982634,0.0569846739217862,0.0716098479286747,0.0862748569381155,0.20218009627589,0.221176891632191,0.23762037302021,0.256302869425197,0.280156665510691,0.308116070465668,0.336954421628819,0.363634796562381,0.386048172476905,0.386048172476905
0.005024783085105,0.0106416152906786,0.0106416152906786,0.0149181703873488,0.0206008182258645,0.028461724815765,0.0388802381332031,0.0519399536908854,0.067368276684856,0.0843457973023843,0.101300084847575,0.236496521892927,0.258074862713454,0.276621045254726,0.297723030098899,0.324801258452397,0.356658546302843,0.389625686044676,0.420261056647803,0.446172808301294,0.446172808301294
0.00529009763042089,0.0129006640664851,0.0129006640664851,0.0180271606336626,0.0248025410959677,0.0341278113027232,0.0464208586079606,0.0617474974175128,0.0797646528741702,0.0995049234325208,0.119133157731726,0.276851402857508,0.301331480775741,0.322185676292769,0.345936152584494,0.376577767188167,0.412771855626499,0.450355441886641,0.485440061635225,0.515323328265712,0.515323328265712
0.00556942110045333,0.0156533368969837,0.0156533368969837,0.0218040712137268,0.0298897159119324,0.0409633357158717,0.0554848132001547,0.0734951542022964,0.0945649905081469,0.117549037820027,0.140297372106803,0.324225558653536,0.351941034286185,0.375294297357048,0.401903630697875,0.436438299823505,0.477408456831771,0.520102793546873,0.560142903087208,0.594488708117494,0.594488708117494
0.00586349318315074,0.0190083121049061,0.0190083121049061,0.0263929070426106,0.0360488487406395,0.0492086664504514,0.0663777164313689,0.0875633389206158,0.112230517364494,0.139019362516932,0.165401366390885,0.37970448620272,0.41098889743398,0.437000111700452,0.466640940741327,0.505369556739657,0.551535035879969,0.599819763625356,0.645311902893012,0.684607894609757,0.684607894609757
0.00617309262286823,0.0230979196847691,0.0230979196847691,0.0319680087207482,0.043504310697049,0.0591510661599074,0.0794624085780604,0.104400807948176,0.133301759790048,0.164545395920935,0.195146262273909,0.444464209705641,0.479630167320628,0.508401893595065,0.541184708582723,0.584354584072846,0.636088255571095,0.690400042402527,0.741801246095319,0.786501158978377,0.786501158978377
0.00649903928259255,0.0280830885119368,0.0280830885119368,0.0387400311659427,0.0525252798453376,0.0711325767950494,0.0951676392397205,0.124533804230986,0.158407483291836,0.194852433607155,0.230329974536619,0.519743872907103,0.559053219417227,0.590600708816746,0.626544338273513,0.674319550404561,0.731915827040354,0.792613019111654,0.850302406671846,0.900785206355604,0.900785206355604
0.0068421963150548,0.0341592260510414,0.0341592260510414,0.046962906661707,0.0634336195908581,0.0855586708153164,0.113997166944749,0.14857500889305,0.188272445358574,0.230766368994972,0.271846715665089,0.606801164174082,0.650424517928887,0.684638053565046,0.723636301511029,0.776064675473936,0.839703023980585,0.907024185559492,0.97125644200807,1.02777514572678,1.02777514572678
0.00720347244848076,0.0415631557209206,0.0415631557209206,0.0569418631008586,0.0766126641185983,0.102907479519266,0.136538847439537,0.177231528548335,0.22372270561611,0.273213881715822,0.320679112018161,0.706846915265377,0.754811786204934,0.791413785238426,0.833200854068727,0.89018039788084,0.959886982942023,1.03390553290944,1.10475817163778,1.16737993093692,1.16737993093692
0.00758382439303127,0.0505812271982083,0.0505812271982083,0.0690425244208853,0.0925167902553881,0.123739254315025,0.163473045481199,0.211310806076616,0.265686775729601,0.323215549996814,0.377879765432559,0.820956342732919,0.873084498419463,0.911584625491526,0.955703635986368,1.01695267972773,1.09256403694083,1.17314262726413,1.25046061672963,1.31900173540608,1.31900173540608
0.00798425937430583,0.0615586868729167,0.0615586868729167,0.0837010454927606,0.111681519393966,0.148705503753484,0.19557939930766,0.251722932401801,0.315190381126263,0.381868877006864,0.444538700558107,0.949956742028989,1.00579387013514,1.04544767366662,1.09122826801489,1.15626479188916,1.23739856021054,1.32414816290428,1.40749122106148,1.48145308798933,1.48145308798933
0.00840583780061791,0.0749103394630737,0.0749103394630737,0.101435115569543,0.134733700133342,0.178556969302598,0.23374059504278,0.299477381597563,0.373342115730666,0.450317844172139,0.521733187971709,1.09429520417228,1.15303912911935,1.19281806520655,1.23937026222302,1.30750644886348,1.39354470036188,1.48579418904254,1.57439339461924,1.65290735394175,1.65290735394175
0.00884967607110585,0.0911324338252737,0.0911324338252737,0.122855487654094,0.162401059625252,0.214149253107725,0.278941387083593,0.35567174552138,0.441306918681057,0.529705618803411,0.610457265818939,1.25389499525603,1.31433241490109,1.35291493626907,1.39914646324148,1.46950387228867,1.55959404462415,1.65637597310023,1.74910683516589,1.83089716043255,1.83089716043255
0.00931694953211524,0.110815548361565,0.110815548361565,0.148677438816994,0.195520070249691,0.256444500402534,0.332260671790537,0.4214697032164,0.520264269490873,0.621107742078133,0.711530269746352,1.42801500928952,1.48848015582466,1.52427395473314,1.5689365940634,1.64048517402414,1.73356178818737,1.83361880267265,1.92899716252311,2.01237092063034,2.01237092063034
0.00980889558968175,0.134658011897722,0.134658011897722,0.179731222123135,0.23504065798917,0.306507097497605,0.394854062528627,0.498065370613996,0.611348522816856,0.725444825514666,0.825487098424791,1.61513196459013,1.67350259336652,1.70470622122325,1.74647296770719,1.81809341434098,1.91292072981181,2.01473459579808,2.11093953703747,2.19380983179759,2.19380983179759
0.010326816986357,0.163479049125765,0.163479049125765,0.21697012316334,0.282025796617902,0.365490934031131,0.467924244596513,0.586631530393718,0.715570145037192,0.843376731369233,0.952457764391845,1.81286807089347,1.86661339162771,1.89132080311312,1.92889010623146,1.99945441550489,2.09468644672469,2.19652837658029,2.29145288431567,2.3713978218605,2.3713978218605
0.0108720852510543,0.198230360643753,0.198230360643753,0.261474185289418,0.337643532598874,0.434615496823959,0.552676572448552,0.68825025443668,0.833718975633421,0.975184404798234,1.09204943570871,2.01798598087039,2.06427648130857,2.08062078584269,2.11283787470621,2.18129841102474,2.27554917288794,2.37554667687782,2.46687269817291,2.54122704569556,2.54122704569556
0.0114461443310511,0.240004218998614,0.240004218998614,0.314447045165911,0.403148555155497,0.515128058919104,0.65025809903798,0.803826280630387,0.966254042416064,1.12065052837571,1.24324938024549,2.22646675650149,2.26234707871534,2.26867115104584,2.29465104474745,2.36012538850674,2.45203984109059,2.54825251149434,2.63354318472603,2.69951421600779,2.69951421600779
0.0120505144157649,0.290035387543833,0.290035387543833,0.377202693834899,0.479850201292893,0.608249684828598,0.761679672400153,0.933986243098952,1.11318861525005,1.27895497905886,1.40437007686332,2.43367536443008,2.45628954126776,2.45132327274021,2.47055734549251,2.53239571461568,2.62071139650768,2.71120658338928,2.78800562700437,2.84280038459682,2.84280038459682
0.0126867959624288,0.349693293431194,0.349693293431194,0.45113847795534,0.5690639559406,0.715103881801328,0.887722984041699,1.07897029414994,1.27398336689359,1.44860416494394,1.57305622491999,2.6346035233017,2.64144944604975,2.62446878268224,2.6368979275112,2.6947225083908,2.77831351234019,2.8612331276574,2.92716038493379,2.96810965655472,2.96810965655472
0.0133566739343287,0.420460024137341,0.420460024137341,0.537690484784861,0.672044296351833,0.836628624163221,1.02883741266606,1.23852628687106,1.44746359798771,1.6274130201694,1.74636618262912,2.82416469167777,2.81334507522575,2.78428851857442,2.79033115537404,2.84404171163867,2.92194005298214,2.99555164868124,3.04838480660174,3.07305003323073,3.07305003323073
0.0140619222628235,0.503889083486995,0.503889083486995,0.638267887396365,0.789898346050712,0.973475161184812,1.18503481563396,1.41181967373404,1.63177717633732,1.8125535296931,1.92092790409825,2.99750446574502,2.96793810033462,2.92746255026714,2.92799375087656,2.97774007366555,3.04913371416386,3.11186199741061,3.1495972461839,3.15585007682817,3.15585007682817
0.0148044085449653,0.601539775679029,0.601539775679029,0.754164173584875,0.923482355585028,1.12590025397974,1.35579342915748,1.59737360195428,1.82440709331191,2.00067412029626,2.09315428632439,3.15028506352718,3.10184665126683,3.05131500981314,3.04760169684579,3.09372914787089,3.15793987347035,3.20837818618072,3.22926634959279,3.21533565697169,3.21533565697169
0.0155860989891601,0.714883035221576,0.714883035221576,0.886445703773626,1.07328641275772,1.29366174953013,1.53998389134027,1.79305245072394,2.02224606973616,2.18808168955917,2.25948919970259,3.27890664142561,3.21247543826805,3.15388043158625,3.14748460848867,3.19046278287721,3.24690990039884,3.28381414706124,3.28637269411402,3.25085924614983,3.25085924614983
0.0164090636219649,0.845176978959945,0.845176978959945,1.03582181425304,1.2393165895186,1.47592990900976,1.73583025772735,1.99609784969733,2.22173128108095,2.37096547065114,2.4166477545699,3.38064017497619,3.29805391668553,3.23389282408897,3.22655845979119,3.26690418228956,3.31506116187405,3.33733068842811,3.32033522845258,3.26219866268444,3.26219866268444
0.0172754817698103,0.99331479244419,0.99331479244419,1.20250542548193,1.42098719937842,1.67122778674531,1.94091621437265,2.20321941643432,2.41902692900637,2.54563288257848,2.56181527034826,3.45366337511452,3.35759003353415,3.29071092852439,3.28425001059306,3.32245465086069,3.36180547499597,3.36845628160001,3.33091715007973,3.24944267457957,3.24944267457957
0.0181876478301636,1.15965376568745,1.15965376568745,1.38607807896264,1.61703797216616,1.87741251033905,2.15224158319142,2.41073425475778,2.61023356429076,2.70872474849038,2.69277874191137,3.49700806907261,3.39075964406321,3.32420048590053,3.32039061109521,3.35685886990794,3.38685940919853,3.3769949313316,3.31812517656735,3.21287835735547,3.21287835735547
0.0191479773474177,1.34384168513224,1.34384168513224,1.58537729861174,1.82549077920936,2.09170533085502,2.36632743710321,2.61474142043701,2.79159805921182,2.85738165565718,2.80797924061033,3.51044039321845,3.39775784069525,3.33459614090231,3.33509726413852,3.37010118114951,3.3901490003773,3.36293282577294,3.28211351129424,3.15289091503707,3.15289091503707
0.0201590134095929,1.5446638528019,1.5446638528019,1.79842572055512,2.04365747344786,2.31077225786057,2.57936103047984,2.81131188026534,2.95969824529078,2.98934341476844,2.90648904039086,3.4943015161533,3.37913813812537,3.32236285767752,3.32865596048118,3.36230481652691,3.37171895302592,3.32635262564716,3.22310024891777,3.06988215020078,3.06988215020078
0.0212234333827929,1.75993851821447,1.75993851821447,2.022419360816,2.26820455991184,2.53085006439863,2.7873658182511,2.99667225540596,3.11158136367019,3.10297650365009,2.98792913359204,3.44933627746551,3.33566046627961,3.28807132940973,3.30141787084566,3.33364243423497,3.33165322413552,3.26736103635863,3.14130043340576,2.96420984527885,2.96420984527885
0.0223440560012477,1.98648810982223,1.98648810982223,2.25378625986012,2.49527270379119,2.74790588550593,2.98637833686033,3.1673622667831,3.24484416170933,3.19723651645792,3.05234888532455,3.37653184301463,3.26816173802189,3.23229579906465,3.25371435838204,3.28426270382385,3.27001078782838,3.18603238225318,3.0368770614265,2.83614745201698,2.83614745201698
0.0235238488317197,2.22020674372705,2.22020674372705,2.48831724278928,2.72064104672573,2.9578139088326,3.17261330130563,3.32035076097711,3.35765243799215,3.27158122293637,3.10008982935453,3.27698083202535,3.17745561241792,3.15553740555457,3.18579289253604,3.21423467491065,3.18677785764256,3.08236863777151,2.90990926094205,2.68586174005908,2.68586174005908
0.0247659361320389,2.45623114548946,2.45623114548946,2.72135943593551,2.93991963810552,3.15653067655532,3.34260085563896,3.45310223032205,3.44870676307553,3.32585365271041,3.13165165786388,3.15177572936229,3.06426237277406,3.05817233683884,3.0977732115994,3.12350954251354,3.08183608204864,2.9562748647502,2.76037565160187,2.51340524768261,2.51340524768261
0.0260736071245783,2.6892045313292,2.6892045313292,2.94805288214838,3.14874937358526,3.3402515310996,3.49328478713814,3.56359325889427,3.51716729243556,3.36015401520925,3.1475725453715,3.00193527887185,2.92916609860109,2.94042180863694,2.98962150446893,3.0118981795855,2.95494519629987,2.80754817645906,2.58815034546611,2.31872023162452,2.31872023162452
0.0274503247065788,2.91360509854205,2.91360509854205,3.16358341970842,3.34298836580125,3.50553434225424,3.6220765744723,3.65028484366741,3.56255335275212,3.37471564893619,3.14833002938201,2.82835954002266,2.77259440269102,2.80233992557534,2.86113973860588,2.8790622722359,2.80573815646196,2.63587802753338,2.39300896074724,2.10165105923587,2.10165105923587
0.0288997346203896,3.12409717958788,3.12409717958788,3.36342252209455,3.51886656120024,3.64938197900294,3.72686619216609,3.71206103364794,3.58463311271263,3.3697952752936,3.13426396065389,2.6318082598083,2.59481547564933,2.6438154135687,2.71196724701571,2.7245168355192,2.6337267066354,2.44085562945678,2.17464220038153,1.86196241268256,1.86196241268256
0.0304256751079078,3.31585765392344,3.31585765392344,3.54352749970121,3.67309589311704,3.76928094652341,3.80599562032672,3.74814640474458,3.58331608387028,3.34558304322727,3.10551998363254,2.41289668620846,2.39594751233711,2.46458364694116,2.54159201649501,2.54764208911319,2.43831545948036,2.2219904549423,1.93267484020054,1.59936113978016,1.59936113978016
0.0320321870747851,3.48483465255463,3.48483465255463,3.70048261465829,3.80293012640549,3.86319914121499,3.8582043596179,3.758014744033,3.55855758531447,3.3021340630818,3.06201051995778,2.17210337119627,2.17597635134405,2.26424602941276,2.34936957057221,2.3477029598626,2.21882276513706,1.97873200685293,1.66668827986436,1.31352001000772,1.31352001000772
0.0337235247913152,3.627908932558,3.627908932558,3.83157157722051,3.90617547353079,3.92954996486281,3.88255771735505,3.74129955643411,3.51028064377876,3.23932065429504,3.00338994390298,1.90978540654081,1.93477803661443,2.04229442760957,2.13454776532581,2.12387473423904,1.97450681404369,1.71049521928992,1.37624508139892,1.00410198444919,1.00410198444919
0.0355041671583419,3.7429469777787,3.7429469777787,3.93478239606417,3.98115887230758,3.96713262576893,3.87836839869621,3.69771438144523,3.43831773635655,3.15680328486787,2.92904113822339,1.62619757223764,1.67214383304221,1.79813889234388,1.89629613143191,1.87527354192764,1.70459551888797,1.41668800028822,1.06091413770857,0.670783881993876,0.670783881993876
0.0373788295680204,3.8287539143228,3.8287539143228,4.0087545307017,4.0266647183133,3.9750592743528,3.84512045922441,3.62698809709262,3.3423725911212,3.05401786550728,2.8380715374491,1.32151285874229,1.38780591417961,1.53113729535981,1.63373856878236,1.60099038881511,1.40831874072768,1.09673951675263,0.720295282134697,0.313278534640407,0.313278534640407
0.0393524763908409,3.88494903423844,3.88494903423844,4.05268422762197,4.04185254415313,3.95267893583073,3.78240250144298,3.52881786815676,3.22200092588339,2.93017732478373,2.72931782860672,0.995842656347421,1.08146247040293,1.24062575882281,1.34598823525351,1.30012738488441,1.08494138305897,0.750127881880709,0.354042287712282,-0.0686453076962793,-0.0686453076962793
0.0414303341219816,3.91179427577711,3.91179427577711,4.06620622399994,4.02616781478698,3.89950647446099,3.68985462866765,3.40284040354905,3.07660834041258,2.78428591039772,2.60135949055269,0.649255559910285,0.752801373566179,0.925948887437155,1.0321833994371,0.971834667519768,0.733795813301368,0.376405962549716,-0.03811666687563,-0.475145917737478,-0.475145917737478
0.0436179052218054,3.91000612890769,3.91000612890769,4.04926901786997,3.9792561845472,3.81516256482211,3.56713146741316,3.24862076174468,2.905463333128,2.61516517810926,2.45254216502085,0.28179422260806,0.401521807198218,0.58648886681626,0.691522896943079,0.615346359165545,0.354312031460607,-0.0247758900640547,-0.456361848622795,-0.906294833478456,-0.906294833478456
0.0459209826871511,3.88057595128113,3.88057595128113,4.00201762427013,3.90088890019699,3.6993282982479,3.41388173103184,3.06565699485127,2.70772335241585,2.42149095755937,2.2810123382629,-0.106509967681036,0.0273534602588932,0.221692508504528,0.32329969972723,0.230013784256274,-0.0539559621193625,-0.453651243646603,-0.90076875939206,-1.36206671782249,-1.36206671782249
0.0483456653920058,3.82461540871123,3.82461540871123,3.92469338251816,3.79090415372445,3.55171592294358,3.22974338024556,2.85339831049852,2.48247173348183,2.2018406034028,2.08476485174719,-0.515624393269834,-0.369926985236651,-0.16890465850838,-0.073068962558314,-0.184665835159514,-0.491309007243596,-0.910323970965028,-1.37129929071099,-1.84233300084072,-1.84233300084072
0.050898374238184,3.74323532670248,3.74323532670248,3.81755601976807,3.64916654222421,3.37205546359615,3.01435240719919,2.61127402176338,2.22876320640349,1.95474949635663,1.86170424775228,-0.945504764921376,-0.790482245034792,-0.585658095230553,-0.498016449933014,-0.62902683724529,-0.957887972989731,-1.39476019323224,-1.8677974536321,-2.34685931566916,-2.34685931566916
0.0535858691587811,3.63745939061929,3.63745939061929,3.68082951518026,3.47554463125389,3.16009563247465,2.76736255831984,2.33873025640989,1.94567536078067,1.67877506764691,1.6097198292075,-1.39608654126182,-1.23440379607917,-1.02879849275853,-0.951807865432237,-1.10322004274697,-1.45366604974544,-1.90678602769327,-2.38998966139268,-2.87530658574998,-2.87530658574998
0.0564152670194297,3.50816955974956,3.50816955974956,3.51467065266412,3.26990501827053,2.91561650118348,2.48847285100397,2.03527117189609,1.63236306106128,1.3725656756934,1.32677260400126,-1.86727800090656,-1.70170423773936,-1.49842110148484,-1.43452851871569,-1.60720597400456,-1.97844842492939,-2.44609103560977,-2.93748931470078,-3.42723547839326,-3.42723547839326
0.0593940604647635,3.35607767306154,3.35607767306154,3.31915749135722,3.03212021545626,2.63845079751636,2.17745949001557,1.70050128885172,1.28811242646072,1.03493063887789,1.01099016737937,-2.35895477461563,-2.19231261057007,-1.99448046892862,-1.94608024489289,-2.14075661328333,-2.53187911348313,-3.01223692689625,-3.50980523444758,-4.00211381725992,-4.00211381725992
0.0625301377599974,3.18171701404652,3.18171701404652,3.09429413612306,2.76208702730169,2.32851037814793,1.83420874234065,1.33416556574371,0.912390755887546,0.664906858867723,0.660763398387135,-2.87095567920547,-2.70607256839379,-2.51679062739498,-2.48618558720538,-2.7034653152114,-3.11345422888963,-3.60467078370598,-4.10635332174028,-4.59932645274734,-4.59932645274734
0.0658318036801667,2.98544795928046,2.98544795928046,2.84002791161423,2.45975179636069,1.98581437638505,1.45874749528967,0.936184053720053,0.504888825667342,0.261817012252271,0.274837097782803,-3.40307973705481,-3.24274323742467,-3.06503048045448,-3.0543993052156,-3.29476390337021,-3.7225405770355,-4.22274184580977,-4.72647071276654,-5.21818702998636,-5.21818702998636
0.0693078015023421,2.76747273549116,2.76747273549116,2.55627511171533,2.1251388622686,1.61051572096824,1.05126861434806,0.506678437007199,0.0655524100945906,-0.17468554185697,-0.147614091865651,-3.95508430610635,-3.80200253786232,-3.63875386227213,-3.650126182183,-3.91394551364617,-4.35839817699453,-4.86572077289394,-5.3694316418849,-5.8579510712401,-5.8579510712401
0.0729673361590613,2.52785538266238,2.52785538266238,2.24295175121138,1.75837878318439,1.20292315454094,0.612148828306761,0.0459884822831053,-0.40539930800743,-0.644589093561108,-0.606932556242876,-4.52668427875254,-4.38345269155923,-4.23740351520028,-4.2726437353044,-4.56019144868176,-5.02020518149413,-5.53282026674873,-6.03446422916569,-6.51782980128328,-6.51782980128328
0.0768200986142885,2.26654404654408,2.26654404654408,1.90000609504773,1.35973328076243,0.763516522175303,0.141957660369744,-0.445322662276123,-0.907469627910927,-1.1475155473876,-1.10295336234119,-5.1175523296321,-4.98662759679885,-4.86032807072032,-4.92112821762786,-5.23260019968932,-5.70708368366767,-6.22321599093181,-6.72076746091543,-7.19700418606734,-7.19700418606734
0.0808762915264541,1.98339359848694,1.98339359848694,1.52745014320258,0.929614465340496,0.292953899204217,-0.358543179655274,-0.96647436283167,-1.43989440002032,-1.68273242137324,-1.63501139083369,-5.72732020016265,-5.61100172032645,-5.50680103828113,-5.59468225090694,-5.93021686357905,-6.4181250337838,-6.93606684856258,-7.42752772172254,-7.89463871968519,-7.89463871968519
0.0851466562665329,1.67818727344747,1.67818727344747,1.12538769944494,0.468596638629773,-0.207929995251487,-0.888409626137463,-1.51648465367722,-2.00166486398893,-2.24918320329274,-2.20197876592885,-6.35558100173681,-6.25600013921537,-6.17604080597831,-6.29236252897997,-6.65206139934819,-7.15241351488611,-7.67053384696791,-8.15393435042508,-8.60989457431509,-8.60989457431509
0.0896425013627102,1.35065653825086,1.35065653825086,0.69403715496997,-0.0225802032634239,-0.738133793581674,-1.44653319746337,-2.09419489370377,-2.59156078531418,-2.84553260099855,-2.80232775799416,-7.00189250189935,-6.92100936161994,-6.867230726456,-7.01320624691068,-7.39715447817764,-7.90904749967686,-8.42579696676865,-8.89919381636887,-9.34194181440986,-9.34194181440986
0.0943757324469591,1.00049877885316,1.00049877885316,0.233747672514285,-0.543015211756497,-1.29650683408452,-2.03166532702101,-2.69830061416518,-3.20819073147305,-3.47022202574686,-3.4342116699377,-7.66578133184968,-7.60538856560782,-7.57953848394027,-7.75625519788272,-8.1645400340079,-8.68715749507014,-9.20106964136907,-9.66254223442998,-10.0899704627206,-10.0899704627206
0.0993588837828334,0.627392658093377,0.627392658093377,-0.254991952639416,-1.09165916507704,-1.88177227350625,-2.64244601361414,-3.32738600077473,-3.8500360791491,-4.12153018523582,-4.09555497891673,-8.34674802340697,-8.30848091772085,-8.3121340936107,-8.52057679309253,-8.95330396935442,-9.48592074585299,-9.99561062453919,-10.4432560483787,-10.853200286033,-10.853200286033
0.104605151457966,0.231011171862414,0.231011171862414,-0.771551883916274,-1.66733327963739,-2.49255404326405,-3.27743462839497,-3.97995950976976,-4.51549551154677,-4.79763391447431,-4.78414423949591,-9.04427275341691,-9.02962466550162,-9.06420605243995,-9.30528156187572,-9.76258878086098,-10.3045722952001,-10.808733168737,-11.240660806346,-11.6308892386501,-11.6308892386501
0.110128428329168,-0.188967456098919,-0.188967456098919,-1.3151668623372,-2.26875265744862,-3.12740566416219,-3.93514085769803,-4.65448842083173,-5.20292725745986,-5.49666517723226,-5.49771266313582,-9.75782164732907,-9.76816373818075,-9.83497532393522,-10.1095369532134,-10.5916041207986,-11.1424125779124,-11.6398115506077,-12.0541380265953,-12.4223405592636,-12.4223405592636
0.115943340812678,-0.632850835648299,-0.632850835648299,-1.88494796188445,-2.89455250824342,-3.78483907535494,-4.61405407791635,-5.34943059562835,-5.91068701233386,-6.21676129522393,-6.23401337530695,-10.4868534743143,-10.5234576340073,-10.6237069851604,-10.9325774707339,-11.4396334975642,-11.9988117511984,-12.488285063006,-12.8831302062747,-13.22690856097,-13.22690856097
0.122065287616971,-1.10092519280124,-1.10092519280124,-2.47989924928443,-3.54331532982702,-4.46335192974546,-5.31266987694754,-6.06326224827967,-6.63716023338312,-6.95610666906678,-6.9908785986913,-11.2308265556528,-11.294890418306,-11.4297194852806,-11.7737113271244,-12.3060374433301,-12.8732110525989,-13.3536596484937,-13.7271440620582,-14.044003185076,-14.044003185076
0.128510480520711,-1.59344963365155,-1.59344963365155,-3.09893792284885,-4.21359744288524,-5.16145219311814,-6.02951288574103,-6.79450106325524,-7.38078820626886,-7.7129653550955,-7.76626401425538,-11.9892057068058,-12.081878700536,-12.2523915575843,-12.6323239042767,-13.1902535497639,-13.7651215236713,-14.2355073830246,-14.5857521125524,-14.8730934081,-14.8730934081
0.135295987303829,-2.11065166301926,-2.11065166301926,-3.74091646106877,-4.9039535995374,-5.87767929417931,-6.7631555053514,-7.54172445899124,-8.14008786709072,-8.48570473832474,-8.55827907809593,-12.7614690410452,-12.8838784991799,-13.0911668921772,-13.507878361263,-14.0917938054997,-14.6741204608574,-15.1334640365654,-15.4585927217008,-15.7137095996706,-15.7137095996706
0.142439776945413,-2.65272375545777,-2.65272375545777,-4.40464539968116,-5.61295875814861,-6.61062145601865,-7.51223247091301,-8.30358315901829,-8.91366579618026,-9.27281114915125,-9.36520505154703,-13.5471144773318,-13.7003909386179,-13.9455567176235,-14.3999137543853,-15.0102396743827,-15.5998459606152,-16.0472249455692,-16.3453687239532,-16.5654449287772,-16.5654449287772
0.149960767208097,-3.21982080583728,-3.21982080583728,-5.08891554450883,-6.33922648775136,-7.35892916223718,-8.27545146485397,-9.0788104864721,-9.70022707693895,-10.0728986202466,-10.185502984038,-14.3456658152666,-14.5309667513258,-14.8151404615526,-15.3080410331645,-15.9452353424783,-16.5419899218744,-16.9765394354762,-17.2458447493137,-17.4279559090462,-17.4279559090462
0.157878874734963,-3.81205831656409,-3.81205831656409,-5.7925186781968,-7.08142379515689,-8.12132495642751,-9.05160017453584,-9.86622794924739,-10.498579852638,-10.884712114623,-11.0178139842201,-15.1566782631342,-15.375209581542,-15.6995646680747,-16.2319372630525,-16.89647954299,-17.5002898605835,-17.9212040334589,-18.1598433627018,-18.3009621623432,-18.3009621623432
0.166215067791626,-4.42951120453142,-4.42951120453142,-6.51426609395131,-7.83828243356122,-8.89660993956293,-9.83955029280367,-10.6647477486241,-11.307636446449,-11.7071265337097,-11.860953952886,-15.9797433290783,-16.2327781033405,-16.5985403490428,-17.1713384075827,-17.8637163473011,-18.4745198817396,-18.881054714721,-19.0872401299588,-19.1842454658483,-19.1842454658483
0.174991421793157,-5.07221313037067,-5.07221313037067,-7.25300455621825,-8.60860694468748,-9.68366742389989,-10.6382589984623,-11.4733728450102,-12.1264118672261,-12.5391426921769,-12.7139046458696,-16.8144930083701,-17.1033869776811,-17.5118389414473,-18.126030984964,-18.846725290388,-19.4644811450103,-19.8559584306771,-20.0279577241802,-20.0776481324625,-20.0776481324625
0.184231177762894,-5.74015626428194,-5.74015626428194,-8.00762952352979,-9.39127980981706,-10.4814642375265,-11.4467684443905,-12.2911951714125,-12.9540204349684,-13.3798812717641,-13.5758025742605,-17.6606032200752,-17.9868066807266,-18.4392870383308,-19.0958428997849,-19.8453111805906,-20.4699921504031,-20.8458041738404,-20.9819591920134,-20.9810707594392,-20.9810707594392
0.193958803877953,-6.43329140708829,-6.43329140708829,-8.77709565885698,-10.1852641480535,-11.2890501658679,-12.2642037399951,-13.1173925165036,-13.7896711489638,-14.2285755748333,-14.4459268916118,-18.5177964632407,-18.8828622409788,-19.380760058295,-20.0806337404697,-20.8592939262003,-21.490879158801,-21.8504938407666,-21.949240510448,-21.8944693668121,-21.8944693668121
0.20420006026441,-7.15152838407774,-7.15152838407774,-9.56042479282989,-10.9896044158097,-12.1055559797481,-13.0897698556635,-13.9512245188779,-14.632662305441,-15.0845637131261,-15.3236870971023,-19.3858436756129,-19.7914309271759,-20.3361750206038,-21.080284826657,-21.8884986924833,-22.5269670463582,-22.8699331587205,-22.929822580019,-22.8178519366585,-22.8178519366585
0.214982067213751,-7.89473662565304,-7.89473662565304,-10.3567115969291,-11.8034255433365,-12.9301904462892,-13.922747810311,-14.7920281324186,-15.4823757612343,-15.9472807016491,-16.2086111149524,-20.2645652869571,-20.7124389339475,-21.3054825995973,-22.0946892857773,-22.9327466801077,-23.5780708694909,-23.9040229412666,-23.9237428190018,-23.7512743575076,-23.7512743575076
0.226333377001225,-8.6627458463166,-8.6627458463166,-11.1651272733566,-12.6259309043573,-13.7622366585069,-14.7624904364834,-15.6392128461211,-16.3382711418355,-16.8162507877293,-17.1003340967266,-21.153831464806,-21.6458571193181,-22.2886586431658,-23.1237424320551,-23.9918467871701,-24.6439883867521,-24.9526509302118,-24.9310465432024,-24.6948357761192,-24.6948357761192
0.238284049496302,-9.4553467354697,-9.4553467354697,-11.9849215840673,-13.4563994635761,-14.6010479586867,-15.6084179554671,-16.4922558738774,-17.1998802090094,-17.6910802321685,-17.998588130361,-22.0535615537822,-22.5916958583855,-23.2856953539873,-24.1673327109996,-25.0655883804909,-25.7244937443589,-26.0156844641811,-25.9517783348823,-25.6486733620756,-25.6486733620756
0.250865731765442,-10.272291582546,-10.272291582546,-12.8154235321566,-14.2941823914911,-15.4460436738244,-16.4600135400961,-17.3506974721504,-18.06680153527,-18.5714506711879,-18.9031929204227,-22.9637227116092,-23.5499990915508,-24.2965923469773,-25.2253334554809,-26.1537353569825,-26.8193324838434,-27.0929641863731,-26.9859736194228,-26.6129564995369,-26.6129564995369
0.264111741877995,-11.1132947765234,-11.1132947765234,-13.6560409825661,-15.1386993817733,-16.2967048310225,-17.3168189964704,-18.2141364962644,-18.9386955788896,-19.4571131211697,-19.814047419888,-23.8843277467869,-24.5208376637141,-25.3213478092621,-26.2975956737312,-27.2560216233689,-27.928217974721,-28.1842989656181,-28.03365067672,-27.5878804351758,-27.5878804351758
0.278057157137147,-11.9780331457151,-11.9780331457151,-14.506259472694,-15.9894348566471,-17.1525699777652,-18.1784306576335,-19.0822262684722,-19.8152802119209,-20.34788263921,-20.7311223367455,-24.8154321659007,-25.5043020724542,-26.3599499971019,-27.3839420541305,-28.3721480642512,-29.0508293148789,-29.2894621568906,-29.0948033134784,-28.5736594313921,-28.5736594313921
0.292738906969564,-12.8661461362053,-12.8661461362053,-15.3656404222898,-16.8459342019272,-18.0132311965397,-19.0444955517854,-19.954670801836,-20.6963267228698,-21.2436336174429,-21.6544534022152,-25.7571304438678,-26.5004947673093,-27.412369304777,-28.4841623267673,-29.5017810074315,-30.1868106800253,-30.4081892722584,-30.1693944106809,-29.5705194985759,-29.5705194985759
0.308195870719727,-13.7772358632823,-13.7772358632823,-16.2338189098161,-17.707800136215,-18.878330374814,-19.9147078838974,-20.8312214019156,-21.5816562930826,-22.1442956646239,-22.5841352659347,-26.7095515390956,-27.5095221671844,-28.4785511312402,-29.5980100691276,-30.6445521351379,-31.3357720449041,-31.5401770742027,-31.2573505366407,-30.5786908080788,-30.5786908080788
0.324468980607919,-14.7108671057433,-14.7108671057433,-17.1105011418429,-18.5746892880979,-19.7475557691199,-20.7888058515709,-21.7116736519365,-22.4711369297187,-23.0498500117575,-23.520315873013,-27.6728536882821,-28.5314865864185,-29.5584097498957,-30.7252009856339,-31.8000597341687,-32.4972911468466,-32.6850840442387,-32.3585577804527,-31.5983999167648,-31.5983999167648
0.341601330124516,-15.6665673436819,-15.6665673436819,-17.9954617046058,-19.4463090304759,-20.6206388849696,-21.6665688026022,-22.5958647752706,-23.3646808267335,-23.9603263673781,-24.4631911755234,-28.6472185327625,-29.566478279542,-30.65182335484,-31.8654126317049,-32.9678711305272,-33.6709165198566,-33.8425321248758,-33.4728589148896,-32.6298619621696,-32.6298619621696
0.35963828814763,-16.6438269623434,-16.6438269623434,-18.8885406534525,-20.3224146015716,-21.4973516816265,-22.5478147319926,-23.4836713606033,-24.262242117239,-24.8758001407377,-25.4130000348784,-29.6328446497709,-30.6145678275706,-31.7586304142199,-33.0182854965091,-34.1475261176596,-34.8561713971199,-35.0121095858736,-34.6000519445283,-33.6732730117,-33.6732730117
0.378627619086297,-17.6420997547628,-17.6420997547628,-19.7896404669406,-21.2028065269097,-22.3775041014566,-23.4323981092255,-24.3750074291683,-25.163814974867,-25.7963899463965,-26.3700191804854,-30.6299405870411,-31.6757990922901,-32.8786274101812,-34.1834253084687,-35.3385411637143,-36.0525582627726,-36.1933748294264,-35.7398900377342,-34.728802767145,-34.728802767145
0.39861960936737,-18.660803852507,-18.660803852507,-20.6987228679277,-22.0873283447336,-23.2609419169492,-24.3202080217932,-25.2698228191436,-26.0694320174779,-26.722255300744,-27.3345581035395,-31.6387175265329,-32.7501829574568,-34.0115679883908,-35.3604063871022,-36.5404141728966,-37.2595638299235,-37.3858609251826,-36.8920827842041,-35.7965878344378,-35.7965878344378
0.419667200601071,-19.699323196857,-19.699323196857,-21.615805494141,-22.9758646281881,-24.1475448838254,-25.2111666175823,-26.1681018591162,-26.9791629631263,-27.6535944193447,-28.3069537825585,-32.6593817308531,-33.8376920560687,-35.1571634822343,-36.5487758362662,-37.7526295784222,-38.4766642301771,-38.589080655528,-38.0562986671941,-36.8767257660086,-36.8767257660086
0.44182612977784,-20.7570096337612,-20.7570096337612,-22.5409583854024,-23.8683392904585,-25.0372251854128,-26.1052278263389,-27.0698622999537,-27.8931134851564,-28.590642023555,-29.2875651592644,-33.6921269518202,-34.9382566508946,-36.3150847216553,-37.7480583584164,-38.9746635582116,-39.7033302182674,-39.8025318537787,-39.23216859505,-37.9692700679611,-37.9692700679611
0.46515507686775,-21.8331856778354,-21.8331856778354,-23.474300243979,-24.7647141533292,-25.9299261511826,-27.002376338622,-27.9751544721145,-28.8114242103978,-29.5336670656854,-30.2767673096149,-34.7371270019043,-36.0517617925467,-37.4849649881341,-38.9577614670672,-40.2059891870262,-40.9390322213485,-41.0257028312983,-40.4192903030366,-39.0742263365425,-39.0742263365425
0.489715820213344,-22.9271479475366,-22.9271479475366,-24.4159944185528,-25.6649877548455,-26.8256212306606,-27.902626819117,-28.8840606331007,-29.7342698015078,-30.4829702843933,-31.2749452849644,-35.7945287032726,-37.1780458280077,-38.6664039387155,-40.1773808840475,-41.4460813675524,-42.1832450932506,-42.2580777117954,-41.6172334154507,-40.1915496490475,-40.1915496490475
0.515573400127401,-24.038171229757,-24.038171229757,-25.3662445612669,-26.569194367534,-27.724313202537,-28.8060233296626,-29.7966944672328,-30.6618580615833,-31.4388815064401,-32.2824876319443,-36.864445433411,-38.3169002761242,-39.8589722954828,-41.4064059274033,-42.6944214152476,-43.435452466916,-43.4991415195186,-42.8255449500661,-41.3211432857276,-41.3211432857276
0.542796291128856,-25.1655130917218,-25.1655130917218,-26.325289911447,-27.4774031946751,-28.6260335974706,-29.7126389356638,-30.7132006970884,-31.5944289963444,-32.4017566179895,-33.2997796357188,-37.9469514789354,-39.468071029198,-41.0622170834248,-42.6443247223572,-43.9505012050186,-44.6951506309233,-44.7483848999947,-44.0437550514088,-42.4628588047843,-42.4628588047843
0.57145658327299,-26.3084189247848,-26.3084189247848,-27.2934001691408,-28.3897177082163,-29.5308423116363,-30.6225754675786,-31.6337547627556,-32.5322537667326,-33.371974138864,-34.3271963683306,-39.0420773893053,-40.6312607856714,-42.2756671990271,-43.8906290988641,-45.2138268198535,-45.9618518865835,-46.0053083848305,-45.2713827545199,-43.6164974361549,-43.6164974361549
0.601630173056056,-27.4661272810537,-27.4661272810537,-28.270869936646,-29.3062750879323,-30.4388273863432,-31.535963406777,-32.5585625215477,-33.4756334630196,-34.3499313471732,-35.3650956599126,-40.1498064899158,-41.8061325718673,-43.4988391028383,-45.144819072346,-46.4839216707327,-47.2350873691923,-47.2694261437588,-46.5079416044025,-44.7818127057818,-44.7818127057818
0.633396964399916,-28.6378753510498,-28.6378753510498,-29.258012726596,-30.2272457173372,-31.3501049269658,-32.4529618622426,-33.4878599171119,-34.4248976309481,-35.3360399198936,-36.4138111432485,-41.2700726709248,-42.9923141739447,-44.7312424496224,-46.4064068368329,-47.7603290823877,-48.5144093398135,-48.540269195938,-47.7529449855778,-45.9585141543909,-45.9585141543909
0.666841080248894,-29.8229044288966,-29.8229044288966,-30.2551545604811,-31.1528326876577,-32.2648191318972,-33.3737586012905,-34.4219125631386,-35.3804024815989,-36.3307210775266,-37.4736455488656,-42.4027595167908,-44.1894032766798,-45.9723854969229,-47.6749202301255,-49.0426143601771,-49.7993929720963,-49.8173880773947,-49.0059110483917,-47.146271976782,-47.146271976782
0.702051085339193,-31.0204652198396,-31.0204652198396,-31.2626272108202,-32.083271257017,-33.1831423992391,-34.2985700937844,-35.3610151834204,-36.3425287201995,-37.3344002477142,-38.5448644459366,-43.5477007854285,-45.3969730942056,-47.2217801641982,-48.9499056574069,-50.3303663693445,-51.0896376721388,-51.1003549818683,-50.2663671514421,-48.3447223814893,-48.3447223814893
0.739120220730817,-32.2298228614174,-32.2298228614174,-32.2807611721908,-33.0188282080568,-34.1052754754797,-35.22764152533,-36.3054908471874,-37.3116789356371,-38.3475012930766,-39.6276906314518,-44.704682189248,-46.6145782790365,-48.4789466475438,-50.2309304821822,-51.6231986694103,-52.3847679786263,-52.3887654080059,-51.5338537706866,-49.5534734574456,-49.5534734574456
0.778146650723044,-33.4502615520414,-33.4502615520414,-33.309878479086,-33.9598010438533,-35.0314476065528,-36.1612467307879,-37.2556899369357,-38.2882745026107,-39.3704403814315,-40.7222993647533,-45.8734443773465,-47.8417609081294,-49.7434175271362,-51.517584911195,-52.9207502538557,-53.6844340959062,-53.6822393570757,-52.8079278538984,-50.7721113337757,-50.7721113337757
0.819233722807343,-34.6810887066554,-34.6810887066554,-34.3502855197581,-34.9065169595656,-35.9619166475266,-37.0996879954298,-38.2119887859059,-39.2727519627004,-40.4036196103297,-41.8288146259154,-47.0536869725869,-49.0780563662064,-51.014741334161,-52.8094834131204,-54.222685949167,-54.988312114952,-54.980422132538,-54.0881656231738,-52.0002064297905,-52.0002064297905
0.8624902413461,-35.9216385862021,-35.9216385862021,-35.4022660221706,-35.8593315262923,-36.8969690829177,-38.0432956674828,-39.1747879245831,-40.2655588694464,-41.4474205303423,-42.9473065450737,-48.2450734822236,-50.3229989744523,-52.2924855698862,-54.1062657197231,-55.5286965283474,-56.2961039769274,-56.2829847965163,-55.3741648476345,-53.2373196125657,-53.2373196125657
0.908030755701926,-37.171275373842,-37.171275373842,-36.466074408151,-36.8186270246752,-37.8369199055289,-38.9924275230966,-40.1445098807272,-41.2671491058648,-42.502197740243,-44.077790107374,-49.4472368780199,-51.5761272442732,-53.5762391910096,-55.4075974633088,-56.8384985928311,-57.6075372319501,-57.5896243390838,-56.665546623263,-54.4830081066083,-54.4830081066083
0.955975863580522,-38.4293956946893,-38.4293956946893,-37.5419297222606,-37.7848103695137,-38.7821122981052,-39.9474678234256,-41.1215964861257,-42.2779777103066,-43.5682727494412,-45.2202251875695,-50.6597856320997,-52.8369886685108,-54.8656145921896,-56.7131705063183,-58.1518342739256,-58.9223646421894,-58.9000636149521,-57.9619567071607,-55.7368310313083,-55.7368310313083
1.00645253039042,-39.695430596212,-39.695430596212,-38.6300103407106,-38.7583105736713,-39.7329170594126,-40.9088260041269,-42.1065056560503,-43.2984952773423,-44.6459283161406,-46.3745179131947,-51.8823099975555,-54.1051439941536,-56.1602491288887,-58.0227030184633,-59.4684708010075,-60.2403636741344,-60.2140510992232,-59.2630664599281,-56.9983544745521,-56.9983544745521
1.05959442546527,-40.968847022815,-40.968847022815,-39.7304496516746,-39.739575710455,-40.6897317150965,-41.8769349407678,-43.0997076246509,-44.3291420330486,-45.7354034715523,-47.5405232998876,-53.1143883365429,-55.3801709494985,-57.4598062316789,-59.3359393544767,-60.7881999791203,-61.5613359200885,-61.5313605098467,-60.5685734528839,-58.2671560427846,-58.2671560427846
1.11554227603915,-42.2491488303158,-42.2491488303158,-40.8433328714399,-40.7290693488808,-41.6529792544402,-42.8522487400515,-44.1016806413397,-45.370341716766,-46.8368894296589,-48.7180490510619,-54.3555933209711,-56.6616674237395,-58.76397616754,-60.652649781929,-62.1108376137395,-62.8851064840212,-62.8517903397557,-61.8782017971359,-59.54282885719,-59.54282885719
1.17444423991204,-43.5358773942009,-43.5358773942009,-41.9686951221468,-41.7272664560301,-42.6231064375601,-43.8352400170061,-45.1129061593417,-46.422495431729,-47.9505265581361,-49.9068603704875,-55.6054978592843,-57.9492541174594,-60.0724765050321,-61.9726301040792,-63.4362229155236,-64.2115233620344,-64.1751633366714,-63.1917022496871,-60.8249849912807,-60.8249849912807
1.23645629779267,-44.8286118700966,-44.8286118700966,-43.1065208487055,-42.7346487849515,-43.6005816242773,-44.8263966328041,-46.1338635772534,-47.4859756522814,-49.0764025499019,-51.1066856033097,-56.863680634501,-59.2425766982841,-61.3850523391836,-63.2957012177964,-64.7642179130642,-65.5404568430422,-65.5013259635347,-64.5088521484032,-62.1132583663264,-62.1132583663264
1.30174266635737,-46.1269691663191,-46.1269691663191,-44.2567445982153,-43.751699794736,-44.5858920864689,-45.8262178869334,-47.1650246264198,-48.5611205929539,-50.2145518884422,-52.3172225003598,-58.1297311711035,-60.5413075071771,-62.7014763291011,-64.6217086414678,-66.0947068970867,-66.8717989509069,-66.830147867612,-65.8294552232609,-63.4073071374656,-63.4073071374656
1.37047623311903,-47.4306036872662,-47.4306036872662,-45.4192531288672,-44.7788991804663,-45.5795407805724,-46.8352101809642,-48.2068475293882,-49.6482291520644,-51.3649566466846,-53.5381448927541,-59.4032543794255,-61.8451468679119,-64.0215485972047,-65.950522042731,-67.4275959153155,-68.2054629452638,-68.1615213816628,-67.1533413262599,-64.7068156151238,-64.7068156151238
1.44283901425759,-48.7392069033428,-48.7392069033428,-46.5938887611375,-45.8167171231261,-46.5820425763021,-47.8538821986486,-49.2597710853535,-50.7475566377934,-52.5275486026645,-54.7691095680789,-60.6838745542341,-63.1538240556991,-65.3450965340594,-67.2820347909594,-68.7628123333168,-69.5413828946063,-69.4953610761915,-68.4803661170246,-66.0114957738792,-66.0114957738792
1.5190226366246,-50.0525067986118,-50.0525067986118,-47.7804538360599,-46.8656084011798,-47.5939199614115,-48.8827396775652,-50.3242088647446,-51.8593114669434,-53.7022125997845,-56.0097631542066,-61.9712388281585,-64.4670979813878,-66.6719745473714,-68.6161635547675,-70.1003044730585,-70.8795133318627,-70.8316033777689,-69.8104107356819,-67.3210884046978,-67.3210884046978
1.59922884519812,-51.3702672418709,-51.3702672418709,-48.9787161067732,-47.9260065338775,-48.6156982699553,-49.9222798794527,-51.4005437141758,-52.9836529959389,-54.8887910292143,-57.2597488396703,-63.2650200998887,-65.7847576457131,-68.002063788097,-69.9528479604266,-71.4400413376433,-72.2198289996423,-72.1702062646714,-71.1433814892344,-68.6353639671119,-68.6353639671119
1.68367003733188,-52.6922873207652,-52.6922873207652,-50.1884148626085,-48.998318148688,-49.6479005118961,-50.9729858977068,-52.489122782324,-54.1206906014654,-56.0870892703843,-58.5187127878148,-64.5649194714886,-67.1066224143013,-69.3352718809645,-71.292050322966,-72.7820124276206,-73.5623246894801,-73.5111490476069,-72.4792095724392,-69.9541231960457,-69.9541231960457
1.77256982521344,-54.0184006721185,-54.0184006721185,-51.4092675707002,-50.0829177789227,-50.6910419134766,-52.0353209687737,-53.5902532748389,-55.2704840770497,-57.2968818951182,-59.7863101329353,-65.8706682389201,-68.4325421590616,-70.6715326811413,-72.6337554578642,-74.1262276513971,-74.9070151767149,-74.8544322400271,-73.8178508392011,-71.2771975141896,-71.2771975141896
1.86616362802082,-55.3484748351225,-55.3484748351225,-52.6409768182691,-51.1801433002379,-51.7456243084134,-53.1097229766261,-54.7041991308992,-56.4330453553692,-58.5179194230198,-61.0622104778071,-67.1820294853565,-69.7623973056022,-72.0108060733469,-73.9779705775235,-75.4727173294679,-76.2539352500013,-76.2000775193716,-75.1592856356779,-72.604449295579,-72.604449295579
1.96469929534566,-56.6824106474782,-56.6824106474782,-53.8832373480163,-52.2902922046701,-52.8121305471459,-54.1965993534511,-55.8311787853493,-57.6083415082442,-59.7499354103707,-62.3461028413306,-68.4987993286168,-71.0960988197285,-73.3530778244275,-75.3247252731289,-76.8215322893976,-77.6031398318098,-77.5481277774964,-76.5035187016534,-73.9357720197824,-73.9357720197824
2.06843776353393,-58.0201416981187,-58.0201416981187,-55.1357429973789,-53.4136188874886,-53.8910191123436,-55.2963225827122,-56.9713641395633,-58.7962989213289,-60.992653660929,-63.63770003089,-69.8208078726785,-72.4335881591469,-74.6983594952408,-76.6740715789087,-78.1727440456135,-78.9547041835239,-78.8986472554002,-77.8505791421924,-75.2710903491678,-75.2710903491678
2.17765374668214,-59.3616338437632,-59.3616338437632,-56.3981933771249,-54.5503330859848,-54.9827191409527,-56.409226501156,-58.1248808135723,-59.9968084923167,-62.2457953627229,-64.9367424354332,-71.147919909324,-73.7748372093647,-76.0466884126064,-78.0260841121819,-79.5264450550509,-80.3087241858297,-80.2517217541154,-79.2005204670907,-76.6103601543513,-76.6103601543513
2.29263646411905,-60.7068847902665,-60.7068847902665,-57.670300153156,-55.7005995621211,-56.0876260539148,-57.5356035733538,-59.2918096948862,-61.2097316630679,-63.5090859776832,-66.2430012516913,-72.480035410096,-75.1198482155535,-77.3981276969958,-79.3808602788022,-80.8827490364409,-81.6653166819288,-81.6074589101862,-80.5534206910953,-77.9535685053058,-77.9535685053058
2.41369040629926,-62.0559237334772,-62.0559237334772,-58.9517928248131,-56.864539065645,-57.2060979827088,-58.6757032764095,-60.4721897398362,-62.4349070694106,-64.7822617380292,-67.5562811672678,-73.8170898413796,-76.4686537148752,-78.7527663365013,-80.7385205296299,-82.2417913374924,-83.0246198676409,-82.9659885204586,-81.909382483221,-79.3007336378477,-79.3007336378477
2.54113614113684,-63.4088110480933,-63.4088110480933,-60.2424239212019,-58.0422305546072,-58.3384531564384,-59.8297316852202,-61.6660219254297,-63.6721575782042,-66.0650756320404,-68.8764225307732,-75.1590543270023,-77.8213164664876,-80.1107192923813,-82.0992086494217,-83.6037293303468,-84.3867937086481,-84.3274628968998,-83.2685333486818,-80.6519048973812,-80.6519048973812
2.6753111629144,-64.765638006738,-64.765638006738,-61.5419735623033,-59.2337145904366,-59.4849683749039,-60.9978522929612,-62.8732741976456,-64.9212974791378,-67.3573027898798,-70.2033030412333,-76.5059356736045,-79.1779293691592,-81.4721276160866,-83.4630920549941,-84.9687428114512,-85.7520203609496,-85.6920572278234,-84.6310258219303,-82.0071626539388,-82.0071626539388
2.81657078601559,-66.1265265051905,-66.1265265051905,-62.8502533527238,-60.4389977690322,-60.6458786438293,-62.1801880410588,-64.0938872191607,-66.1821396072227,-68.658745205622,-71.5368389872782,-77.8577762644754,-80.5386153491564,-82.8371585521238,-84.8303620746903,-86.3370343774132,-87.1205045660496,-87.0599699172301,-85.9970376440715,-83.3666181747294,-83.3666181747294
2.96528908584767,-67.4916287633945,-67.4916287633945,-64.1671095922341,-61.6580580014754,-61.8213779911834,-63.376824472058,-65.3277806880223,-67.4545021888788,-69.9692357532951,-72.8769860618377,-79.2146538178256,-81.9035271938461,-84.2060055954194,-86.2012341760952,-87.7088297435146,-88.4924739875452,-88.4314228690149,-87.3667718924948,-84.7304134326732,-84.7304134326732
3.12185988944593,-68.8611269656037,-68.8611269656037,-65.4924257986193,-62.8908504208234,-63.0116214222546,-64.5878138618387,-66.5748599799376,-68.7382152274003,-71.2886414718492,-74.2237397709778,-80.5766809958295,-83.272847299379,-85.5788884661065,-87.5759481036988,-89.0843779664686,-89.868179450713,-89.8066616776453,-88.7404570250459,-86.0987208218418,-86.0987208218418
3.28669781838331,-70.2352327969484,-70.2352327969484,-66.826124545097,-64.1373136667902,-64.2167279102152,-65.8131801384737,-67.8350228606485,-70.0331262698691,-72.6168661063514,-75.5771354468606,-81.944004841453,-84.6467872940006,-86.9560529589894,-88.9547678829456,-90.4639515278671,-91.2478950415702,-91.1859556817392,-90.1183467955827,-87.4717427434721,-87.4717427434721
3.46023938674673,-71.614186828001,-71.614186828001,-68.1681686173028,-65.3973762885727,-65.4367842627714,-67.0529243567776,-69.1081660202848,-71.3391054249887,-73.9538519006446,-76.9372478653541,-83.3168060113859,-86.0255874921872,-88.3377706195691,-90.337981642067,-91.8478462298105,-92.6319180169466,-92.569597831981,-91.5007199925327,-88.8497110194933,-88.8497110194933
3.64294415708801,-72.9982576938912,-72.9982576938912,-69.5185614944505,-66.6709630071447,-66.6718496581131,-68.307030472315,-70.3941911969124,-72.6560495280178,-75.2995806408627,-78.3041904593092,-84.6952977656345,-87.4095161292049,-89.7243381937368,-91.7259011985709,-93.2363808497639,-94.020568472663,-93.9579043203449,-92.8878799474145,-90.2328860845707,-90.2328860845707
3.83529595741031,-74.3877410105288,-74.3877410105288,-70.8773471568003,-67.958000590708,-67.921960607905,-69.5754711472009,-71.6930106795522,-73.9838853737589,-76.6540739504871,-79.6781141096891,-86.0797246679152,-88.798868321206,-91.116076794442,-93.1188613536686,-94.6298964981326,-95.414188713366,-95.3512139140284,-94.2801537565799,-91.6215559029044,-91.6215559029044
4.03780416241295,-75.7829579680179,-75.7829579680179,-72.2446092181502,-69.258423118755,-69.1871360835876,-70.8582133222491,-73.0045520095377,-75.322571960807,-78.0173928371729,-81.0592054893573,-87.470360946376,-90.1939646930831,-92.5133307263008,-94.5172188357312,-96.0287556199003,-96.8131422654247,-96.7498869353365,-95.6778911571651,-93.0160345528788,-93.0160345528788
4.25100504238742,-77.184253540928,-77.184253540928,-73.6204693788869,-70.5721764392666,-70.4673825356671,-72.1552233048081,-74.3287617311639,-76.6721017099622,-79.3896364906004,-82.4476849291301,-88.8675084619146,-91.5951496155196,-93.9164659087882,-95.9213508336601,-97.4333405814835,-98.2178124741048,-98.1543038285632,-97.0814629979728,-94.4166604216759,-94.4166604216759
4.47546318333681,-78.5919942573428,-78.5919942573428,-75.0050851933731,-71.8992216578746,-71.7626985438034,-73.4664711472705,-75.6656080765597,-78.0325006373409,-80.7709403303508,-83.8438037734571,-90.2714942320326,-93.0027889946261,-95.3258678409641,-97.3316530634494,-98.8440517863621,-99.6286006286422,-99.5648632573181,-98.491259248352,-95.8237939537436,-95.8237939537436
4.71177298207914,-80.0065654741532,-80.0065654741532,-76.3986471462019,-73.2395375355962,-73.0730788572176,-74.7919341257169,-77.015082504455,-79.4038274791105,-82.1614733044938,-85.2478411945039,-91.6826674623835,-94.4172675628402,-96.7419390562594,-98.7485373168485,-100.261305268679,-101.045923564473,-100.98197968138,-99.907686493752,-97.2378149021628,-97.2378149021628
4.960560220294,-81.4283681155011,-81.4283681155011,-77.8013750361149,-74.5931217116172,-74.3985176184663,-76.1315991693853,-78.3772000474008,-80.7861717809723,-83.5614344442805,-86.6601004391308,-93.1013960464962,-95.8389856289931,-98.1650960252899,-100.172428450516,-101.685529723486,-102.470210701354,-102.406080371644,-101.331164876083,-98.659119041061,-98.659119041061
5.22248372168072,-82.8578148450894,-82.8578148450894,-79.2135136749254,-75.9599907085741,-75.7390106067694,-77.4854641376676,-79.7519984568126,-82.1796509825832,-84.9710486889613,-88.0809044937741,-94.5280625070388,-97.2683552590711,-99.5957654784605,-101.603760787869,-103.11716294611,-103.901900489908,-103.837601835533,-102.762124450825,-100.088114310761,-100.088114310761
5.49823709661639,-84.295325661526,-84.295325661526,-80.635327922119,-77.3401787192347,-77.0945563874321,-78.8535378903871,-81.1395361699871,-83.5844065459754,-86.3905620078791,-89.5105911678328,-95.9630593696918,-98.7057958775051,-101.034380138549,-103.042973924267,-104.556647671557,-105.341436257564,-105.276985643681,-104.20100095126,-101.52521638558,-101.52521638558
5.78855057893406,-85.7413229289507,-85.7413229289507,-82.0670970940544,-78.7337352149255,-78.4651563090601,-80.2358391476649,-82.5398891580848,-85.0005991983236,-87.8202358648497,-90.9495076167757,-97.4067839831655,-100.151729301778,-102.481373876502,-104.490507949217,-106.004426827887,-106.789261467878,-106.724673671727,-105.648230973239,-102.970843677098,-102.970843677098
6.09419295968488,-87.1962258824594,-87.1962258824594,-83.5091088095075,-80.1407214570597,-79.8508133478055,-81.6323941863307,-83.9531467489375,-86.4284033832964,-89.2603410921568,-92.3980043513687,-98.8596328256754,-101.606574250301,-103.937176330893,-105.946798126486,-107.460938244698,-108.24581443442,-108.181102798267,-107.104246621127,-104.425411812824,-104.425411812824
6.41597362300527,-88.6604446783896,-88.6604446783896,-84.961652359856,-81.5612060330355,-81.2515298554471,-83.0432334691769,-85.3794065530668,-87.8680010413268,-90.7111512674671,-93.8564288082226,-100.321995368351,-103.070740393975,-105.402207062003,-107.412269103513,-108.926608888323,-109.711522560879,-109.646699130475,-108.569469686054,-105.889327660635,-105.889327660635
6.75474468948023,-90.1343740918943,-90.1343740918943,-86.425011721032,-82.9952595756513,-82.6673043233307,-84.468387349884,-86.8187686546715,-89.3195748664417,-92.1729357152063,-95.325118587781,-101.794247598116,-104.544622054155,-106.876869343782,-108.887328753784,-110.401848727646,-111.186796211336,-111.121871861223,-110.04430545991,-107.36298300161,-107.36298300161
7.11140327267895,-91.6183869964639,-91.6183869964639,-87.8994583535237,-84.4429488596502,-84.0981273246693,-85.9078810384378,-88.2713292602395,-90.7833012141931,-93.6459522825039,-96.8043944969161,-103.276745334587,-106.028591681886,-108.361543729144,-110.372361788016,-111.887044366559,-112.67202234675,-112.607006893637,-111.529136320691,-108.846747986073,-108.846747986073
7.48689385483796,-93.1128277897197,-93.1128277897197,-89.3852439637387,-85.9043304983108,-85.5439768410051,-87.3617290473872,-89.7371740240627,-92.2593428595854,-95.1304400662876,-98.2945535620129,-104.769817505013,-107.522993282938,-109.856581553648,-111.867723299574,-113.382552608676,-114.167558093339,-114.10246039864,-113.024315254413,-110.340964537223,-110.340964537223
7.88221078798337,-94.6180059542501,-94.6180059542501,-90.8825934222532,-87.3794444850862,-87.0048132123655,-88.8299293662719,-91.2163712901581,-93.7478418232392,-96.6266122898071,-99.7958622021078,-106.273759565622,-109.028135977536,-111.362298567019,-113.373732433911,-114.888694144276,-115.673724432829,-115.60855249539,-114.530159503191,-111.845939891183,-111.845939891183
8.29840092711535,-96.1341899587755,-96.1341899587755,-92.3916980491263,-88.8683078380627,-88.4805739726093,-90.3124576279343,-92.7089655016904,-95.2489124957847,-98.1346495410538,-101.308549767568,-107.788827274154,-110.54428790019,-112.878968898433,-114.890666388279,-116.40574756587,-117.190800221023,-117.125561260948,-116.046944545536,-113.36194047873,-113.36194047873
8.73656640242772,-97.6616017111215,-97.6616017111215,-93.9127094811138,-90.3709086065406,-89.9711688398564,-91.8092615344585,-94.2149710299282,-96.76263529234,-99.6546935897913,-102.832802655532,-109.315231024486,-112.071670651186,-114.406819567608,-116.418754954066,-117.93394392491,-118.719016747216,-118.653717281621,-117.574898621063,-114.889186360184,-114.889186360184
9.19786753790427,-99.2004117685763,-99.2004117685763,-95.4457343284581,-91.8872004879917,-91.4764751255967,-93.3202558009484,-95.7343666635564,-98.2890510591524,-101.186841992395,-104.368759207085,-110.853130948362,-113.610454505389,-115.946025747841,-117.958175808162,-119.47346203615,-120.25855304101,-120.193198952479,-119.114198005848,-116.427846418982,-116.427846418982
9.68352592402023,-100.750735492351,-100.750735492351,-96.9908298090764,-93.4170982794857,-92.9963338048649,-94.8453178519404,-97.2670909751861,-99.8281564322336,-102.731143673536,-105.916505572024,-112.402632970299,-115.160754565117,-117.496706968176,-119.509050740807,-121.024424717273,-121.809532114151,-121.744128712569,-120.664963225745,-117.978034500615,-117.978034500615
10.1948276526863,-102.312630301376,-102.312630301376,-98.5480005156865,-94.960474350971,-94.5305464546378,-96.384284468667,-98.8130387456027,-101.379900313403,-104.287595641197,-107.476072695428,-113.963785970318,-116.722628012364,-119.058924410409,-121.071442975855,-122.586896119797,-123.37201829344,-123.306570371834,-122.22725636348,-119.539806652093,-119.539806652093
10.7331267230012,-103.886094138107,-103.886094138107,-100.117196428229,-96.5171562802647,-96.0788732204027,-97.9369495375403,-100.372058579317,-102.944181584085,-105.856140948126,-109.047434537528,-115.536580166564,-118.296072573059,-120.632679413994,-122.645355696748,-124.160880264687,-124.946015758142,-124.880527643104,-123.801079572668,-121.113159574563,-121.113159574563
11.2998486268327,-105.471065208063,-105.471065208063,-101.69831223255,-98.0869257340889,-97.6410319148025,-99.5030629940757,-101.94395179011,-104.520848124195,-107.436667961222,-110.630507587415,-117.120946778952,-119.881026255126,-122.217913250974,-124.230731840513,-125.746320845056,-126.531468344327,-126.465943941525,-125.386374860987,-122.69803035074,-122.69803035074
11.8964941237207,-107.067422999208,-107.067422999208,-103.291187950316,-99.6695186196989,-99.2166982913351,-101.082330995855,-103.528472576129,-106.109697146033,-109.029010944246,-112.225151675408,-118.716758979386,-121.47736836643,-123.814508177362,-125.827455166405,-127.343102302686,-128.128260622857,-128.06270345811,-126.983025149013,-124.294297453183,-124.294297453183
12.5246432151002,-108.67499053105,-108.67499053105,-104.895610828703,-101.264626471778,-100.805507474712,-102.67441729732,-105.125329444902,-107.710476795536,-110.632951902651,-113.831172032733,-120.323834077914,-123.084921762538,-125.422289711203,-127.435352549574,-128.951052128808,-129.7362202015,-129.67063345784,-128.59085655501,-125.90178298326,-125.90178298326
13.1859593283686,-110.293537730891,-110.293537730891,-106.511318385734,-102.871898983567,-102.407056472047,-104.278945742513,-106.734187793544,-109.322888919555,-112.248223586608,-115.448322494683,-121.941936841701,-124.703456221683,-127.041030034975,-129.054197397588,-130.569944287065,-131.355121149091,-131.289507700204,-130.209641803437,-127.520256038131,-127.520256038131
13.8821937218751,-111.922785789596,-111.922785789596,-108.138002462062,-104.490947543461,-104.020907639495,-105.895503743156,-108.354673502279,-110.946592851931,-113.874513503081,-117.076309698449,-123.570783798779,-126.332692799341,-128.670452375023,-130.683714042639,-132.199503611524,-132.984688394637,-132.919050835025,-131.839104609896,-129.149437058101,-129.149437058101
14.6151901225008,-113.56241231482,-113.56241231482,-109.775314095417,-106.12134960146,-105.646592940359,-107.523646571735,-109.986377363107,-112.58121003594,-115.511468753244,-118.714798092393,-125.210048344005,-127.972308980326,-130.310236176148,-132.323582927676,-133.839410998069,-134.624602919689,-134.558943591873,-133.478924860723,-130.789002972188,-130.789002972188
15.3868896081066,-115.21205707741,-115.21205707741,-111.422869011823,-107.762653665769,-107.283618804833,-109.162902274275,-111.628860141778,-114.226329277971,-117.158701489266,-120.363415551378,-126.859366442584,-129.621944424148,-131.960022867318,-133.97344638255,-135.489309185294,-136.274507540125,-136.208828559191,-135.128744383232,-132.438592937591,-132.438592937591
16.1993357477822,-116.871328137555,-116.871328137555,-113.080253518453,-109.414384719063,-108.931471389247,-110.812776995965,-113.281658060891,-115.881512417683,-118.815794775325,-122.021759383692,-128.51834271731,-131.28120709018,-133.619422005249,-135.632914777031,-137.148808911808,-137.934013064261,-137.868316339992,-136.788173093406,-134.097814459553,-134.097814459553
17.0546800135044,-118.539808140426,-118.539808140426,-114.747030586311,-111.076049845813,-110.589622033075,-112.472760513995,-114.944288494176,-117.546300202858,-120.482308640896,-123.68940251833,-130.186556708948,-132.949679532384,-135.288017585787,-137.301572840717,-138.817495240022,-139.602704617369,-139.536991874209,-138.456795311018,-135.766249681325,-135.766249681325
17.9551874775388,-120.217060585102,-120.217060585102,-116.422745924967,-112.747143875104,-112.257532723778,-114.142331784393,-116.616255675308,-119.220218170935,-122.157786128464,-125.365899675515,-131.8635691132,-134.626925167397,-136.96537432705,-138.978985953875,-140.494933850497,-141.280147936685,-141.214420731752,-140.134176046156,-137.443461647968,-137.443461647968
18.9032428106707,-121.902635893154,-121.902635893154,-118.106933874259,-114.427154865118,-113.934661400139,-115.820964330887,-118.297056246634,-120.902782361742,-123.841759160418,-127.050793345956,-133.548927820341,-136.312494342322,-138.651043750836,-140.664706235817,-142.180677133475,-142.965895463541,-142.900155202873,-141.819867083711,-139.129000370306,-139.129000370306
19.9013565971496,-123.596077131723,-123.596077131723,-119.799122966409,-116.115569283328,-115.620466951711,-117.508131331279,-119.986184501258,-122.593504714299,-125.533754078462,-128.743619432928,-135.242173612098,-138.005930057093,-140.344569917283,-142.358278285846,-143.874269932696,-144.659492087719,-144.593740040939,-143.513412720833,-140.822408543842,-140.822408543842
20.9521719830703,-125.29692527764,-125.29692527764,-121.498841043795,-117.81187676765,-117.314413802367,-119.203310287631,-121.683137203316,-124.291898032295,-127.233296740615,-130.443912442942,-136.942845402039,-139.706773227914,-142.04549469944,-144.059244463505,-145.575254828224,-146.360480430776,-146.294717744321,-145.214355044033,-142.523226809116,-142.523226809116
22.0584716757967,-127.004723941481,-127.004723941481,-123.205619850043,-119.515574385871,-119.015975997314,-120.905987198346,-123.387417903453,-125.997480435189,-128.939917093352,-132.15121014326,-138.650484938172,-141.414567410708,-143.753362516748,-145.767149627195,-147.283176877401,-148.068405587437,-148.002633296498,-146.922238664973,-144.230998472377,-144.230998472377
23.2231853129637,-128.719023501468,-128.719023501468,-124.918999043221,-121.226170341396,-120.724640743157,-122.615660180735,-125.098540697408,-127.709779242981,-130.653153167514,-133.865057635524,-140.364640917431,-143.128862934448,-145.467724477462,-147.481545281228,-148.997587763998,-149.782819275156,-149.717038314464,-148.636614864964,-145.945273636427,-145.945273636427
24.4493972205702,-130.439384625154,-130.439384625154,-126.638529608004,-122.943187101286,-122.439911377977,-124.331842520348,-126.816033403566,-129.428334270764,-132.37255447472,-135.585010822877,-142.084872489802,-144.84922042233,-147.188141908009,-149.201993109371,-150.718049333679,-151.503283369934,-151.437494583487,-150.357045126223,-147.665612719563,-147.665612719563
25.7403545807102,-132.165381180858,-132.165381180858,-128.363776667793,-124.666163946469,-124.161309772027,-126.054065147155,-128.53944015938,-131.152700533294,-134.097684805158,-137.310639272,-143.810752153882,-146.57521370273,-148.914189271356,-150.928067896993,-152.444136517847,-153.229372830506,-153.163576980363,-152.083104051943,-149.391589364513,-149.391589364513
27.0994760305684,-133.896602560265,-133.896602560265,-130.094321717319,-126.394658963475,-125.888378178732,-127.781878557978,-130.268323456051,-132.882450379386,-135.828124447147,-139.041528491044,-145.541868065139,-148.306432131379,-150.645456495872,-152.659359863337,-154.175439667481,-154.960678032469,-154.894875806683,-153.814381696711,-151.122792758811,-151.122792758811
28.5303607154541,-135.632655448484,-135.632655448484,-131.829764311162,-128.12825051189,-127.620680570351,-129.514854219334,-132.002265645748,-134.617175090848,-137.563471863801,-140.777281659253,-147.277825792993,-150.042482361024,-152.381550751026,-154.395476440301,-155.911566333307,-156.696806548725,-156.630998568515,-155.550485343596,-152.858829402817,-152.858829402817
30.0367978198452,-137.373165088174,-137.373165088174,-133.569723254054,-129.866538212119,-129.357803502856,-131.252585495186,-133.740869966099,-136.356485991166,-139.303344872554,-142.517520854548,-149.018249573236,-151.782989605204,-154.122097716613,-156.136043544438,-157.652142539073,-158.437384422992,-158.371571249219,-157.29104077464,-154.599324372015,-154.599324372015
31.6227766016838,-139.117776090806,-139.117776090806,-135.313837345319,-131.609143504575,-131.099356560934,-132.994688150555,-135.483761133182,-138.100015115631,-141.04738137981,-144.261887831743,-150.762783108701,-153.527598449186,-155.866742398617,-157.880706395332,-159.396813601053,-160.182056989541,-160.116239128553,-159.035693087857,-156.343922126624,-156.343922126624


==> figures/PointData.csv <==
0,0,0
20.4682274247492,0.000157673417669114,-0.0379728374463146
40.9364548494983,0.000528271273018413,-0.0997553709566043
61.4046822742475,0.000720044932923472,-0.143741060972982
81.8729096989967,0.000753007938196002,-0.186067746958448
102.341137123746,0.000737034550428534,-0.230580938993325
122.809364548495,0.000722195935933344,-0.276346854092889
143.277591973244,0.000716076216459534,-0.322322461875186
163.745819397993,0.000714129022794719,-0.368098389141305
184.214046822742,0.000712675632330172,-0.413625029253382
204.682274247492,0.000710565360444142,-0.458933371452035
225.150501672241,0.000707823939551741,-0.50403518737179
245.61872909699,0.000704662074867173,-0.548918490964675
266.086956521739,0.000701186694868762,-0.593562193776288
286.555183946488,0.000697418871361293,-0.637944563864189
307.023411371237,0.000693352491746922,-0.682045162223361
327.491638795987,0.000688981942183979,-0.725844419166439
347.959866220736,0.000684306597605294,-0.769323087372356
368.428093645485,0.000679328448522715,-0.812462033111421
388.896321070234,0.000674050090531701,-0.855242225728166
409.364548494983,0.000668474075249016,-0.897644773132822
429.832775919732,0.000662602912772341,-0.939650947616929
450.301003344482,0.000656439183030929,-0.981242198641094
470.769230769231,0.000649985592961523,-1.02240016040133
491.23745819398,0.000643244986700418,-1.0631066588631
511.705685618729,0.000636220340316906,-1.10334371932728
532.173913043478,0.000628914756425526,-1.14309357428073
552.642140468227,0.000621331461427074,-1.18233867130606
573.110367892977,0.000613473804015327,-1.2210616808676
593.578595317726,0.00060534525387229,-1.25924550395057
614.046822742475,0.000596949400312258,-1.29687327966645
634.515050167224,0.000588289950705493,-1.33392839265438
654.983277591973,0.000579370728821525,-1.37039448042074
675.451505016722,0.000570195673129459,-1.4062554405666
695.919732441472,0.000560768835079888,-1.44149543789903
716.387959866221,0.000551094377292261,-1.47609891140766
736.85618729097,0.000541176571747682,-1.51005058119607
757.324414715719,0.000531019797863119,-1.54333545516163
777.792642140468,0.000520628540584232,-1.57593883564214
798.260869565217,0.000510007388397763,-1.60784632590183
818.729096989967,0.000499161031309855,-1.63904383647889
839.197324414716,0.000488094258754922,-1.66951759142807
859.665551839465,0.000476811957516706,-1.69925413441179
880.133779264214,0.000465319109561749,-1.728240334614
900.602006688963,0.000453620789771999,-1.75646339253986
921.070234113712,0.000441722163808914,-1.78391084568473
941.538461538462,0.000429628485770031,-1.81057057399604
962.006688963211,0.000417345095893905,-1.83643080531405
982.47491638796,0.00040487741817168,-1.8614801204909
1002.94314381271,0.000392230957978393,-1.88570745845617
1023.41137123746,0.000379411299629149,-1.90910212109771
1043.87959866221,0.00036642410393733,-1.93165377798598
1064.34782608696,0.000353275105677048,-1.9533524709223
1084.81605351171,0.000339970111069645,-1.97418861840299
1105.28428093645,0.000326514995226012,-1.99415301977067
1125.7525083612,0.000312915699557528,-2.01323685930973
1146.22073578595,0.000299178229133411,-2.03143171013441
1166.6889632107,0.000285308650018244,-2.04872953788665
1187.15719063545,0.000271313086628883,-2.06512270434005
1207.6254180602,0.000257197719019776,-2.0806039707496
1228.09364548495,0.000242968780150308,-2.09516650102326
1248.5618729097,0.000228632553121086,-2.10880386476055
1269.03010033445,0.000214195368381101,-2.12151004008138
1289.4983277592,0.000199663600990944,-2.13327941626239
1309.96655518395,0.000185043667766471,-2.1441067963108
1330.4347826087,0.000170342024470694,-2.15398739916489
1350.90301003344,0.000155565162935539,-2.1629168618278
1371.37123745819,0.000140719608205377,-2.17089124130043
1391.83946488294,0.000125811915657119,-2.17790701630888
1412.30769230769,0.000110848668107061,-2.18396108886831
1432.77591973244,9.58364729071341e-05,-2.1890507856991
1453.24414715719,8.07819590184853e-05,-2.19317385933381
1473.71237458194,6.56917740956657e-05,-2.19632848914147
1494.18060200669,5.05725815265974e-05,-2.19851328212399
1514.64882943144,3.54310575228999e-05,-2.19972727351115
1535.11705685619,2.02738881679948e-05,-2.19996992725242
1555.58528428094,5.10776643424103e-06,-2.19924113621418
1576.05351170569,-1.0060610743152e-05,-2.19754122220843
1596.52173913043,-2.52245454338078e-05,-2.1948709358689
1616.98996655518,-4.03773416760464e-05,-2.19123145631881
1637.45819397993,-5.55123084218499e-05,-2.18662439061051
1657.92642140468,-7.06227624959205e-05,-2.18105177313444
1678.39464882943,-8.57020315439135e-05,-2.17451606460174
1698.86287625418,-0.000100743456982524,-2.16702015099759
1719.33110367893,-0.000115740396951646,-2.15856734230566
1739.79933110368,-0.000130686229222163,-2.14916137103337
1760.26755852843,-0.000145574354131603,-2.13880639058346
1780.73578595318,-0.000160398197509075,-2.12750697344756
1801.20401337793,-0.000175151213553713,-2.11526810913207
1821.67224080268,-0.000189826887751257,-2.10209520197341
1842.14046822742,-0.00020441873974085,-2.08799406875679
1862.60869565217,-0.000218920326177011,-2.07297093611699
1883.07692307692,-0.000233325243562473,-2.05703243786478
1903.54515050167,-0.000247627131078725,-2.04018561200341
1924.01337792642,-0.000261819673420829,-2.02243789761597
1944.48160535117,-0.000275896603569236,-2.00379713159367
1964.94983277592,-0.000289851705554373,-1.9842715451693
1985.41806020067,-0.00030367881718143,-1.96386976026267
2005.88628762542,-0.000317371832777481,-1.94260078576382
2026.35451505017,-0.000330924705908917,-1.92047401345019
2046.82274247492,-0.000344331452016278,-1.89749921388127
2067.29096989967,-0.000357586151047441,-1.87368653208305
2087.75919732441,-0.00037068295009139,-1.84904648304838
2108.22742474916,-0.000383616065982045,-1.82358994712853
2128.69565217391,-0.000396379787836413,-1.79732816522887
2149.16387959866,-0.000408968479537955,-1.77027273381347
2169.63210702341,-0.000421376582258018,-1.74243559980174
2190.10033444816,-0.000433598616941806,-1.7138290552854
2210.56856187291,-0.00044562918668012,-1.68446573208398
2231.03678929766,-0.000457462979107772,-1.65435859623514
2251.50501672241,-0.000469094768759796,-1.62352094220824
2271.97324414716,-0.000480519419373366,-1.5919663870422
2292.44147157191,-0.000491731886138864,-1.55970886434006
2312.90969899666,-0.000502727217946658,-1.52676261811132
2333.3779264214,-0.000513500559567529,-1.49314219647176
2353.84615384615,-0.000524047153794854,-1.45886244527738
2374.3143812709,-0.00053436234355515,-1.42393850150111
2394.78260869565,-0.000544441573949113,-1.3883857865725
2415.2508361204,-0.000554280394271253,-1.35221999956935
2435.71906354515,-0.000563874459968473,-1.31545711027252
2456.1872909699,-0.000573219534579553,-1.278113352139
2476.65551839465,-0.000582311491583157,-1.24020521513519
2497.1237458194,-0.000591146316223227,-1.20174943842547
2517.59197324415,-0.000599720107291681,-1.16276300299858
2538.0602006689,-0.000608029078852129,-1.12326312416516
2558.52842809365,-0.000616069561877719,-1.08326724394271
2578.99665551839,-0.00062383800592395,-1.04279302340244
2599.46488294314,-0.000631330980675147,-1.00185833482259
2619.93311036789,-0.000638545177445826,-0.960481253808799
2640.40133779264,-0.000645477410640282,-0.918680051314895
2660.86956521739,-0.000652124619177419,-0.876473185570861
2681.33779264214,-0.000658483867838001,-0.833879293931779
2701.80602006689,-0.000664552348554702,-0.790917184675031
2722.27424749164,-0.000670327381664045,-0.747605828657915
2742.74247491639,-0.000675806417080585,-0.703964350953917
2763.21070234114,-0.000680987035404864,-0.660012022412587
2783.67892976589,-0.00068586694902076,-0.615768251136642
2804.14715719064,-0.000690444003097156,-0.571252573933787
2824.61538461538,-0.000694716176544242,-0.526484647677431
2845.08361204013,-0.000698681582887569,-0.481484240623799
2865.55183946488,-0.000702338471112408,-0.436271223685411
2886.02006688963,-0.000705685226442331,-0.390865561656754
2906.48829431438,-0.000708720371030896,-0.345287304393894
2926.95652173913,-0.000711442564657761,-0.299556577978932
2947.42474916388,-0.000713850605278206,-0.253693575813501
2967.89297658863,-0.00071594342956904,-0.207718549707227
2988.36120401338,-0.000717720113398227,-0.161651800937429
3008.82943143813,-0.000719179872228144,-0.115513671282144
3029.29765886288,-0.000720322061465802,-0.0693245340405878
3049.76588628763,-0.000721146176761464,-0.0231047850370458
3070.23411371237,-0.000721651854208969,0.0231251663889047
3090.70234113712,-0.000721838870515539,0.0693449063926257
3111.17056856187,-0.000721707143099826,0.115534025638517
3131.63879598662,-0.000721256730119566,0.161672128310135
3152.10702341137,-0.000720487830469814,0.207738841120367
3172.57525083612,-0.000719400783679367,0.253713822306865
3193.04347826087,-0.000717996069757103,0.299576770612398
3213.51170568562,-0.000716274308985088,0.345307434250953
3233.97993311037,-0.000714236261643362,0.390885619848622
3254.44816053512,-0.000711882827664784,0.436291201354728
3274.91638795987,-0.000709215046272129,0.481504128949075
3295.38461538462,-0.000706234095484913,0.526504437876631
3315.85284280936,-0.000702941291604286,0.571272257268071
3336.32107023411,-0.000699338088638094,0.615787818914453
3356.78929765886,-0.000695426077656647,0.660031465993574
3377.25752508361,-0.000691206986090912,0.703983661752147
3397.72575250836,-0.000686682676979742,0.747624998145156
3418.19397993311,-0.000681855148132597,0.790936204388295
3438.66220735786,-0.00067672653124903,0.83389815547211
3459.13043478261,-0.000671299090982238,0.876491880608341
3479.59866220736,-0.000665575223930335,0.918698571595522
3500.06688963211,-0.000659557457598673,0.96049959115475
3520.53511705686,-0.000653248449258032,1.00187648113606
3541.00334448161,-0.000646650984789178,1.04281097067048
3561.47157190635,-0.000639767977457503,1.08328498424067
3581.9397993311,-0.000632602466597681,1.12328064965907
3602.40802675585,-0.000625157616283457,1.16278030594912
3622.8762541806,-0.000617436713969613,1.20176651119309
3643.34448160535,-0.000609443168991391,1.24022205018107
3663.8127090301,-0.000601180511062723,1.27812994202924
3684.28093645485,-0.000592652388744756,1.31547344768021
3704.7491638796,-0.000583862567817476,1.35223607728197
3725.21739130435,-0.000574814929612316,1.38840159749029
3745.6856187291,-0.000565513469314746,1.42395403864176
3766.15384615385,-0.000555962294190653,1.4588777017807
3786.6220735786,-0.000546165621773916,1.49315716560089
3807.09030100334,-0.000536127777994254,1.52677729325513
3827.55852842809,-0.00052585319527362,1.55972323901987
3848.02675585284,-0.000515346410582405,1.59198045490974
3868.49498327759,-0.000504612063428457,1.62353469705192
3888.96321070234,-0.000493654893797187,1.65437203198208
3909.43143812709,-0.000482479740053393,1.68447884279878
3929.89966555184,-0.000471091536858602,1.71384183518151
3950.36789297659,-0.00045949531289322,1.74244804323461
3970.83612040134,-0.000447696188722942,1.77028483528885
3991.30434782609,-0.000435699374521931,1.79733991940177
4011.77257525084,-0.000423510167746474,1.82360134880905
4032.24080267559,-0.000411133950811061,1.84905752720454
4052.70903010033,-0.000398576188688658,1.87369721383518
4073.17725752508,-0.000385842426536143,1.89750952851341
4093.64548494983,-0.000372938287227023,1.92048395640645
4114.11371237458,-0.000359869468882396,1.9426103526563
4134.58193979933,-0.000346641742307194,1.96387894686631
4155.05016722408,-0.000333260948491304,1.98428034742578
4175.51839464883,-0.000319732996015325,2.00380554561636
4195.98662207358,-0.000306063858458548,2.02244591969108
4216.45484949833,-0.000292259571718782,2.04019323858792
4236.92307692308,-0.000278326231376324,2.05703966559143
4257.39130434783,-0.000264269990001252,2.07297776179283
4277.85953177257,-0.000250097054442918,2.08800048936754
4298.32775919732,-0.000235813683081388,2.10210121468652
4318.79598662207,-0.000221426183033453,2.11527371129118
4339.26421404682,-0.000206940907410127,2.12751216257876
4359.73244147157,-0.000192364252501769,2.13881116439452
4380.20066889632,-0.000177702654951684,2.1491657274172
4400.66889632107,-0.000162962588913812,2.1585712793386
4421.13712374582,-0.000148150563185488,2.16702366694098
4441.60535117057,-0.000133273118340178,2.17451915790365
4462.07357859532,-0.000118336823837736,2.18105444242812
4482.54180602007,-0.000103348275125863,2.18662663471775
4503.01003344482,-8.83140907257191e-05,2.19123327424901
4523.47826086957,-7.32409093098395e-05,2.19487232681847
4543.94648829431,-5.8135386769859e-05,2.19754218556351
4564.41471571906,-4.30041932688428e-05,2.19924167154917
4584.88294314381,-2.78540103309188e-05,2.19997003433193
4605.35117056856,-1.26915278496488e-05,2.19972695228715
4625.81939799331,2.47655885684412e-06,2.19851253273669
4646.28762541806,1.76435519774132e-05,2.19632731192396
4666.75585284281,3.28027542010073e-05,2.19317225480643
4687.22408026756,4.79474716530372e-05,2.18904875456857
4707.69230769231,6.30710168531669e-05,2.18395863203216
4728.16053511706,7.81667116685893e-05,2.17790413485142
4748.62876254181,9.32278902568949e-05,2.17088793649544
4769.09698996656,0.000108247902034167,2.16291313513396
4789.5652173913,0.000123220114590087,2.15398325222752
4810.03344481605,0.000138137916613843,2.14410223096119
4830.5016722408,0.000152994720823365,2.13327443451609
4850.96989966555,0.000167783966874643,2.12150464413859
4871.4381270903,0.00018249912424041,2.10879805700353
4891.90635451505,0.000197133695131074,2.09516028401857
4912.3745819398,0.000211681217335117,2.08059734724112
4932.84280936455,0.000226135267085824,2.06511567725104
4953.3110367893,0.000240489461862149,2.04872211032112
4973.77926421405,0.00025473746325168,2.03142388537258
4994.2474916388,0.00026887297974603,2.01322864080728
5014.71571906355,0.000282889769509199,1.99414441115602
5035.18394648829,0.0002967816431216,1.97417962347589
5055.65217391304,0.00031054246630521,1.95334309365692
5076.12040133779,0.000324166162671155,1.931644022523
5096.58862876254,0.00033764671638809,1.909091991745
5117.05685618729,0.000350978174826288,1.88569695968417
5137.52508361204,0.000364154651177753,1.86146925693739
5157.99331103679,0.000377170327081037,1.83641958177669
5178.46153846154,0.000390019455206604,1.81055899542978
5198.92976588629,0.00040269636172887,1.78389891720186
5219.39799331104,0.000415195448860977,1.75645111940799
5239.86622073579,0.00042751119736067,1.72822772225337
5260.33444816054,0.000439638168956638,1.69924118839239
5280.80267558528,0.000451571008713233,1.66950431746395
5301.27090301003,0.000463304447418321,1.63903024043315
5321.73913043478,0.000474833303921375,1.6078324137789
5342.20735785953,0.000486152487404156,1.57592461358265
5362.67558528428,0.00049725699963067,1.54332092944814
5383.14381270903,0.000508141937174515,1.510035758241
5403.61204013378,0.000518802493544607,1.47608379775802
5424.08026755853,0.000529233961338618,1.44148004022776
5444.54849498328,0.000539431734310779,1.40623976567208
5465.01672240803,0.000549391309412605,1.3703785352247
5485.48494983278,0.000559108288777057,1.33391218419909
5505.95317725752,0.000568578381663658,1.29685681510846
5526.42140468227,0.000577797406348517,1.25922879056022
5546.88963210702,0.000586761291963127,1.22104472602541
5567.35785953177,0.000595466080297585,1.18232148249968
5587.82608695652,0.000603907927579546,1.14307615909597
5608.29431438127,0.000612083106126303,1.10332608544217
5628.76254180602,0.00061998800600159,1.06308881405292
5649.23076923077,0.000627619136627687,1.02238211257384
5669.69899665552,0.00063497312831445,0.981223955927348
5690.16722408027,0.00064204673374182,0.939632518399639
5710.63545150502,0.000648836829400294,0.89762616560832
5731.10367892977,0.000655340416987642,0.855223446372913
5751.57190635451,0.000661554624694318,0.812443084542334
5772.04013377926,0.00066747670849906,0.769303970719398
5792.50836120401,0.000673104053376543,0.725825153908589
5812.97658862876,0.0006784341744522,0.682025833144784
5833.44481605351,0.000683464718095088,0.637925348975276
5853.91304347826,0.00068819346296244,0.593543174932006
5874.38127090301,0.000692618320973503,0.548898908933641
5894.84949832776,0.000696737338233859,0.504012264627093
5915.31772575251,0.000700548695891013,0.458903062688112
5935.78595317726,0.000704050710965768,0.413591222077796
5956.25418060201,0.000707241837068002,0.368096751228346
5976.72240802676,0.000710120665087866,0.322439739216751
5997.1906354515,0.000712685923815605,0.276640346893895
6017.65886287625,0.000714936480495688,0.230718797979082
6038.127090301,0.000716871341349202,0.18469537013792
6058.59531772575,0.000718489652001821,0.138590386021286
6079.0635451505,0.000719790697852831,0.0924242042924378
6099.53177257525,0.000720773904397343,0.0462172106367106
6120,0.000721438837478588,-1.01912384507043e-05


==> figures/PointDataNL.csv <==
0,0,0,0,0,0,0,0,0
20.9503546099291,0.0155950613582095,-6.9389071777032e-05,-8.39813584615549e-05,-0.000206778528999407,-0.00980816844622589,-0.00948590919674524,-0.0105848380639073,0.00354609929078014
41.9007092198582,0.0311821963035607,-0.000263105208205463,-0.000333280560741576,-0.000795423086528119,-0.0280962668755213,-0.0265536729497989,-0.0276838573480595,0.00709219858156028
62.8510638297872,0.0467532462820115,-0.000531549971054949,-0.000720644368376086,-0.00168462519264171,-0.0467080311524744,-0.04448256984266,-0.0451074830988693,0.0106382978723404
83.8014184397163,0.0623014846039171,-0.000806411462904322,-0.00118106753241966,-0.00272660240180438,-0.0638816936956307,-0.0618832362444491,-0.0620135574977412,0.0141843971631206
104.751773049645,0.0778193453045165,-0.00104234402297642,-0.0016570434354952,-0.00379873710798339,-0.0799094070818897,-0.0786476022260424,-0.0784508085341158,0.0177304964539007
125.702127659574,0.0932972837225243,-0.00122017945074802,-0.00210701118717448,-0.0048142016249799,-0.0953075586160329,-0.0948744699089926,-0.0944919459234163,0.0212765957446809
146.652482269504,0.108727195305572,-0.00134334848789047,-0.00250539369946241,-0.00571858539064466,-0.110406690267023,-0.110678643654643,-0.110207158482044,0.024822695035461
167.602836879433,0.124104925035144,-0.00142403290740687,-0.00284412990879969,-0.0064940260679197,-0.125384184889689,-0.126171501392173,-0.125680174729145,0.0283687943262411
188.553191489362,0.139421004442483,-0.00147024121873118,-0.00311698456789694,-0.00712621613796637,-0.140324957677758,-0.141414773566016,-0.140953728770088,0.0319148936170213
209.503546099291,0.154667841084023,-0.00149221482573739,-0.00332610511478644,-0.00761866377653398,-0.155267669382561,-0.156473796534217,-0.156071279630663,0.0354609929078014
230.45390070922,0.169837876844975,-0.00149841222721048,-0.00347758013579111,-0.00798337698807417,-0.170212191179833,-0.171395575296208,-0.171063572029619,0.0390070921985816
251.404255319149,0.184906818816944,-0.00149384164474126,-0.00357239993249064,-0.00822071323404522,-0.185133204596254,-0.186194428765996,-0.185934334273904,0.0425531914893617
272.354609929078,0.199924354947925,-0.00148553532538644,-0.00364282226758353,-0.00840271786675031,-0.20003549920116,-0.200940658847892,-0.200750919449965,0.0460992907801418
293.304964539007,0.214797003134183,-0.00147315777132077,-0.00366398404061345,-0.00847078402016757,-0.214855732922315,-0.21557477447713,-0.215442761817386,0.049645390070922
314.255319148936,0.229583949004606,-0.00146045225280112,-0.00366841871048074,-0.0084987059437412,-0.229608057458217,-0.230151655491947,-0.23006855150226,0.0531914893617021
335.205673758865,0.244282580561543,-0.0014474087742705,-0.0036556164758602,-0.00848526013921372,-0.244290403102456,-0.24466955752083,-0.244626275379852,0.0567375886524823
356.156028368794,0.258805243093974,-0.00143455062836318,-0.00362537425069658,-0.00842747885910615,-0.258810119519091,-0.259064936291349,-0.259046439525826,0.0602836879432624
377.106382978723,0.273240502774438,-0.00142171104662888,-0.00359050608081371,-0.00835710550946208,-0.27324500549001,-0.273394258063735,-0.273394964776287,0.0638297872340425
398.056737588652,0.287536923194735,-0.00140887442223788,-0.00354974686309979,-0.00827013386188734,-0.287543675071159,-0.287616770943226,-0.28762849543022,0.0673758865248227
419.007092198582,0.301599839574608,-0.00139567741454775,-0.00350596529889123,-0.00817259567848078,-0.30160983910212,-0.301639600274196,-0.301654712693867,0.0709219858156028
439.957446808511,0.315589948345382,-0.00138236803772551,-0.00346124135346418,-0.0080717628017192,-0.315603506857725,-0.315600167377424,-0.315616288710821,0.074468085106383
460.90780141844,0.329510231084716,-0.00136888114780072,-0.00341683284492784,-0.00797102956316707,-0.329526993420998,-0.329495926574706,-0.32951220919556,0.0780141843971631
481.858156028369,0.343078587340444,-0.00135449958348753,-0.0033740141531612,-0.0078707985058783,-0.343096763473066,-0.343065050876978,-0.343077222709007,0.0815602836879433
502.808510638298,0.356646943596171,-0.00134011801917434,-0.00333119546139456,-0.00777056744858954,-0.356666533525134,-0.35663417517925,-0.356642236222453,0.0851063829787234
523.758865248227,0.369949573102529,-0.00132492565551256,-0.00328973933412353,-0.00767274020605813,-0.369969904526529,-0.369942597506563,-0.369946639370434,0.0886524822695035
544.709219858156,0.383050770496407,-0.00130911867165929,-0.00324931608835723,-0.00757673515675989,-0.383071333782629,-0.383053396712878,-0.383053488841286,0.0921985815602837
565.659574468085,0.396151967890286,-0.00129331168780601,-0.00320889284259093,-0.00748073010746166,-0.39617276303873,-0.396164195919193,-0.396160338312138,0.0957446808510638
586.609929078014,0.408756437007688,-0.00127601218804947,-0.00316822709552485,-0.00738447829718543,-0.408777436130859,-0.408776424223687,-0.40877053757645,0.099290780141844
607.560283687943,0.421346632534627,-0.00125866980053766,-0.00312755438013342,-0.00728821939618112,-0.421367834831173,-0.421374325989496,-0.421366465493656,0.102836879432624
628.510638297872,0.433729225312438,-0.00124075639885549,-0.00308588209991789,-0.00718997287547882,-0.433750634249174,-0.433763044178248,-0.433753819357695,0.106382978723404
649.460992907801,0.445766286029167,-0.00122189260656426,-0.00304254615341993,-0.00708841817926452,-0.445787907376226,-0.445803599190795,-0.445794024531351,0.109929078014184
670.411347517731,0.457803346745896,-0.00120302881427304,-0.00299921020692198,-0.00698686348305021,-0.457825180503278,-0.457844154203343,-0.457834229705008,0.113475177304965
691.36170212766,0.469089228771524,-0.00118257109037797,-0.00295166042481419,-0.00687609051873642,-0.469110295700696,-0.469130447243378,-0.469120775900599,0.117021276595745
712.312056737589,0.480161475084242,-0.00116166005128832,-0.00290291222509252,-0.00676269587292319,-0.480181496689124,-0.480202227683247,-0.48019298098804,0.120567375886525
733.262411347518,0.49123372139696,-0.00114074901219868,-0.00285416402537084,-0.00664930122710997,-0.491252697677552,-0.491274008123115,-0.49126518607548,0.124113475177305
754.212765957447,0.502305967709679,-0.00111983797310903,-0.00280541582564917,-0.00653590658129675,-0.50232389866598,-0.502345788562984,-0.502337391162921,0.127659574468085
775.163120567376,0.513378214022397,-0.00109892693401939,-0.00275666762592749,-0.00642251193548352,-0.513395099654408,-0.513417569002853,-0.513409596250361,0.131205673758865
796.113475177305,0.524247846000267,-0.00107759353475184,-0.00270686445915607,-0.00630672723264597,-0.52426403514743,-0.524286957185076,-0.524279348013169,0.134751773049645
817.063829787234,0.533857946282732,-0.0010536345757906,-0.00265050319550688,-0.00617608497998004,-0.533875607470457,-0.533898194192563,-0.533890568984434,0.138297872340426
838.014184397163,0.543468046565198,-0.00102967561682936,-0.0025941419318577,-0.0060454427273141,-0.543487179793485,-0.54350943120005,-0.543501789955699,0.141843971631206
858.964539007092,0.553078146847664,-0.00100571665786811,-0.00253778066820851,-0.00591480047464816,-0.553098752116513,-0.553120668207537,-0.553113010926964,0.145390070921986
879.914893617021,0.56268824713013,-0.000981757698906871,-0.00248141940455933,-0.00578415822198223,-0.56271032443954,-0.562731905215024,-0.562724231898229,0.148936170212766
900.86524822695,0.572298347412596,-0.000957798739945628,-0.00242505814091014,-0.00565351596931629,-0.572321896762568,-0.572343142222511,-0.572335452869494,0.152482269503546
921.815602836879,0.581103900310429,-0.000932381126898917,-0.00236502027067586,-0.00551431713283977,-0.581127557791989,-0.581148448191576,-0.581140876487447,0.156028368794326
942.765957446809,0.589100301148734,-0.000905496511435771,-0.00230128475149359,-0.00536651274056245,-0.589122695046835,-0.589143210528244,-0.589135890923236,0.159574468085106
963.716312056738,0.59709670198704,-0.000878611895972625,-0.00223754923231132,-0.00521870834828513,-0.597117832301681,-0.597137972864912,-0.597130905359026,0.163120567375887
984.666666666667,0.605093102825346,-0.000851727280509479,-0.00217381371312905,-0.00507090395600782,-0.605112969556528,-0.605132735201581,-0.605125919794815,0.166666666666667
1005.6170212766,0.613089503663651,-0.000824842665046333,-0.00211007819394677,-0.0049230995637305,-0.613108106811374,-0.613127497538249,-0.613120934230604,0.170212765957447
1026.56737588652,0.621085904501957,-0.000797958049583187,-0.0020463426747645,-0.00477529517145318,-0.62110324406622,-0.621122259874917,-0.621115948666394,0.173758865248227
1047.51773049645,0.627588555762004,-0.000769054465672329,-0.00197731616527209,-0.00461505306564155,-0.627604670491094,-0.627622893684433,-0.62761692296464,0.177304964539007
1068.46808510638,0.633845152140551,-0.000739818311262783,-0.00190741810809008,-0.00445276218259553,-0.633860048417202,-0.633877410190857,-0.633871794519594,0.180851063829787
1089.41843971631,0.640101748519098,-0.000710582156853238,-0.00183752005090806,-0.00429047129954951,-0.640115426343309,-0.640131926697282,-0.640126666074549,0.184397163120567
1110.36879432624,0.646358344897645,-0.000681346002443693,-0.00176762199372605,-0.00412818041650349,-0.646370804269417,-0.646386443203707,-0.646381537629504,0.187943262411348
1131.31914893617,0.652614941276192,-0.000652109848034147,-0.00169772393654403,-0.00396588953345747,-0.652626182195524,-0.652640959710131,-0.652636409184458,0.191489361702128
1152.2695035461,0.658469696763762,-0.000622476605765314,-0.00162676650812517,-0.00380110380722522,-0.658479962511014,-0.658493896246469,-0.658489653415311,0.195035460992908
1173.21985815603,0.66288782076934,-0.000591423724697698,-0.0015520216949375,-0.00362739870433308,-0.662897981102246,-0.662911134125659,-0.662907029692483,0.198581560283688
1194.17021276596,0.667305944774918,-0.000560370843630082,-0.00147727688174983,-0.00345369360144094,-0.667315999693479,-0.667328372004849,-0.667324405969655,0.202127659574468
1215.12056737589,0.671724068780496,-0.000529317962562465,-0.00140253206856216,-0.0032799884985488,-0.671734018284712,-0.671745609884038,-0.671741782246827,0.205673758865248
1236.07092198582,0.676142192786073,-0.000498265081494849,-0.00132778725537449,-0.00310628339565666,-0.676152036875944,-0.676162847763228,-0.676159158523999,0.209219858156028
1257.02127659574,0.680560316791651,-0.000467212200427232,-0.00125304244218682,-0.00293257829276452,-0.680570055467177,-0.680580085642418,-0.680576534801171,0.212765957446809
1277.97163120567,0.683874437878499,-0.000435446378424244,-0.00117635746272115,-0.00275432577783383,-0.683883521446496,-0.683892887345447,-0.68388955803152,0.216312056737589
1298.9219858156,0.686384414715171,-0.000403161257654769,-0.00109825928630614,-0.00257276097524345,-0.68639244278484,-0.686401229218092,-0.686398181982031,0.219858156028369
1319.87234042553,0.688894391551843,-0.000370876136885293,-0.00102016110989112,-0.00239119617265306,-0.688901364123183,-0.688909571090736,-0.688906805932543,0.223404255319149
1340.82269503546,0.691404368388515,-0.000338591016115818,-0.000942062933476103,-0.00220963137006268,-0.691410285461526,-0.691417912963381,-0.691415429883054,0.226950354609929
1361.77304964539,0.693914345225187,-0.000306305895346342,-0.000863964757061085,-0.00202806656747229,-0.69391920679987,-0.693926254836026,-0.693924053833565,0.230496453900709
1382.72340425532,0.696424322061859,-0.000274020774576867,-0.000785866580646068,-0.00184650176488191,-0.696428128138213,-0.69643459670867,-0.696432677784076,0.234042553191489
1403.67375886525,0.697106211555512,-0.000241137464700277,-0.000705993815546481,-0.00166078769526478,-0.697109395679558,-0.697115207804486,-0.697113559586892,0.237588652482269
1424.62411347518,0.697668458331607,-0.000208215005178752,-0.000626004909052674,-0.00147480206882906,-0.697671048877604,-0.697676199518908,-0.697674821264125,0.24113475177305
1445.57446808511,0.698230705107702,-0.000175292545657228,-0.000546016002558868,-0.00128881644239335,-0.698232702075649,-0.698237191233331,-0.698236082941358,0.24468085106383
1466.52482269504,0.698792951883797,-0.000142370086135704,-0.000466027096065062,-0.00110283081595764,-0.698794355273695,-0.698798182947753,-0.698797344618592,0.24822695035461
1487.47517730496,0.699355198659892,-0.000109447626614179,-0.000386038189571256,-0.000916845189521923,-0.699356008471741,-0.699359174662176,-0.699358606295825,0.25177304964539
1508.42553191489,0.699333257955411,-7.64811301202129e-05,-0.000305854493338332,-0.000730394345606814,-0.699333574398808,-0.69933610893763,-0.699335772576791,0.25531914893617
1529.37588652482,0.697938907914509,-4.34111792487803e-05,-0.000225213185010845,-0.00054285058403527,-0.697938966408032,-0.697940939378445,-0.697940745851484,0.25886524822695
1550.32624113475,0.696544557873607,-1.03412283773474e-05,-0.000144571876683357,-0.000355306822463724,-0.696544358417256,-0.696545769819259,-0.696545719126177,0.26241134751773
1571.27659574468,0.695150207832705,2.27287224940851e-05,-6.39305683558694e-05,-0.000167763060892181,-0.695149750426481,-0.695150600260074,-0.695150692400871,0.265957446808511
1592.22695035461,0.693755857791803,5.57986733655177e-05,1.67107399716178e-05,1.97807006793627e-05,-0.693755142435705,-0.693755430700888,-0.693755665675564,0.269503546099291
1613.17730496454,0.692361507750902,8.88686242369502e-05,9.73520482991051e-05,0.000207324462250906,-0.69236053444493,-0.692360261141703,-0.692360638950257,0.273049645390071
1634.12765957447,0.689693076880614,0.000121757124386664,0.000177720857231359,0.000394270391037442,-0.689691563478677,-0.689690790025836,-0.689691344116941,0.276595744680851
1655.0780141844,0.686364119232262,0.000154551554318988,0.000257948393221265,0.000580906383001923,-0.686361919460244,-0.686360677699378,-0.686361425413962,0.280141843971631
1676.02836879433,0.683035161583911,0.000187345984251311,0.00033817592921117,0.000767542374966402,-0.683032275441811,-0.68303056537292,-0.683031506710982,0.283687943262411
1696.97872340426,0.679706203935559,0.000220140414183633,0.000418403465201075,0.000954178366930881,-0.679702631423377,-0.679700453046462,-0.679701588008003,0.287234042553192
1717.92907801418,0.676377246287207,0.000252934844115956,0.00049863100119098,0.00114081435889536,-0.676372987404944,-0.676370340720004,-0.676371669305024,0.290780141843972
1738.87943262411,0.673013331744428,0.000285716030690467,0.00057883091338257,0.00132738697965436,-0.673008391794177,-0.673005276237761,-0.673006798023822,0.294326241134752
1759.82978723404,0.667802264889428,0.000317797426868674,0.00065757116035602,0.00151061101151124,-0.667796924038365,-0.667793309837248,-0.667795002502374,0.297872340425532
1780.78014184397,0.662591198034427,0.000349878823046882,0.000736311407329471,0.00169383504336812,-0.662585456282553,-0.662581343436736,-0.662583206980927,0.301418439716312
1801.7304964539,0.657380131179427,0.000381960219225089,0.000815051654302922,0.001877059075225,-0.657373988526741,-0.657369377036223,-0.657371411459479,0.304964539007092
1822.68085106383,0.652169064324426,0.000414041615403296,0.000893791901276372,0.00206028310708188,-0.65216252077093,-0.65215741063571,-0.652159615938031,0.308510638297872
1843.63120567376,0.646957997469426,0.000446123011581503,0.000972532148249823,0.00224350713893875,-0.646951053015118,-0.646945444235198,-0.646947820416583,0.312056737588652
1864.58156028369,0.641065525434801,0.000477738127571151,0.00105026876710201,0.00242441300691876,-0.641057972611474,-0.641051795615983,-0.641054393651876,0.315602836879433
1885.53191489362,0.634054529053775,0.000508587846175007,0.00112635793371591,0.00260151361656972,-0.634046027303052,-0.634039167891636,-0.634042071458056,0.319148936170213
1906.48226950355,0.62704353267275,0.000539437564778862,0.0012024471003298,0.00277861422622067,-0.62703408199463,-0.62702654016729,-0.627029749264237,0.322695035460993
1927.43262411348,0.620032536291724,0.000570287283382718,0.0012785362669437,0.00295571483587162,-0.620022136686208,-0.620013912442944,-0.620017427070418,0.326241134751773
1948.3829787234,0.613021539910699,0.000601137001986574,0.00135462543355759,0.00313281544552257,-0.613010191377786,-0.613001284718598,-0.613005104876599,0.329787234042553
1969.33333333333,0.606010543529673,0.000631986720590429,0.00143071460017149,0.00330991605517352,-0.605998246069363,-0.605988656994252,-0.605992782682779,0.333333333333333
1990.28368794326,0.59775182766845,0.000661510329223182,0.00150386281439782,0.00348021591431924,-0.597738827389563,-0.597728495364594,-0.597732897052683,0.336879432624114
2011.23404255319,0.589051466730048,0.000690564545536723,0.00157597004371946,0.00364810856733456,-0.589037850745713,-0.589026754344184,-0.589031421579001,0.340425531914894
2032.18439716312,0.580351105791646,0.000719618761850264,0.00164807727304111,0.00381600122034987,-0.580336874101863,-0.580325013323774,-0.580329946105319,0.343971631205674
2053.13475177305,0.571650744853245,0.000748672978163805,0.00172018450236275,0.00398389387336519,-0.571635897458013,-0.571623272303364,-0.571628470631637,0.347517730496454
2074.08510638298,0.562950383914843,0.000777727194477346,0.00179229173168439,0.0041517865263805,-0.562934920814164,-0.562921531282954,-0.562926995157955,0.351063829787234
2095.03546099291,0.554097021716374,0.000806556791666349,0.00186388290377855,0.00431848461651573,-0.55408096450771,-0.55406682796731,-0.554072548454985,0.354609929078014
2115.98581560284,0.54384450284318,0.000833332305462642,0.00193075486693253,0.00447425874023179,-0.543828049029713,-0.543813324300196,-0.543819219700942,0.358156028368794
2136.93617021277,0.533591983969985,0.000860107819258935,0.00199762683008651,0.00463003286394785,-0.533575133551716,-0.533559820633081,-0.5335658909469,0.361702127659574
2157.88652482269,0.523339465096791,0.000886883333055228,0.00206449879324049,0.00478580698766391,-0.523322218073719,-0.523306316965967,-0.523312562192857,0.365248226950355
2178.83687943262,0.513086946223596,0.000913658846851522,0.00213137075639446,0.00494158111137997,-0.513069302595721,-0.513052813298852,-0.513059233438814,0.368794326241135
2199.78723404255,0.502834427350401,0.000940434360647815,0.00219824271954844,0.00509735523509603,-0.502816387117724,-0.502799309631737,-0.502805904684771,0.372340425531915
2220.73758865248,0.491944274546995,0.000965915995614575,0.0022621293861555,0.0052462104553303,-0.491925480274967,-0.491907746470166,-0.491914595344907,0.375886524822695
2241.68794326241,0.480301282236642,0.000989869978030367,0.00232249138276934,0.00538689668762488,-0.480281311910634,-0.480262841347874,-0.480270037209909,0.379432624113475
2262.63829787234,0.46865828992629,0.00101382396044616,0.00238285337938318,0.00552758291991946,-0.4686371435463,-0.468617936225581,-0.46862547907491,0.382978723404255
2283.58865248227,0.457015297615937,0.00103777794286195,0.00244321537599702,0.00566826915221404,-0.456992975181966,-0.456973031103289,-0.456980920939911,0.386524822695035
2304.5390070922,0.445372305305585,0.00106173192527774,0.00250357737261087,0.00580895538450862,-0.445348806817632,-0.445328125980996,-0.445336362804912,0.390070921985816
2325.48936170213,0.433729312995232,0.00108568590769353,0.00256393936922471,0.0059496416168032,-0.433704638453298,-0.433683220858704,-0.433691804669913,0.393617021276596
2346.43971631206,0.42109841665826,0.0011070250326395,0.0026180989734927,0.00607594539967121,-0.421074203912945,-0.421052365682989,-0.421060950677605,0.397163120567376
2367.39007092199,0.408248563483031,0.00112778460642598,0.00267088389339756,0.00619906148862566,-0.408225175543876,-0.408202986743263,-0.408211496278088,0.400709219858156
2388.34042553192,0.3953987103078,0.00114854418021246,0.00272366881330241,0.00632217757758011,-0.395376147174807,-0.395353607803538,-0.39536204187857,0.404255319148936
2409.29078014184,0.382548857132571,0.00116930375399894,0.00277645373320727,0.00644529366653456,-0.382527118805738,-0.382504228863813,-0.382512587479052,0.407801418439716
2430.24113475177,0.369699003957341,0.00119006332778542,0.00282923865311212,0.00656840975548901,-0.369678090436669,-0.369654849924088,-0.369663133079535,0.411347517730496
2451.1914893617,0.356669824692708,0.00121023539666986,0.00288058499017091,0.00668818369131807,-0.356649542948898,-0.356626051701469,-0.35663426466967,0.414893617021277
2472.14184397163,0.342815755688519,0.00122770497665687,0.00292531392853901,0.00679258391420707,-0.342795217797851,-0.342771935054576,-0.342780102088942,0.418439716312057
2493.09219858156,0.328961686684331,0.00124517455664387,0.00297004286690712,0.00689698413709607,-0.328940892646803,-0.328917818407684,-0.328925939508215,0.421985815602837
2514.04255319149,0.315107617680142,0.00126264413663088,0.00301477180527523,0.00700138435998506,-0.315086567495756,-0.315063701760792,-0.315071776927488,0.425531914893617
2534.99290780142,0.301253548675954,0.00128011371661788,0.00305950074364333,0.00710578458287406,-0.301232242344709,-0.3012095851139,-0.301217614346761,0.429078014184397
2555.94326241135,0.287399479671766,0.00129758329660489,0.00310422968201144,0.00721018480576306,-0.287377917193662,-0.287355468467007,-0.287363451766034,0.432624113475177
2576.89361702128,0.27312223530292,0.00131318035078717,0.00314443201955104,0.00730405122385483,-0.27309997694919,-0.273077491372066,-0.273085602310292,0.436170212765957
2597.84397163121,0.258482432212147,0.00132717310420141,0.00318075615729897,0.00738889272432786,-0.258459101241816,-0.258436368604776,-0.258444755892224,0.439716312056738
2618.79432624113,0.243842629121374,0.00134116585761565,0.0032170802950469,0.0074737342248009,-0.243818225534441,-0.243795245837486,-0.243803909474155,0.443262411347518
2639.74468085106,0.229202826030601,0.00135515861102988,0.00325340443279483,0.00755857572527393,-0.229177349827066,-0.229154123070196,-0.229163063056086,0.446808510638298
2660.69503546099,0.214563022939828,0.00136915136444412,0.00328972857054276,0.00764341722574697,-0.214536474119692,-0.214513000302905,-0.214522216638018,0.450354609929078
2681.64539007092,0.199923219849055,0.00138314411785836,0.00332605270829068,0.00772825872622,-0.199895598412317,-0.199871877535615,-0.199881370219949,0.453900709219858
2702.59574468085,0.184784833374605,0.00139368521461215,0.00335423513889761,0.0077941748298026,-0.18475697064548,-0.184732550842925,-0.184742253137479,0.457446808510638
2723.54609929078,0.169590169140519,0.00140383670451133,0.00338149857169494,0.00785795472313015,-0.169562158954994,-0.169536989222074,-0.169546893593663,0.460992907801418
2744.49645390071,0.154395504906433,0.0014139881944105,0.00340876200449226,0.00792173461645769,-0.154367347264508,-0.154341427601223,-0.154351534049846,0.464539007092199
2765.44680851064,0.139200840672347,0.00142413968430967,0.00343602543728958,0.00798551450978523,-0.139172535574023,-0.139145865980372,-0.139156174506029,0.468085106382979
2786.39716312057,0.124006176438262,0.00143429117420884,0.0034632888700869,0.00804929440311277,-0.123977723883537,-0.123950304359521,-0.123960814962213,0.471631205673759
2807.3475177305,0.108730000109925,0.00144338172957391,0.00348802289255905,0.00810720308124204,-0.108701511927472,-0.108673455288632,-0.10868410874148,0.475177304964539
2828.29787234043,0.0932200979591502,0.00144943018672255,0.00350550414458069,0.00814827677784428,-0.0931918948038112,-0.0931635245347284,-0.0931741510120042,0.478723404255319
2849.24822695035,0.0777101958083748,0.00145547864387119,0.00352298539660234,0.00818935047444653,-0.0776822776801505,-0.0776535937808243,-0.0776641932825276,0.482269503546099
2870.19858156028,0.0622002936575996,0.00146152710101984,0.00354046664862399,0.00823042417104877,-0.0621726605564901,-0.0621436630269206,-0.0621542355530514,0.485815602836879
2891.14893617021,0.0466903915068245,0.00146757555816848,0.00355794790064563,0.00827149786765101,-0.0466630434328298,-0.0466337322730169,-0.0466442778235752,0.48936170212766
2912.09929078014,0.0311804893560494,0.00147362401531712,0.00357542915266728,0.00831257156425325,-0.0311534263091694,-0.0311238015191132,-0.031134320094099,0.49290780141844
2933.04964539007,0.0156268891380032,0.0014771033894648,0.00358662618304311,0.008339047829658,-0.0155998995475836,-0.0155702986321572,-0.0155807692754412,0.49645390070922
2954,4.63436690592185e-05,0.00147899860691262,0.00359394821528929,0.00835652297737851,-1.92970756831799e-05,1.00718517102548e-05,-3.37937832252388e-07,0.5
2974.95035460993,-0.0155342017998848,0.00148089382436043,0.00360127024753548,0.00837399812509902,0.0155613053962172,0.0155904423355777,0.0155800933997767,0.50354609929078
2995.90070921986,-0.0311147472688288,0.00148278904180825,0.00360859227978166,0.00839147327281952,0.0311419078681176,0.0311708128194451,0.0311605247373857,0.50709219858156
3016.85106382979,-0.0466952927377728,0.00148468425925607,0.00361591431202784,0.00840894842054003,0.0467225103400179,0.0467511833033126,0.0467409560749947,0.51063829787234
3037.80141843972,-0.0622758382067168,0.00148657947670388,0.00362323634427403,0.00842642356826053,0.0623031128119183,0.06233155378718,0.0623213874126036,0.514184397163121
3058.75177304965,-0.0776850694149115,0.00148443612408016,0.00362061051130934,0.00842075141627801,0.077712485007473,0.0777407610842198,0.0777305888062586,0.517730496453901
3079.70212765957,-0.0930905495427014,0.00148220434331862,0.00361776686085472,0.00841457243327062,0.0931181079615373,0.0931462206087547,0.0931360409657011,0.521276595744681
3100.6524822695,-0.108496029670491,0.00147997256255708,0.00361492321040011,0.00840839345026324,0.108523730915601,0.108551680133289,0.108541493125143,0.524822695035461
3121.60283687943,-0.12390150979828,0.00147774078179554,0.00361207955994549,0.00840221446725586,0.123929353869665,0.123957139657824,0.123946945284585,0.528368794326241
3142.55319148936,-0.13930698992607,0.001475509001034,0.00360923590949087,0.00839603548424848,0.139334976823729,0.139362599182358,0.139352397444028,0.531914893617021
3163.50354609929,-0.154570941970424,0.00147188777177806,0.00360299838564304,0.00838195463390298,0.154598984370705,0.154626521105774,0.154616312411744,0.535460992907801
3184.45390070922,-0.169558408917012,0.0014655521568434,0.00359013069063659,0.00835243692812581,0.169586336226999,0.169613939337958,0.169603724488006,0.539007092198582
3205.40425531915,-0.1845458758636,0.00145921654190873,0.00357726299563014,0.00832291922234864,0.184573688083293,0.184601357570142,0.184591136564269,0.542553191489362
3226.35460992908,-0.199533342810189,0.00145288092697407,0.00356439530062369,0.00829340151657147,0.199561039939586,0.199588775802325,0.199578548640531,0.546099290780142
3247.30496453901,-0.214520809756777,0.0014465453120394,0.00355152760561724,0.0082638838107943,0.21454839179588,0.214576194034509,0.214565960716794,0.549645390070922
3268.25531914894,-0.229508276703365,0.00144020969710474,0.00353865991061079,0.00823436610501713,0.229535743652174,0.229563612266693,0.229553372793056,0.553191489361702
3289.20567375887,-0.244038619064949,0.00143105726201503,0.00351891806915236,0.00818885205948741,0.244065857250367,0.244093724964652,0.244083526457809,0.556737588652482
3310.15602836879,-0.258371717150912,0.00142068939973269,0.00349621010843037,0.0081364357677199,0.25839867752424,0.258426515309375,0.258416378102266,0.560283687943262
3331.10638297872,-0.272704815236876,0.00141032153745035,0.00347350214770838,0.00808401947595237,0.272731497798112,0.272759305654098,0.272749229746722,0.563829787234043
3352.05673758865,-0.287037913322839,0.00139995367516801,0.00345079418698638,0.00803160318418485,0.287064318071984,0.287092095998822,0.287082081391178,0.567375886524823
3373.00709219858,-0.301371011408803,0.00138958581288567,0.00342808622626439,0.00797918689241734,0.301397138345857,0.301424886343545,0.301414933035634,0.570921985815603
3393.95744680851,-0.315652541308229,0.00137899138607333,0.00340481941659681,0.00792547046982323,0.315678390256942,0.31570609354142,0.315696204757255,0.574468085106383
3414.90780141844,-0.329105234396279,0.00136475546951259,0.0033725704299474,0.00785085751467604,0.329130802523861,0.32915822347625,0.329148451034232,0.578014184397163
3435.85815602837,-0.342557927484329,0.00135051955295186,0.00334032144329799,0.00777624455952885,0.34258321479078,0.342610353411081,0.342600697311208,0.581560283687943
3456.8085106383,-0.356010620572379,0.00133628363639112,0.00330807245664858,0.00770163160438165,0.356035627057699,0.356062483345912,0.356052943588185,0.585106382978723
3477.75886524823,-0.369463313660429,0.00132204771983039,0.00327582346999917,0.00762701864923446,0.369488039324617,0.369514613280742,0.369505189865162,0.588652482269504
3498.70921985816,-0.382916006748479,0.00130781180326965,0.00324357448334976,0.00755240569408727,0.382940451591536,0.382966743215573,0.382957436142139,0.592198581560284
3519.65957446808,-0.395911384716315,0.00129205620275124,0.00320753904426949,0.00746897816415848,0.395935539505297,0.395961503608684,0.395952319674804,0.595744680851064
3540.60992907801,-0.408271520851339,0.00127418965776608,0.00316624396500738,0.00737330658982306,0.40829537276106,0.408320946573807,0.408311895221544,0.599290780141844
3561.56028368794,-0.420631656986363,0.00125632311278093,0.00312494888574528,0.00727763501548765,0.420655206016822,0.420680389538931,0.420671470768284,0.602836879432624
3582.51063829787,-0.432991793121387,0.00123845656779578,0.00308365380648318,0.00718196344115224,0.433015039272584,0.433039832504054,0.433031046315024,0.606382978723404
3603.4609929078,-0.445351929256412,0.00122059002281063,0.00304235872722107,0.00708629186681683,0.445374872528346,0.445399275469178,0.445390621861763,0.609929078014184
3624.41134751773,-0.457712065391436,0.00120272347782548,0.00300106364795897,0.00699062029248142,0.457734705784108,0.457758718434301,0.457750197408503,0.613475177304965
3645.36170212766,-0.469069804777421,0.00118225100657681,0.00295325229579164,0.00687976561281202,0.469092074285259,0.469115709333575,0.469107325252436,0.617021276595745
3666.31205673759,-0.480142461869891,0.00116103740818797,0.00290358771133202,0.0067645928480177,0.480164341152065,0.480187602207196,0.480179356311569,0.620567375886525
3687.26241134752,-0.491215118962362,0.00113982380979914,0.00285392312687241,0.00664942008322338,0.49123660801887,0.491259495080817,0.491251387370702,0.624113475177305
3708.21276595745,-0.502287776054832,0.0011186102114103,0.0028042585424128,0.00653424731842906,0.502308874885676,0.502331387954438,0.502323418429834,0.627659574468085
3729.16312056738,-0.513360433147302,0.00109739661302146,0.00275459395795319,0.00641907455363473,0.513381141752482,0.51340328082806,0.513395449488967,0.631205673758865
3750.11347517731,-0.524230482657372,0.00107576480698986,0.0027038805175116,0.00630145669367164,0.524250789893041,0.524272552266409,0.52426486181925,0.634751773049645
3771.06382978723,-0.533841042447949,0.00105153325508288,0.00264664696903225,0.00616863914477418,0.533860879039507,0.533882247870287,0.533874715139264,0.638297872340426
3792.01418439716,-0.543451602238527,0.0010273017031759,0.00258941342055291,0.00603582159587672,0.543470968185973,0.543491943474165,0.543484568459276,0.641843971631206
3812.96453900709,-0.553062162029104,0.00100307015126892,0.00253217987207356,0.00590300404697927,0.55308105733244,0.553101639078043,0.553094421779289,0.645390070921986
3833.91489361702,-0.562672721819682,0.000978838599361944,0.00247494632359421,0.00577018649808181,0.562691146478906,0.562711334681921,0.562704275099303,0.648936170212766
3854.86524822695,-0.572283281610259,0.000954607047454965,0.00241771277511487,0.00563736894918435,0.572301235625372,0.572321030285799,0.572314128419316,0.652482269503546
3875.81560283688,-0.581089314697927,0.000929060523256452,0.00235715242661985,0.00549679423085728,0.581106777009122,0.58112613547677,0.581119405318731,0.656028368794326
3896.76595744681,-0.589086216526159,0.000902191500771032,0.00229324623779805,0.00534841794640749,0.589103165953101,0.589122045333675,0.589115500956475,0.659574468085106
3917.71631205674,-0.59708311835439,0.000875322478285611,0.00222934004897625,0.00520004166195771,0.597099554897079,0.597117955190581,0.597111596594219,0.663120567375887
3938.66666666667,-0.605080020182622,0.00084845345580019,0.00216543386015446,0.00505166537750793,0.605095943841057,0.605113865047487,0.605107692231963,0.666666666666667
3959.6170212766,-0.613076922010854,0.00082158443331477,0.00210152767133266,0.00490328909305814,0.613092332785035,0.613109774904393,0.613103787869707,0.670212765957447
3980.56737588653,-0.621073823839086,0.000794715410829349,0.00203762148251086,0.00475491280860836,0.621088721729013,0.621105684761299,0.621099883507452,0.673758865248227
4001.51773049645,-0.627577004920887,0.000765957694987493,0.00196885645204212,0.00459520078445007,0.627591306936431,0.627607693883305,0.627602112731806,0.677304964539007
4022.46808510638,-0.633834135870453,0.00073688886794817,0.00189929105869927,0.00443362150346955,0.633847828341231,0.63386362322484,0.633858267829229,0.680851063829787
4043.41843971631,-0.640091266820018,0.000707820040908847,0.00182972566535642,0.00427204222248904,0.640104349746031,0.640119552566374,0.640114422926652,0.684397163120567
4064.36879432624,-0.646348397769584,0.000678751213869524,0.00176016027201357,0.00411046294150853,0.646360871150832,0.646375481907909,0.646370578024075,0.687943262411348
4085.31914893617,-0.652605528719149,0.000649682386830201,0.00169059487867072,0.00394888366052802,0.652617392555632,0.652631411249443,0.652626733121498,0.691489361702128
4106.2695035461,-0.658460824275027,0.000620234173116063,0.00162003604449831,0.003784983180916,0.658472114801505,0.658485542161605,0.658481082640875,0.695035460992908
4127.21985815603,-0.662879508002412,0.000589429604553214,0.00154592553501541,0.00361278412566161,0.662890354762685,0.662903193397331,0.662898926926411,0.698581560283688
4148.17021276596,-0.667298191729797,0.000558625035990365,0.00147181502553251,0.00344058507040723,0.667308594723865,0.667320844633056,0.667316771211946,0.702127659574468
4169.12056737589,-0.671716875457183,0.000527820467427516,0.0013977045160496,0.00326838601515283,0.671726834685045,0.671738495868781,0.671734615497482,0.705673758865248
4190.07092198582,-0.676135559184568,0.000497015898864667,0.0013235940065667,0.00309618695989845,0.676145074646225,0.676156147104506,0.676152459783017,0.709219858156028
4211.02127659574,-0.680554242911953,0.000466211330301818,0.0012494834970838,0.00292398790464406,0.680563314607405,0.680573798340231,0.680570304068553,0.712765957446809
4231.97163120567,-0.683868933165152,0.000434668529456222,0.00117340536651259,0.00274718218697023,0.68387746798007,0.68388740170043,0.68388410399197,0.716312056737589
4252.9219858156,-0.686379486047483,0.000402588007889608,0.00109589404119358,0.00256702102427515,0.686387416158358,0.686396828064391,0.686393729478279,0.719858156028369
4273.87234042553,-0.688890038929813,0.000370507486322995,0.00101838271587457,0.00238685986158008,0.688897364336646,0.688906254428351,0.688903354964588,0.723404255319149
4294.82269503546,-0.691400591812144,0.000338426964756381,0.000940871390555563,0.002206698698885,0.691407312514935,0.691415680792311,0.691412980450897,0.726950354609929
4315.77304964539,-0.693911144694475,0.000306346443189768,0.000863360065236556,0.00202653753618993,0.693917260693223,0.693925107156271,0.693922605937206,0.730496453900709
4336.72340425532,-0.696421697576806,0.000274265921623154,0.000785848739917546,0.00184637637349485,0.696427208871511,0.696434533520232,0.696432231423515,0.734042553191489
4357.67375886525,-0.697104169910904,0.000241448433735822,0.000706251961388589,0.00166131898487557,0.697108946623853,0.697115664785707,0.697113615021787,0.73758865248227
4378.62411347518,-0.697666999972142,0.00020858271365997,0.000626518696334344,0.00147594115326565,0.697671033603236,0.697677139736664,0.697675345788003,0.74113475177305
4399.57446808511,-0.69822983003338,0.000175716993584117,0.000546785431280095,0.00129056332165572,0.698233120582619,0.698238614687622,0.698237076554219,0.74468085106383
4420.52482269504,-0.698792660094617,0.000142851273508266,0.00046705216622585,0.0011051854900458,0.698795207562002,0.69880008963858,0.698798807320435,0.74822695035461
4441.47517730496,-0.699355490155855,0.000109985553432413,0.000387318901171601,0.000919807658435874,0.699357294541385,0.699361564589538,0.69936053808665,0.75177304964539
4462.42553191489,-0.699334132151596,7.70467922009525e-05,0.000307299677370987,0.000733749730676612,0.699335240698926,0.699338863625865,0.699338091262562,0.75531914893617
4483.37588652482,-0.697940363436785,4.39364381722567e-05,0.000226608661609061,0.000546094079008401,0.697940887133629,0.697943780497205,0.69794325833689,0.75886524822695
4504.32624113475,-0.696546594721973,1.08260841435623e-05,0.00014591764584714,0.000358438427340198,0.696546533568332,0.696548697368545,0.696548425411217,0.76241134751773
4525.27659574468,-0.695152826007161,-2.22842698851335e-05,6.52266300852142e-05,0.000170782775671986,0.695152180003035,0.695153614239885,0.695153592485545,0.765957446808511
4546.22695035461,-0.69375905729235,-5.53946239138293e-05,-1.54643856767112e-05,-1.68728759962254e-05,0.693757826437738,0.693758531111225,0.693758759559873,0.769503546099291
4567.17730496454,-0.692365288577538,-8.85049779425236e-05,-9.6155401438633e-05,-0.000204528527664429,0.692363472872441,0.692363447982565,0.6923639266342,0.773049645390071
4588.12765957447,-0.689697431705597,-0.000121421474346452,-0.000176610057166362,-0.000391672119471784,0.689695062429885,0.689694360441728,0.689695063992724,0.776595744680851
4609.0780141844,-0.686369044256643,-0.000154237468373027,-0.00025694217582403,-0.000578550242054364,0.686366137626862,0.686364785740103,0.686365701072202,0.780141843971631
4630.02836879433,-0.683040656807688,-0.000187053462399604,-0.0003372742944817,-0.000765428364636952,0.683037212823839,0.683035211038478,0.683036338151679,0.783687943262411
4650.97872340426,-0.679712269358733,-0.00021986945642618,-0.000417606413139368,-0.000952306487219532,0.679708288020816,0.679705636336854,0.679706975231157,0.787234042553191
4671.92907801418,-0.676383881909778,-0.000252685450452757,-0.000497938531797038,-0.00113918460980212,0.676379363217792,0.676376061635229,0.676377612310634,0.790780141843972
4692.87943262411,-0.673020537192722,-0.000285486623748209,-0.000578240232013879,-0.00132599303535582,0.67301547914416,0.673011529639963,0.673013292141328,0.794326241134752
4713.82978723404,-0.667810020418253,-0.000317504656887425,-0.000656934595703032,-0.00150911861006843,0.667804317198829,0.667799824237666,0.667801800935285,0.797872340425532
4734.78014184397,-0.662599503643785,-0.00034952269002664,-0.000735628959392182,-0.00169224418478103,0.662593155253499,0.662588118835371,0.662590309729242,0.801418439716312
4755.7304964539,-0.657388986869316,-0.000381540723165856,-0.000814323323081336,-0.00187536975949363,0.657381993308168,0.657376413433074,0.657378818523198,0.804964539007092
4776.68085106383,-0.652178470094847,-0.000413558756305072,-0.000893017686770489,-0.00205849533420624,0.652170831362838,0.652164708030778,0.652167327317155,0.808510638297872
4797.63120567376,-0.646967953320378,-0.000445576789444286,-0.00097171205045964,-0.00224162090891884,0.646959669417507,0.646953002628482,0.646955836111112,0.812056737588652
4818.58156028369,-0.641076020465739,-0.000477106136241316,-0.00104932727428453,-0.00242225495665341,0.641067098503673,0.641059869225184,0.641062922846534,0.815602836879433
4839.53191489362,-0.634065545371489,-0.000507833306025558,-0.00112517109359497,-0.00259879917110233,0.634055997024005,0.63404817401427,0.634051457528879,0.819148936170213
4860.48226950355,-0.627055070277238,-0.000538560475809802,-0.00120101491290542,-0.00277534338555126,0.627044895544336,0.627036478803355,0.627039992211224,0.822695035460993
4881.43262411347,-0.620044595182987,-0.000569287645594043,-0.00127685873221586,-0.00295188760000018,0.620033794064668,0.620024783592441,0.62002852689357,0.826241134751773
4902.3829787234,-0.613034120088737,-0.000600014815378287,-0.00135270255152631,-0.00312843181444911,0.613022692585,0.613013088381526,0.613017061575915,0.829787234042553
4923.33333333333,-0.606023644994486,-0.000630741985162528,-0.00142854637083675,-0.00330497602889803,0.606011591105332,0.606001393170612,0.60600559625826,0.833333333333333
4944.28368794326,-0.59776542308207,-0.000660150921035817,-0.00150141328337228,-0.00347462985610241,0.59775282704408,0.59774199966604,0.597746421736384,0.836879432624113
4965.23404255319,-0.589065546415878,-0.000689093252414599,-0.00157322648452217,-0.00364184474919163,0.589052438045587,0.589040968583518,0.589045605774632,0.840425531914894
4986.18439716312,-0.580365669749686,-0.000718035583793381,-0.00164503968567207,-0.00380905964228086,0.580352049047095,0.580339937500995,0.580344789812881,0.843971631205674
5007.13475177305,-0.571665793083494,-0.000746977915172164,-0.00171685288682196,-0.00397627453537009,0.571651660048602,0.571638906418473,0.571643973851129,0.847517730496454
5028.08510638298,-0.562965916417302,-0.000775920246550946,-0.00178866608797186,-0.0041434894284593,0.56295127105011,0.562937875335951,0.562943157889378,0.851063829787234
5049.03546099291,-0.554113034089585,-0.000804640819578787,-0.00185996871722267,-0.00430952152224258,0.55409788016843,0.554083851444985,0.554089346073062,0.854609929078014
5069.98581560284,-0.543860954836956,-0.000831333470243371,-0.00192660229943291,-0.00446473722442843,0.543845326913747,0.543830748167198,0.543836427013944,0.858156028368794
5090.93617021277,-0.533608875584326,-0.000858026120907957,-0.00199323588164316,-0.00461995292661429,0.533592773659064,0.53357764488941,0.533583507954826,0.861702127659575
5111.88652482269,-0.523356796331696,-0.000884718771572541,-0.0020598694638534,-0.00477516862880014,0.523340220404381,0.523324541611622,0.523330588895708,0.865248226950355
5132.83687943262,-0.513104717079066,-0.000911411422237127,-0.00212650304606364,-0.004930384330986,0.513087667149698,0.513071438333834,0.51307766983659,0.868794326241135
5153.78723404255,-0.502852637826437,-0.000938104072901711,-0.00219313662827388,-0.00508560003317185,0.502835113895015,0.502818335056047,0.502824750777472,0.872340425531915
5174.73758865248,-0.491962900988295,-0.000963574847577679,-0.00225690576863842,-0.00523417458863992,0.491944902945714,0.491927624114431,0.491934215112806,0.875886524822695
5195.68794326241,-0.480320296713949,-0.000987602981777294,-0.00231729292933622,-0.00537490809710017,0.480301824431389,0.480284104677977,0.480290860396023,0.879432624113475
5216.63829787234,-0.468677692439602,-0.00101163111597691,-0.00237768009003403,-0.00551564160556044,0.468658745917064,0.468640585241523,0.468647505679239,0.882978723404255
5237.58865248227,-0.457035088165255,-0.00103565925017653,-0.00243806725073183,-0.0056563751140207,0.457015667402739,0.456997065805068,0.457004150962455,0.886524822695036
5258.5390070922,-0.445392483890908,-0.00105968738437614,-0.00249845441142964,-0.00579710862248095,0.445372588888414,0.445353546368615,0.445360796245672,0.890070921985816
5279.48936170213,-0.433749879616561,-0.00108371551857576,-0.00255884157212744,-0.00593784213094122,0.433729510374089,0.433710026932161,0.433717441528888,0.893617021276596
5300.43971631206,-0.421119324080666,-0.00110525703085622,-0.00261334232144834,-0.00606491539600186,0.421098531086351,0.421078622882377,0.421086193340478,0.897163120567376
5321.39007092199,-0.408269801237469,-0.00112624741381775,-0.00266653841972113,-0.00618896103527699,0.408248595681388,0.408228266297054,0.408235990653195,0.900709219858156
5342.34042553191,-0.395420278394273,-0.00114723779677928,-0.00271973451799391,-0.00631300667455212,0.395398660276426,0.395377909711732,0.395385787965913,0.904255319148936
5363.29078014184,-0.382570755551075,-0.00116822817974081,-0.00277293061626669,-0.00643705231382726,0.382548724871463,0.382527553126409,0.38253558527863,0.907801418439716
5384.24113475177,-0.369721232707879,-0.00118921856270234,-0.00282612671453947,-0.00656109795310239,0.369698789466501,0.369677196541086,0.369685382591347,0.911347517730496
5405.1914893617,-0.35669237254063,-0.0012096066777819,-0.00287789128997921,-0.00668181942077853,0.35666953368605,0.356647522016329,0.356655858451763,0.914893617021277
5426.14184397163,-0.342838570955093,-0.00122722439510197,-0.00292307094238383,-0.00678724988950607,0.342815414449731,0.34279299524141,0.342801465903032,0.918439716312057
5447.09219858156,-0.328984769369554,-0.00124484211242205,-0.00296825059478846,-0.00689268035823361,0.328961295213412,0.32893846846649,0.328947073354301,0.921985815602837
5468.04255319149,-0.315130967784016,-0.00126245982974212,-0.00301343024719308,-0.00699811082696116,0.315107175977092,0.315083941691571,0.315092680805569,0.925531914893617
5488.99290780142,-0.301277166198478,-0.00128007754706219,-0.0030586098995977,-0.00710354129568869,0.301253056740773,0.301229414916652,0.301238288256838,0.929078014184397
5509.94326241135,-0.28742336461294,-0.00129769526438226,-0.00310378955200232,-0.00720897176441624,0.287398937504454,0.287374888141732,0.287383895708107,0.932624113475177
5530.89361702128,-0.273146351507981,-0.0013133448907911,-0.0031442670133094,-0.00730348022730627,0.273121642038505,0.273097232518044,0.273106357366512,0.936170212765957
5551.84397163121,-0.258506748705224,-0.00132730834029787,-0.00318071583652232,-0.00738863117837487,0.258481787109558,0.258457058025272,0.258466285638849,0.939716312056738
5572.79432624113,-0.243867145902468,-0.00134127178980463,-0.00321716465973523,-0.00747378212944347,0.243841932180612,0.2438168835325,0.243826213911188,0.943262411347518
5593.74468085106,-0.229227543099712,-0.0013552352393114,-0.00325361348294814,-0.00755893308051208,0.229202077251665,0.229176709039728,0.229186142183525,0.946808510638298
5614.69503546099,-0.214587940296956,-0.00136919868881816,-0.00329006230616105,-0.00764408403158068,0.214562222322719,0.214536534546957,0.214546070455863,0.950354609929078
5635.64539007092,-0.199948337494199,-0.00138316213832492,-0.00332651112937396,-0.00772923498264928,0.199922367393772,0.199896360054184,0.199905998728201,0.953900709219858
5656.59574468085,-0.184810088147752,-0.00139364630189193,-0.00335458903372738,-0.0077949378849774,0.184783913489628,0.184757684407765,0.184767397755749,0.957446808510638
5677.54609929078,-0.169615553912462,-0.00140373773994054,-0.00338172206792482,-0.00785844558255496,0.16958918006595,0.16956274028345,0.169572525134605,0.960992907801418
5698.49645390071,-0.154421019677172,-0.00141382917798915,-0.00340885510212226,-0.00792195328013252,0.154394446642272,0.154367796159136,0.154377652513461,0.964539007092199
5719.44680851064,-0.139226485441883,-0.00142392061603775,-0.0034359881363197,-0.00798546097771008,0.139199713218594,0.139172852034822,0.139182779892317,0.968085106382979
5740.39716312057,-0.124031951206593,-0.00143401205408636,-0.00346312117051713,-0.00804896867528764,0.124004979794916,0.123977907910507,0.123987907271173,0.971631205673759
5761.3475177305,-0.108755886172037,-0.00144306178051559,-0.0034877344023744,-0.00810661985993131,0.108728735689752,0.108701470267198,0.108711534725821,0.975177304964539
5782.29787234043,-0.0932460416807278,-0.00144912452805265,-0.00350512241348674,-0.00814747821996799,0.0932187698130764,0.0931913600636898,0.0932014712541158,0.978723404255319
5803.24822695035,-0.0777361971894192,-0.00145518727558971,-0.00352251042459908,-0.00818833658000467,0.077708803936401,0.0776812498601826,0.077691407782411,0.982269503546099
5824.19858156028,-0.0622263526981098,-0.00146125002312678,-0.00353989843571142,-0.00822919494004135,0.062198838059725,0.0621711396566747,0.0621813443107055,0.985815602836879
5845.14893617021,-0.0467165082068012,-0.00146731277066384,-0.00355728644682376,-0.00827005330007802,0.0466888721830496,0.0466610294531675,0.0466712808390006,0.98936170212766
5866.09929078014,-0.0312066637154919,-0.0014733755182009,-0.00357467445793611,-0.0083109116601147,0.0311789063063736,0.0311509192496596,0.0311612173672951,0.99290780141844
5887.04964539007,-0.0156453988193129,-0.00147780376570365,-0.00358809635680943,-0.00834254872527911,0.0156176949619867,0.0155895827473451,0.015599897401008,0.99645390070922
5908,-5.24268981541532e-05,-0.0014812241422348,-0.00359907265806155,-0.0083684997242293,2.48844629659768e-05,-3.34108960807385e-06,6.97148066068145e-06,1


==> figures/PointDataNLold.csv <==
0,0,0,0,0,0,0,0,0
21.4893617021277,0.0222791056860161,-8.71087236488014e-05,-7.99473928267089e-05,-0.000256393682809649,-0.016269141155871,-0.017986329264253,-0.0173491327457246,0.00354609929078014
42.9787234042553,0.0445471905061431,-0.000297733762772193,-0.000269683568366012,-0.000856032991034666,-0.0435819777714432,-0.0432943689476314,-0.0439562939653321,0.00709219858156028
64.468085106383,0.0667923220942866,-0.000537492511114043,-0.000503244825262112,-0.0015224680678757,-0.0693552082704994,-0.0675878515037888,-0.068999645799219,0.0106382978723404
85.9574468085106,0.0890034876128206,-0.000719744261443185,-0.000714960177673812,-0.00202028562947612,-0.0921463548052872,-0.0906306595543147,-0.0915587430819437,0.0141843971631206
107.446808510638,0.111171148361531,-0.000830264427031925,-0.000881052309914935,-0.00231890298599448,-0.113513105203562,-0.112916631522859,-0.112998161141411,0.0177304964539007
128.936170212766,0.133285006008456,-0.000880268164943203,-0.000994606128131069,-0.00245497740903481,-0.134555857964662,-0.134769403086706,-0.134236807569868,0.0212765957446809
150.425531914894,0.155323877301315,-0.000888122313473506,-0.00105508629522648,-0.00248098034723199,-0.155821144403073,-0.156391296610716,-0.155689495541803,0.024822695035461
171.914893617021,0.177291444326424,-0.00088155921732902,-0.00108380292924354,-0.00247012651361008,-0.177357771164857,-0.17795904615406,-0.177350541047162,0.0283687943262411
193.404255319149,0.199175854953367,-0.000870074467960824,-0.00108856091256573,-0.00244647810748949,-0.199108891272608,-0.199520186367242,-0.199153942756606,0.0319148936170213
214.893617021277,0.22096810441945,-0.000860960145182829,-0.0010794120548388,-0.00242768704631667,-0.220934307424539,-0.221094969705347,-0.220974641156817,0.0354609929078014
236.382978723404,0.242638796426472,-0.000856342225184539,-0.0010649153114784,-0.00241760665984038,-0.242656862002065,-0.242657111267027,-0.242670466596348,0.0390070921985816
257.872340425532,0.26418075995176,-0.000853018765322486,-0.00105106884447128,-0.00240858519992405,-0.264209077750416,-0.264153510626244,-0.264206463475788,0.0425531914893617
279.36170212766,0.285562911308112,-0.000849017362313094,-0.00103906112236378,-0.0023970554107333,-0.285587098923951,-0.285521200391518,-0.285578813088408,0.0460992907801418
300.851063829787,0.306866594150773,-0.000844518744075538,-0.00102803041731371,-0.00238401906226313,-0.306882270718207,-0.306822306096413,-0.306873312230567,0.049645390070922
322.340425531915,0.327959989651821,-0.000839219981754067,-0.00101874885095931,-0.00236889604025766,-0.327970253576558,-0.327925897741418,-0.327963514800258,0.0531914893617021
343.829787234043,0.348961201906779,-0.000833570461852855,-0.00101023405107593,-0.00235285828730102,-0.348967411430804,-0.348942905538583,-0.348964160285483,0.0567375886524823
365.31914893617,0.369705777679786,-0.000827325715991235,-0.00100255291956401,-0.0023353530520563,-0.369712139307863,-0.369701277777026,-0.369710824727254,0.0602836879432624
386.808510638298,0.390365099622234,-0.000820883237941315,-0.000995148730057935,-0.00231736032381998,-0.390373010741988,-0.390373732097906,-0.390373117466764,0.0638297872340426
408.297872340426,0.410717584918284,-0.00081392213267893,-0.000987548114082593,-0.00229790079159279,-0.410727711826956,-0.410733051894463,-0.410727666565549,0.0673758865248227
429.787234042553,0.430996238558847,-0.000806836234285976,-0.000979900233572268,-0.00227808831401766,-0.431008741582228,-0.431017024627387,-0.431008165766034,0.0709219858156028
451.276595744681,0.450603902645965,-0.000798817454986023,-0.000970752438139406,-0.00225552698109978,-0.450616513236299,-0.450624839442085,-0.450615633910207,0.074468085106383
472.765957446808,0.470103653422968,-0.000790648643146666,-0.00096136341572566,-0.00223252355772379,-0.470116006736277,-0.470123909733502,-0.470114860415262,0.0780141843971631
494.255319148936,0.489603404199971,-0.000782479831307309,-0.000951974393311914,-0.00220952013434781,-0.489615500236255,-0.489622980024918,-0.489614086920316,0.0815602836879433
515.744680851064,0.509103154976973,-0.000774311019467952,-0.000942585370898168,-0.00218651671097183,-0.509114993736233,-0.509122050316335,-0.50911331342537,0.0851063829787234
537.234042553191,0.528602905753976,-0.000766142207628594,-0.000933196348484422,-0.00216351328759585,-0.528614487236211,-0.528621120607752,-0.528612539930425,0.0886524822695035
558.723404255319,0.546937971774596,-0.000756246622545183,-0.000921462694101645,-0.00213559245223745,-0.546950764353324,-0.546955733157447,-0.546948497852324,0.0921985815602837
580.212765957447,0.565129129292778,-0.000746137677279767,-0.000909439336884192,-0.00210706402122676,-0.5651433144003,-0.565146465254649,-0.565140722254217,0.0957446808510638
601.702127659574,0.583320286810961,-0.000736028732014351,-0.00089741597966674,-0.00207853559021608,-0.583335864447276,-0.58333719735185,-0.58333294665611,0.099290780141844
623.191489361702,0.601511444329144,-0.000725919786748935,-0.000885392622449287,-0.0020500071592054,-0.601528414494252,-0.601527929449052,-0.601525171058002,0.102836879432624
644.68085106383,0.619702601847327,-0.000715810841483519,-0.000873369265231834,-0.00202147872819471,-0.619720964541228,-0.619718661546253,-0.619717395459895,0.106382978723404
666.170212765957,0.636486857572443,-0.000703903428636297,-0.000859093969909079,-0.00198790114924669,-0.636504074921343,-0.636501821694169,-0.636500751568889,0.109929078014184
687.659574468085,0.653146445775665,-0.000691836651078804,-0.000844619127223153,-0.00195387615828731,-0.653162292895042,-0.653160254936717,-0.653159265901707,0.113475177304965
709.148936170213,0.669806033978888,-0.000679769873521311,-0.000830144284537228,-0.00191985116732793,-0.669820510868741,-0.669818688179266,-0.669817780234525,0.117021276595745
730.63829787234,0.68646562218211,-0.000667703095963818,-0.000815669441851302,-0.00188582617636854,-0.68647872884244,-0.686477121421814,-0.686476294567343,0.120567375886525
752.127659574468,0.703125210385333,-0.000655636318406325,-0.000801194599165376,-0.00185180118540916,-0.703136946816139,-0.703135554664363,-0.703134808900161,0.124113475177305
773.617021276596,0.718140718756305,-0.000642007478337638,-0.000784840892689492,-0.00181337830374177,-0.718151769508975,-0.718150730414799,-0.718149803515113,0.127659574468085
795.106382978723,0.733064534626108,-0.000628291519981976,-0.000768382399501383,-0.00177471014590774,-0.733074937878975,-0.733074259527061,-0.733073136867213,0.131205673758865
816.595744680851,0.74798835049591,-0.000614575561626314,-0.000751923906313273,-0.00173604198807372,-0.747998106248976,-0.747997788639322,-0.747996470219312,0.134751773049645
838.085106382979,0.762912166365713,-0.000600859603270652,-0.000735465413125164,-0.0016973738302397,-0.762921274618976,-0.762921317751583,-0.762919803571412,0.138297872340426
859.574468085106,0.777835982235516,-0.000587143644914991,-0.000719006919937054,-0.00165870567240568,-0.777844442988976,-0.777844846863844,-0.777843136923512,0.141843971631206
881.063829787234,0.790754051214555,-0.000571887420802438,-0.000700706032667718,-0.00161567497712795,-0.790763045717087,-0.790763369921028,-0.790761624031704,0.145390070921986
902.553191489362,0.80362226816367,-0.000556592914005785,-0.000682359353436647,-0.00157253585274175,-0.803631825774737,-0.803632059361459,-0.803630281495185,0.148936170212766
924.042553191489,0.816490485112785,-0.000541298407209132,-0.000664012674205576,-0.00152939672835555,-0.816500605832388,-0.816500748801889,-0.816498938958666,0.152482269503546
945.531914893617,0.8293587020619,-0.000526003900412479,-0.000645665994974505,-0.00148625760396936,-0.829369385890038,-0.82936943824232,-0.829367596422147,0.156028368794326
967.021276595745,0.842226919011014,-0.000510709393615826,-0.000627319315743434,-0.00144311847958316,-0.842238165947689,-0.842238127682751,-0.842236253885628,0.159574468085106
988.510638297872,0.854296377204874,-0.000494948079793667,-0.000608396126176248,-0.0013986587695418,-0.854307593190693,-0.85430755281734,-0.854305661208682,0.163120567375887
1010,0.864785552896017,-0.000478263224326804,-0.000588332355437584,-0.00135158638278117,-0.864795562630359,-0.864795695256427,-0.864793813861411,0.166666666666667
1031.48936170213,0.87527472858716,-0.000461578368859941,-0.00056826858469892,-0.00130451399602053,-0.875283532070026,-0.875283837695512,-0.875281966514139,0.170212765957447
1052.97872340426,0.885763904278303,-0.000444893513393078,-0.000548204813960256,-0.00125744160925989,-0.885771501509692,-0.885771980134599,-0.885770119166868,0.173758865248227
1074.46808510638,0.896253079969446,-0.000428208657926214,-0.000528141043221592,-0.00121036922249925,-0.896259470949358,-0.896260122573684,-0.896258271819596,0.177304964539007
1095.95744680851,0.906742255660589,-0.000411523802459351,-0.000508077272482927,-0.00116329683573861,-0.906747440389025,-0.906748265012771,-0.906746424472325,0.180851063829787
1117.44680851064,0.915461121813186,-0.000394118478123779,-0.000487097615096839,-0.00111418921394944,-0.915465917901098,-0.915466665335431,-0.915464991280701,0.184397163120567
1138.93617021277,0.923405828675105,-0.000376398091559704,-0.000465717438964241,-0.00106419158051444,-0.923410593665115,-0.923411154502045,-0.923409715271067,0.187943262411348
1160.42553191489,0.931350535537023,-0.000358677704995628,-0.000444337262831644,-0.00101419394707943,-0.931355269429132,-0.931355643668659,-0.931354439261433,0.191489361702128
1181.91489361702,0.939295242398941,-0.000340957318431553,-0.000422957086699046,-0.00096419631364443,-0.939299945193149,-0.939300132835274,-0.939299163251799,0.195035460992908
1203.40425531915,0.94723994926086,-0.000323236931867478,-0.000401576910566448,-0.000914198680209425,-0.947244620957166,-0.947244622001888,-0.947243887242165,0.198581560283688
1224.89361702128,0.955035821496004,-0.000305471912264069,-0.000380141900421803,-0.000864074696868263,-0.955040469907952,-0.95504029228703,-0.955039779695641,0.202127659574468
1246.3829787234,0.960310761450071,-0.000286950906825263,-0.000357778122328023,-0.000811810623119082,-0.960315518921941,-0.960315296981993,-0.960314792203901,0.205673758865248
1267.87234042553,0.965585701404138,-0.000268429901386457,-0.000335414344234242,-0.0007595465493699,-0.965590567935931,-0.965590301676956,-0.965589804712161,0.209219858156028
1289.36170212766,0.970860641358204,-0.000249908895947651,-0.000313050566140461,-0.000707282475620719,-0.970865616949921,-0.970865306371919,-0.970864817220421,0.212765957446809
1310.85106382979,0.976135581312271,-0.000231387890508845,-0.00029068678804668,-0.000655018401871537,-0.976140665963911,-0.976140311066883,-0.976139829728681,0.216312056737589
1332.34042553191,0.981410521266338,-0.000212866885070039,-0.000268323009952899,-0.000602754328122355,-0.981415714977901,-0.981415315761846,-0.981414842236942,0.219858156028369
1353.82978723404,0.985540923386597,-0.000194098433214083,-0.000245659067336648,-0.000549790168067501,-0.985545901951953,-0.985545565174743,-0.985545052008524,0.223404255319149
1375.31914893617,0.988062903956034,-0.000174982244360482,-0.000222573302852675,-0.000495842175177926,-0.988067211767589,-0.988067087456299,-0.988066467960696,0.226950354609929
1396.8085106383,0.990584884525471,-0.000155866055506882,-0.000199487538368703,-0.000441894182288352,-0.990588521583226,-0.990588609737855,-0.990587883912869,0.230496453900709
1418.29787234043,0.993106865094908,-0.000136749866653282,-0.000176401773884731,-0.000387946189398777,-0.993109831398862,-0.993110132019411,-0.993109299865041,0.234042553191489
1439.78723404255,0.995628845664345,-0.000117633677799681,-0.000153316009400759,-0.000333998196509203,-0.995631141214499,-0.995631654300968,-0.995630715817213,0.237588652482269
1461.27659574468,0.998150826233783,-9.85174889460807e-05,-0.000130230244916787,-0.000280050203619628,-0.998152451030136,-0.998153176582524,-0.998152131769385,0.24113475177305
1482.76595744681,0.99850634834366,-7.91797742162258e-05,-0.000106843587529777,-0.000225474534701618,-0.998507465498987,-0.998508193059447,-0.998507243037289,0.24468085106383
1504.25531914894,0.99823559470415,-5.97780212014234e-05,-8.33699485865294e-05,-0.000170717418374197,-0.998236251370786,-0.998236920100557,-0.99823612300888,0.24822695035461
1525.74468085106,0.99796484106464,-4.03762681866212e-05,-5.98963096432824e-05,-0.000115960302046778,-0.997965037242585,-0.997965647141668,-0.99796500298047,0.25177304964539
1547.23404255319,0.997694087425131,-2.09745151718187e-05,-3.64226707000351e-05,-6.1203185719357e-05,-0.997693823114385,-0.997694374182779,-0.997693882952061,0.25531914893617
1568.72340425532,0.997423333785621,-1.57276215701652e-06,-1.29490317567881e-05,-6.44606939193709e-06,-0.997422608986184,-0.997423101223889,-0.997422762923651,0.25886524822695
1590.21276595745,0.996774051242275,1.78211559171177e-05,1.05216961835373e-05,4.82899801171797e-05,-0.996772908424129,-0.996773331497488,-0.996773146738373,0.26241134751773
1611.70212765957,0.993714833521263,3.71651922016717e-05,3.39738909860418e-05,0.000102891906007208,-0.993713543073014,-0.99371383119195,-0.993713803861672,0.265957446808511
1633.1914893617,0.990655615800251,5.65092284862258e-05,5.74260857885465e-05,0.000157493831897238,-0.990654177721899,-0.990654330886412,-0.990654460984971,0.269503546099291
1654.68085106383,0.987596398079239,7.58532647707798e-05,8.0878280591051e-05,0.000212095757787266,-0.987594812370785,-0.987594830580874,-0.987595118108269,0.273049645390071
1676.17021276596,0.984537180358227,9.51973010553339e-05,0.000104330475393556,0.000266697683677296,-0.98453544701967,-0.984535330275337,-0.984535775231568,0.276595744680851
1697.65957446809,0.981477962637215,0.000114541337339888,0.00012778267019606,0.000321299609567324,-0.981476081668555,-0.981475829969799,-0.981476432354867,0.280141843971631
1719.14893617021,0.977060287668944,0.00013372658375468,0.000151048262591083,0.000375456724585753,-0.977058268834866,-0.977057962377431,-0.977058639009429,0.283687943262411
1740.63829787234,0.971260853600325,0.000152750316549499,0.00017412405175512,0.00042916139881445,-0.97125870683301,-0.971258427188252,-0.97125909345844,0.287234042553192
1762.12765957447,0.965461419531705,0.000171774049344316,0.000197199840919156,0.000482866073043147,-0.965459144831154,-0.965458891999073,-0.965459547907451,0.290780141843972
1783.6170212766,0.959661985463086,0.000190797782139134,0.000220275630083193,0.000536570747271844,-0.959659582829298,-0.959659356809893,-0.959660002356461,0.294326241134752
1805.10638297872,0.953862551394466,0.000209821514933952,0.00024335141924723,0.00059027542150054,-0.953860020827441,-0.953859821620714,-0.953860456805472,0.297872340425532
1826.59574468085,0.948063117325847,0.00022884524772877,0.000266427208411267,0.000643980095729237,-0.948060458825585,-0.948060286431535,-0.948060911254483,0.301418439716312
1848.08510638298,0.939997018628732,0.000247345478489762,0.000288892787403978,0.000696209350962777,-0.939993789981745,-0.939993706248752,-0.939994340079534,0.304964539007092
1869.57446808511,0.931548832625044,0.000265757463517541,0.000311255504439134,0.000748189897647712,-0.931544959288254,-0.931544974641982,-0.9315456207457,0.308510638297872
1891.06382978723,0.923100646621356,0.00028416944854532,0.000333618221474291,0.000800170444332648,-0.923096128594763,-0.923096243035212,-0.923096901411866,0.312056737588652
1912.55319148936,0.914652460617669,0.000302581433573099,0.000355980938509447,0.000852150991017583,-0.914647297901271,-0.914647511428441,-0.914648182078031,0.315602836879433
1934.04255319149,0.906204274613981,0.000320993418600878,0.000378343655544604,0.000904131537702518,-0.90619846720778,-0.906198779821671,-0.906199462744197,0.319148936170213
1955.53191489362,0.897213371200778,0.00033920228667102,0.000400469163866566,0.000955539974852935,-0.897206988720888,-0.897207368343036,-0.89720808470519,0.322695035460993
1977.02127659574,0.886249671843703,0.000356672817803498,0.00042173241057864,0.00100486877470158,-0.88624296734703,-0.886243297371148,-0.88624412411456,0.326241134751773
1998.51063829787,0.875285972486627,0.000374143348935977,0.000442995657290715,0.00105419757455022,-0.875278945973173,-0.87527922639926,-0.875280163523928,0.329787234042553
2020,0.864322273129551,0.000391613880068455,0.000464258904002789,0.00110352637439887,-0.864314924599315,-0.864315155427372,-0.864316202933298,0.333333333333333
2041.48936170213,0.853358573772476,0.000409084411200934,0.000485522150714864,0.00115285517424751,-0.853350903225458,-0.853351084455484,-0.853352242342667,0.336879432624113
2062.97872340426,0.8423948744154,0.000426554942333412,0.000506785397426938,0.00120218397409615,-0.8423868818516,-0.842387013483596,-0.842388281752036,0.340425531914894
2084.46808510638,0.830082426269839,0.000443320284544582,0.000527211464904612,0.00124952625269524,-0.830074178836086,-0.830074267958924,-0.830075623142644,0.343971631205674
2105.95744680851,0.816776124969194,0.000459565993863135,0.000547020639725487,0.00129540472244544,-0.816767672144002,-0.816767723981263,-0.816769148788879,0.347517730496454
2127.44680851064,0.803469823668549,0.000475811703181688,0.000566829814546363,0.00134128319219564,-0.803461165451919,-0.803461180003602,-0.803462674435114,0.351063829787234
2148.93617021277,0.790163522367903,0.000492057412500241,0.000586638989367239,0.00138716166194584,-0.790154658759835,-0.790154636025941,-0.790156200081348,0.354609929078014
2170.42553191489,0.776857221067258,0.000508303121818794,0.000606448164188114,0.00143304013169604,-0.776848152067751,-0.77684809204828,-0.776849725727583,0.358156028368794
2191.91489361702,0.763550919766612,0.000524548831137347,0.00062625733900899,0.00147891860144623,-0.763541645375668,-0.763541548070619,-0.763543251373817,0.361702127659574
2213.40425531915,0.748248906475094,0.000539313991951453,0.000644313221806752,0.00152062228046567,-0.748238826721498,-0.748238815344619,-0.74824056834827,0.365248226950355
2234.89361702128,0.732809860437139,0.000553977492992644,0.000662248717282933,0.00156203930337328,-0.732798934124717,-0.732799017136306,-0.732800818472394,0.368794326241135
2256.3829787234,0.717370814399185,0.000568640994033836,0.000680184212759113,0.00160345632628088,-0.717359041527936,-0.717359218927992,-0.717361068596517,0.372340425531915
2277.87234042553,0.701931768361231,0.000583304495075027,0.000698119708235294,0.00164487334918849,-0.701919148931155,-0.701919420719679,-0.701921318720641,0.375886524822695
2299.36170212766,0.686492722323277,0.000597967996116219,0.000716055203711474,0.0016862903720961,-0.686479256334374,-0.686479622511366,-0.686481568844765,0.379432624113475
2320.85106382979,0.670494933621641,0.000612109594364335,0.000733360759607592,0.00172623683662854,-0.670481141141582,-0.670481500163516,-0.670483511102432,0.382978723404255
2342.34042553192,0.653166636135433,0.000625008408955475,0.000749166268703095,0.00176268152661687,-0.653153755577978,-0.653153865643822,-0.65315597993861,0.386524822695036
2363.82978723404,0.635838338649226,0.000637907223546615,0.000764971777798598,0.0017991262166052,-0.635826370014375,-0.635826231124129,-0.635828448774788,0.390070921985816
2385.31914893617,0.618510041163018,0.000650806038137755,0.000780777286894101,0.00183557090659354,-0.618498984450772,-0.618498596604436,-0.618500917610965,0.393617021276596
2406.8085106383,0.601181743676811,0.000663704852728895,0.000796582795989604,0.00187201559658187,-0.601171598887169,-0.601170962084743,-0.601173386447143,0.397163120567376
2428.29787234043,0.583853446190604,0.000676603667320035,0.000812388305085107,0.0019084602865702,-0.583844213323566,-0.58384332756505,-0.583845855283321,0.400709219858156
2449.78723404255,0.565465484396233,0.000688319562936165,0.000826751735729562,0.00194156593175205,-0.565456181757325,-0.565455355894077,-0.565457822553699,0.404255319148936
2471.27659574468,0.546521224636393,0.000699414454887227,0.000840358110292969,0.00197291865969573,-0.546511336859915,-0.54651073303138,-0.546513052318731,0.407801418439716
2492.76595744681,0.527576964876554,0.000710509346838288,0.000853964484856376,0.0020042713876394,-0.527566491962504,-0.527566110168683,-0.527568282083764,0.411347517730496
2514.25531914894,0.508632705116714,0.00072160423878935,0.000867570859419784,0.00203562411558308,-0.508621647065094,-0.508621487305986,-0.508623511848796,0.414893617021277
2535.74468085106,0.489688445356875,0.000732699130740412,0.000881177233983191,0.00206697684352676,-0.489676802167683,-0.489676864443289,-0.489678741613828,0.418439716312057
2557.23404255319,0.470723442303429,0.000743762524399612,0.000894746011002443,0.00209824060582276,-0.47071121165818,-0.470711493505664,-0.470713226961809,0.421985815602837
2578.72340425532,0.450461995214103,0.000752857292757513,0.000905964962925903,0.00212394406581019,-0.450449032208656,-0.450449379702223,-0.450451198059135,0.425531914893617
2600.21276595745,0.430200548124777,0.000761952061115414,0.000917183914849364,0.00214964752579761,-0.430186852759131,-0.430187265898783,-0.430189169156462,0.429078014184397
2621.70212765957,0.409939101035451,0.000771046829473315,0.000928402866772824,0.00217535098578504,-0.409924673309606,-0.409925152095342,-0.409927140253788,0.432624113475177
2643.1914893617,0.389677653946125,0.000780141597831216,0.000939621818696284,0.00220105444577246,-0.389662493860081,-0.389663038291902,-0.389665111351114,0.436170212765957
2664.68085106383,0.369416206856798,0.000789236366189117,0.000950840770619745,0.00222675790575989,-0.369400314410557,-0.369400924488461,-0.369403082448441,0.439716312056738
2686.17021276596,0.348779898858396,0.000797483658636347,0.000961049932156946,0.00225007206591728,-0.348763659892964,-0.348764214499472,-0.348766503062699,0.443262411347518
2707.65957446808,0.327520813094382,0.000804322991114214,0.000969581471447434,0.00226941674626631,-0.327504868629389,-0.327505166545134,-0.327507661639741,0.446808510638298
2729.14893617021,0.306261727330368,0.000811162323592081,0.000978113010737921,0.00228876142661535,-0.306246077365814,-0.306246118590796,-0.306248820216783,0.450354609929078
2750.63829787234,0.285002641566354,0.000818001656069949,0.000986644550028408,0.00230810610696438,-0.284987286102239,-0.284987070636459,-0.284989978793825,0.453900709219858
2772.12765957447,0.26374355580234,0.000824840988547816,0.000995176089318895,0.00232745078731341,-0.263728494838664,-0.263728022682121,-0.263731137370867,0.457446808510638
2793.6170212766,0.242484470038326,0.000831680321025683,0.00100370762860938,0.00234679546766244,-0.242469703575089,-0.242468974727784,-0.242472295947909,0.460992907801418
2815.10638297872,0.220738057060689,0.000836780991005644,0.00101012937572345,0.00236123800192208,-0.220723442907329,-0.220722684408221,-0.220725994901935,0.464539007092199
2836.59574468085,0.19881661530087,0.000841257201749328,0.00101579336840686,0.00237391987797073,-0.198802102388125,-0.198801395780684,-0.198804617517529,0.468085106382979
2858.08510638298,0.176895173541051,0.000845733412493011,0.00102145736109028,0.00238660175401937,-0.176880761868921,-0.176880107153148,-0.176883240133123,0.471631205673759
2879.57446808511,0.154973731781232,0.000850209623236694,0.0010271213537737,0.00239928363006801,-0.154959421349717,-0.154958818525612,-0.154961862748717,0.475177304964539
2901.06382978723,0.133052290021412,0.000854685833980378,0.00103278534645711,0.00241196550611665,-0.133038080830513,-0.133037529898075,-0.13304048536431,0.478723404255319
2922.55319148936,0.111100531792944,0.000858933711148546,0.00103817140412677,0.00242400262444693,-0.111086387243716,-0.111085897849887,-0.111088763805043,0.482269503546099
2944.04255319149,0.0888624629082492,0.000861025191521265,0.00104093262586649,0.00242995060991721,-0.0888480373579403,-0.0888477006090401,-0.0888504699303199,0.485815602836879
2965.53191489362,0.0666243940235546,0.000863116671893985,0.00104369384760621,0.00243589859538749,-0.0666096874721647,-0.0666095033681933,-0.0666121760555969,0.48936170212766
2987.02127659574,0.0443863251388596,0.000865208152266705,0.00104645506934593,0.00244184658085777,-0.0443713375863885,-0.0443713061273461,-0.0443738821808735,0.49290780141844
3008.51063829787,0.0221482562541651,0.000867299632639424,0.00104921629108566,0.00244779456632804,-0.0221329877006128,-0.0221331088864994,-0.0221355883061505,0.49645390070922
3030,-8.98126305294636e-05,0.000869391113012144,0.00105197751282538,0.00245374255179832,0.000105362185162848,0.00010508835434741,0.000102705568572536,0.5
3051.48936170213,-0.0223123426188448,0.000870379285752034,0.00105340870157475,0.0024565751087211,0.0223280609531311,0.0223277412940508,0.0223253668503462,0.50354609929078
3072.97872340426,-0.0445163161471377,0.000870049894909457,0.00105325157263335,0.00245568723892352,0.0445320692468976,0.0445318313193936,0.0445293597801964,0.50709219858156
3094.46808510638,-0.066720289675431,0.000869720504066878,0.00105309444369196,0.00245479936912594,0.0667360775406647,0.066735921344737,0.066733352710047,0.51063829787234
3115.95744680851,-0.0889242632037239,0.000869391113224301,0.00105293731475056,0.00245391149932836,0.0889400858344312,0.0889400113700798,0.0889373456398971,0.514184397163121
3137.44680851064,-0.111128236732017,0.000869061722381723,0.00105278018580917,0.00245302362953078,0.111144094128198,0.111144101395423,0.111141338569747,0.517730496453901
3158.93617021277,-0.13333221026031,0.000868732331539145,0.00105262305686777,0.0024521357597332,0.133348102421964,0.133348191420766,0.133345331499597,0.521276595744681
3180.42553191489,-0.155222707990418,0.000866415036613042,0.00105006726042427,0.00244563892198677,0.155238472089554,0.155238642929218,0.155235727787314,0.524822695035461
3201.91489361702,-0.177042401407939,0.000863648736746409,0.00104696968051744,0.0024378751949869,0.17705800066684,0.177058253372052,0.177055292467601,0.528368794326241
3223.40425531915,-0.19886209482546,0.000860882436879776,0.00104387210061061,0.00243011146798703,0.198877529244127,0.198877863814885,0.198874857147887,0.531914893617021
3244.89361702128,-0.220681788242982,0.000858116137013142,0.00104077452070377,0.00242234774098715,0.220697057821413,0.220697474257719,0.220694421828174,0.535460992907801
3266.3829787234,-0.242501481660503,0.000855349837146509,0.00103767694079694,0.00241458401398728,0.2425165863987,0.242517084700553,0.242513986508461,0.539007092198582
3287.87234042553,-0.264193159356509,0.000852163409339848,0.001034068311947,0.00240563456948791,0.264208111785243,0.26420866768419,0.264205545181399,0.542553191489362
3309.36170212766,-0.285284448492416,0.000847006598474096,0.00102806288420809,0.0023911241578372,0.285299307380507,0.285299807058476,0.285296760853286,0.546099290780142
3330.85106382979,-0.306375737628323,0.000841849787608343,0.00102205745646919,0.00237661374618648,0.30639050297577,0.306390946432761,0.306387976525173,0.549645390070922
3352.34042553192,-0.32746702676423,0.00083669297674259,0.00101605202873028,0.00236210333453576,0.327481698571033,0.327482085807047,0.327479192197061,0.553191489361702
3373.82978723404,-0.348558315900137,0.000831536165876838,0.00101004660099137,0.00234759292288504,0.348572894166296,0.348573225181333,0.348570407868949,0.556737588652482
3395.31914893617,-0.369649605036043,0.000826379355011086,0.00100404117325247,0.00233308251123433,0.369664089761559,0.369664364555618,0.369661623540836,0.560283687943262
3416.8085106383,-0.390172443611764,0.000819990045043785,0.000996534333606988,0.00231509151882177,0.390186840574492,0.390187070934698,0.390184388724057,0.563829787234043
3438.29787234043,-0.41020269215229,0.000812532714709665,0.000987726447580869,0.0022940844340345,0.410217006359023,0.410217202499492,0.410214563934059,0.567375886524823
3459.78723404255,-0.430232940692817,0.000805075384375545,0.000978918561554751,0.00227307734924723,0.430247172143555,0.430247334064286,0.430244739144062,0.570921985815603
3481.27659574468,-0.450263189233343,0.000797618054041424,0.000970110675528633,0.00225207026445996,0.450277337928086,0.45027746562908,0.450274914354064,0.574468085106383
3502.76595744681,-0.47029343777387,0.000790160723707304,0.000961302789502515,0.00223106317967269,0.470307503712617,0.470307597193874,0.470305089564066,0.578014184397163
3524.25531914894,-0.490323686314396,0.000782703393373184,0.000952494903476397,0.00221005609488543,0.490337669497148,0.490337728758667,0.490335264774069,0.581560283687943
3545.74468085106,-0.509120540717607,0.000773289067205179,0.000941309142596046,0.00218352252947195,0.509134357275134,0.509134446048117,0.509131979934685,0.585106382978723
3567.23404255319,-0.527773846301575,0.000763646975692163,0.000929846632283127,0.0021563457635239,0.52778748647274,0.527787612174553,0.527785138604869,0.588652482269504
3588.72340425532,-0.546427151885542,0.000754004884179147,0.000918384121970209,0.00212916899757586,0.546440615670345,0.54644077830099,0.546438297275053,0.592198581560284
3610.21276595745,-0.56508045746951,0.000744362792666131,0.000906921611657291,0.00210199223162781,0.565093744867951,0.565093944427427,0.565091455945237,0.595744680851064
3631.70212765957,-0.583733763053478,0.000734720701153116,0.000895459101344372,0.00207481546567976,0.583746874065557,0.583747110553864,0.583744614615421,0.599290780141844
3653.1914893617,-0.601959680401894,0.000724557884797557,0.000883362761067504,0.0020461684031932,0.60197260190232,0.601972870016942,0.601970375170158,0.602836879432624
3674.68085106383,-0.618941856800617,0.000712879708971804,0.000869421914518044,0.00201324263609798,0.618954550593528,0.61895483490363,0.618952366023756,0.606382978723404
3696.17021276596,-0.635924033199341,0.000701201533146051,0.000855481067968584,0.00198031686900276,0.635936499284737,0.635936799790318,0.635934356877354,0.609929078014184
3717.65957446808,-0.652906209598064,0.000689523357320298,0.000841540221419123,0.00194739110190755,0.652918447975945,0.652918764677006,0.652916347730952,0.613475177304964
3739.14893617021,-0.669888385996788,0.000677845181494544,0.000827599374869663,0.00191446533481233,0.669900396667154,0.669900729563694,0.669898338584551,0.617021276595745
3760.63829787234,-0.686870562395512,0.000666167005668791,0.000813658528320203,0.00188153956771711,0.686882345358363,0.686882694450382,0.686880329438148,0.620567375886525
3782.12765957447,-0.702658827968175,0.000653349181834835,0.000798324112228688,0.00184539508542801,0.702670378121381,0.702670721040218,0.702668403529313,0.624113475177305
3803.6170212766,-0.717702044774486,0.000639820171433125,0.000782120052236246,0.00180724199434494,0.717713358934109,0.717713681720813,0.717711425149587,0.627659574468085
3825.10638297872,-0.732745261580797,0.000626291161031416,0.000765915992243803,0.00176908890326187,0.732756339746838,0.732756642401407,0.732754446769861,0.631205673758865
3846.59574468085,-0.747788478387107,0.000612762150629706,0.00074971193225136,0.0017309358121788,0.747799320559566,0.747799603082002,0.747797468390135,0.634751773049645
3868.08510638298,-0.762831695193418,0.000599233140227997,0.000733507872258917,0.00169278272109573,0.762842301372294,0.762842563762596,0.762840490010409,0.638297872340426
3889.57446808511,-0.777874911999728,0.000585704129826287,0.000717303812266475,0.00165462963001266,0.777885282185022,0.777885524443191,0.777883511630683,0.641843971631206
3911.06382978723,-0.790794695725057,0.00057057861916104,0.000699142565401102,0.00161196592168092,0.790804805136166,0.7908050391005,0.790803078186501,0.645390070921986
3932.55319148936,-0.803661702377674,0.000555413428125713,0.00068093267344546,0.00156919010377689,0.803671550398686,0.803671776363421,0.803669867123217,0.648936170212766
3954.04255319149,-0.816528709030291,0.000540248237090386,0.000662722781489819,0.00152641428587285,0.816538295661206,0.816538513626342,0.816536656059933,0.652482269503546
3975.53191489362,-0.829395715682908,0.000525083046055059,0.000644512889534177,0.00148363846796882,0.829405040923726,0.829405250889262,0.829403444996648,0.656028368794326
3997.02127659574,-0.842262722335525,0.000509917855019731,0.000626302997578535,0.00144086265006478,0.842271786186246,0.842271988152184,0.842270233933364,0.659574468085106
4018.51063829787,-0.854330937373347,0.000494283433505543,0.000607516905709498,0.00139676086100268,0.854339727981757,0.854339927500717,0.854338221972621,0.663120567375887
4040,-0.864818804898391,0.000477720675731367,0.000587590846816355,0.00135003574041976,0.8648272988158,0.864827506873215,0.864825844134067,0.666666666666667
4061.48936170213,-0.875306672423435,0.000461157917957191,0.000567664787923213,0.00130331061983685,0.875314869649843,0.875315086245712,0.875313466295514,0.670212765957447
4082.97872340426,-0.88579453994848,0.000444595160183015,0.000547738729030071,0.00125658549925393,0.885802440483886,0.88580266561821,0.88580108845696,0.673758865248227
4104.46808510638,-0.896282407473524,0.000428032402408839,0.000527812670136928,0.00120986037867101,0.89629001131793,0.896290244990708,0.896288710618406,0.677304964539007
4125.95744680851,-0.906770274998568,0.000411469644634663,0.000507886611243786,0.00116313525808809,0.906777582151973,0.906777824363205,0.906776332779852,0.680851063829787
4147.44680851064,-0.915487779246753,0.000394123365731821,0.000486992340155771,0.0011141954274744,0.915494733064862,0.915494983299943,0.915493544990968,0.684397163120567
4168.93617021277,-0.923431100704407,0.000376434451742859,0.000465674668272762,0.00106428710049939,0.923437676416575,0.923437934450466,0.923436554001165,0.687943262411348
4190.42553191489,-0.931374422162061,0.000358745537753898,0.000444356996389753,0.00101437877352438,0.931380619768287,0.931380885600989,0.931379563011362,0.691489361702128
4211.91489361702,-0.939317743619714,0.000341056623764936,0.000423039324506744,0.000964470446549365,0.93932356312,0.939323836751513,0.939322572021559,0.695035460992908
4233.40425531915,-0.947261065077368,0.000323367709775974,0.000401721652623734,0.000914562119574354,0.947266506471713,0.947266787902036,0.947265581031756,0.698581560283688
4254.89361702128,-0.955055548820434,0.000305631455877644,0.000380345076302578,0.000864519849419694,0.95506062285599,0.955060909337944,0.955059761246339,0.702127659574468
4276.3829787234,-0.960329047981648,0.000287093367699907,0.00035797078793791,0.000812208875451099,0.960333936691597,0.960334181693979,0.960333107946917,0.705673758865248
4297.87234042553,-0.965602547142861,0.00026855527952217,0.000335596499573243,0.000759897901482507,0.965607250527204,0.965607454050013,0.965606454647494,0.709219858156028
4319.36170212766,-0.970876046304075,0.000250017191344432,0.000313222211208575,0.000707586927513912,0.970880564362811,0.970880726406048,0.970879801348072,0.712765957446808
4340.85106382979,-0.976149545465289,0.000231479103166694,0.000290847922843907,0.000655275953545317,0.976153878198418,0.976153998762083,0.97615314804865,0.716312056737589
4362.34042553191,-0.981423044626503,0.000212941014988957,0.00026847363447924,0.000602964979576725,0.981427192034025,0.981427271118118,0.981426494749227,0.719858156028369
4383.82978723404,-0.985551992373302,0.000194162496244559,0.000245797545438794,0.000549973231097276,0.985555863435989,0.985555932091333,0.985555212441268,0.723404255319149
4405.31914893617,-0.988072499484424,0.000175046099892737,0.000222697335240765,0.00049602478869111,0.98807596629275,0.988076068155137,0.988075380454438,0.726950354609929
4426.8085106383,-0.990593006595546,0.000155929703540914,0.000199597125042735,0.000442076346284941,0.990596069149512,0.990596204218941,0.990595548467608,0.730496453900709
4448.29787234043,-0.993113513706668,0.000136813307189091,0.000176496914844706,0.000388127903878772,0.993116172006274,0.993116340282745,0.993115716480779,0.734042553191489
4469.78723404255,-0.99563402081779,0.00011769691083727,0.000153396704646677,0.000334179461472605,0.995636274863035,0.995636476346549,0.995635884493949,0.737588652482269
4491.27659574468,-0.998154527928912,9.85805144854469e-05,0.000130296494448647,0.000280231019066436,0.998156377719797,0.998156612410353,0.99815605250712,0.74113475177305
4512.76595744681,-0.998508569267372,7.92502274854672e-05,0.000106912028839196,0.000225675472996769,0.998509988847693,0.998510239666038,0.998509740826072,0.74468085106383
4534.25531914894,-0.998236332742387,5.98581093779634e-05,8.34453912083896e-05,0.000170944426538377,0.998237314608774,0.99823757661767,0.998237147257163,0.74822695035461
4555.74468085106,-0.997964096217401,4.04659912704589e-05,5.99787535775824e-05,0.000116213380079983,0.997964640369856,0.997964913569302,0.997964553688254,0.75177304964539
4577.23404255319,-0.997691859692416,2.10738731629551e-05,3.65121159467763e-05,6.14823336215915e-05,0.997691966130937,0.997692250520934,0.997691960119344,0.75531914893617
4598.72340425532,-0.997419623167431,1.68175505545055e-06,1.30454783159691e-05,6.75128716319758e-06,0.997419291892018,0.997419587472565,0.997419366550435,0.75886524822695
4620.21276595745,-0.99676885963363,-1.77035556764991e-05,-1.04178149225343e-05,-4.79614248465338e-05,0.996768118136986,0.996768415047928,0.996768267936024,0.762411347517731
4641.70212765957,-0.993708172986962,-3.70455266960741e-05,-3.38598158143254e-05,-0.000102557409091626,0.993707196303632,0.993707431769479,0.993707386039985,0.765957446808511
4663.1914893617,-0.990647486340295,-5.638749771565e-05,-5.73018167061174e-05,-0.000157153393336722,0.990646274470277,0.990646448491029,0.990646504143945,0.769503546099291
4684.68085106383,-0.987586799693627,-7.57294687352259e-05,-8.07438175979095e-05,-0.000211749377581817,0.987585352636923,0.987585465212579,0.987585622247906,0.773049645390071
4706.17021276596,-0.98452611304696,-9.50714397548009e-05,-0.000104185818489701,-0.000266345361826909,0.984524430803569,0.98452448193413,0.984524740351866,0.776595744680851
4727.65957446809,-0.981465426400292,-0.000114413410774377,-0.000127627819381493,-0.000320941346072004,0.981463508970214,0.98146349865568,0.981463858455827,0.780141843971631
4749.14893617021,-0.977046300911827,-0.000133580207776419,-0.000150871005641778,-0.000375046228585083,0.977044106719276,0.977044074579851,0.977044500919205,0.783687943262411
4770.63829787234,-0.971245435044188,-0.000152568825970585,-0.000173911966968657,-0.00042865158541285,0.971242921800221,0.971242908135723,0.97124336557341,0.787234042553192
4792.12765957447,-0.965444569176549,-0.00017155744416475,-0.000196952928295536,-0.000482256942240617,0.965441736881166,0.965441741691594,0.965442230227614,0.790780141843972
4813.6170212766,-0.95964370330891,-0.000190546062358915,-0.000219993889622414,-0.000535862299068382,0.959640551962111,0.959640575247466,0.959641094881818,0.794326241134752
4835.10638297872,-0.95384283744127,-0.000209534680553081,-0.000243034850949293,-0.000589467655896149,0.953839367043055,0.953839408803337,0.953839959536022,0.797872340425532
4856.59574468085,-0.948041971573631,-0.000228523298747245,-0.000266075812276171,-0.000643073012723913,0.948038182124001,0.948038242359209,0.948038824190227,0.801418439716312
4878.08510638298,-0.939974492172437,-0.00024696435100195,-0.000288475375257296,-0.000695136388406416,0.93997030258361,0.93997039700949,0.939971016047933,0.804964539007092
4899.57446808511,-0.931524934077648,-0.000265313101117048,-0.000310766818950157,-0.000746939835286407,0.931520330680813,0.931520461946537,0.931521119222205,0.808510638297872
4921.06382978723,-0.923075375982858,-0.000283661851232146,-0.000333058262643016,-0.000798743282166396,0.923070358778015,0.923070526883585,0.923071222396476,0.812056737588652
4942.55319148936,-0.914625817888069,-0.000302010601347244,-0.000355349706335877,-0.000850546729046387,0.914620386875218,0.914620591820632,0.914621325570747,0.815602836879433
4964.04255319149,-0.906176259793279,-0.000320359351462343,-0.000377641150028737,-0.000902350175926378,0.90617041497242,0.906170656757679,0.906171428745018,0.819148936170213
4985.53191489362,-0.897184001839555,-0.000338506714459319,-0.000399695938930381,-0.000953586170778916,0.897177770402403,0.897178030514795,0.897178854249413,0.822695035460993
5007.02127659574,-0.886219011738908,-0.000355922028543156,-0.000420890479747072,-0.00100275945852372,0.886212492528253,0.886212703673458,0.886213628264853,0.826241134751773
5028.51063829787,-0.875254021638261,-0.000373337342626992,-0.000442085020563762,-0.00105193274626853,0.875247214654104,0.875247376832121,0.875248402280293,0.829787234042553
5050,-0.864289031537614,-0.000390752656710828,-0.000463279561380452,-0.00110110603401334,0.864281936779954,0.864282049990784,0.864283176295733,0.833333333333333
5071.48936170213,-0.853324041436967,-0.000408167970794665,-0.000484474102197143,-0.00115027932175815,0.853316658905805,0.853316723149447,0.853317950311173,0.836879432624114
5092.97872340426,-0.84235905133632,-0.000425583284878501,-0.000505668643013832,-0.00119945260950295,0.842351381031656,0.842351396308111,0.842352724326613,0.840425531914894
5114.46808510638,-0.830045371003189,-0.000442298627991956,-0.00052603278610492,-0.0012466538572309,0.830037443133796,0.830037424378148,0.83003882890037,0.843971631205674
5135.95744680851,-0.816737880663162,-0.000458498183166752,-0.000545785033632791,-0.00129240196690272,0.816729717488995,0.816729675706466,0.816731138787358,0.847517730496454
5157.44680851064,-0.803430390323134,-0.000474697738341549,-0.000565537281160663,-0.00133815007657455,0.803421991844193,0.803421927034784,0.803423448674345,0.851063829787234
5178.93617021277,-0.790122899983107,-0.000490897293516345,-0.000585289528688535,-0.00138389818624637,0.790114266199391,0.790114178363102,0.790115758561333,0.854609929078014
5200.42553191489,-0.77681540964308,-0.000507096848691141,-0.000605041776216407,-0.00142964629591819,0.776806540554589,0.77680642969142,0.776808068448321,0.858156028368794
5221.91489361702,-0.763507919303052,-0.000523296403865938,-0.000624794023744279,-0.00147539440559001,0.763498814909787,0.763498681019738,0.763500378335308,0.861702127659574
5243.40425531915,-0.748204829689423,-0.000538123465314257,-0.000642902842708666,-0.00151727306494791,0.748195435942709,0.748195336153896,0.748197048769823,0.865248226950355
5264.89361702128,-0.732764715068933,-0.000552856286418446,-0.000660898817970828,-0.00155888603396264,0.732755028257594,0.732754966492639,0.732756691438651,0.868794326241135
5286.3829787234,-0.717324600448441,-0.000567589107522635,-0.00067889479323299,-0.00160049900297737,0.717314620572478,0.71731459683138,0.717316334107478,0.872340425531915
5307.87234042553,-0.701884485827951,-0.000582321928626824,-0.000696890768495152,-0.0016421119719921,0.701874212887363,0.701874227170122,0.701875976776306,0.875886524822695
5329.36170212766,-0.686444371207459,-0.000597054749731014,-0.000714886743757315,-0.00168372494100683,0.686433805202247,0.686433857508864,0.686435619445134,0.879432624113475
5350.85106382979,-0.670445554532392,-0.000611286195189078,-0.000732281773775008,-0.00172392359959685,0.670434706579644,0.670434783546428,0.670436570392081,0.882978723404255
5372.34042553191,-0.653116325773391,-0.000624323737362319,-0.000748245799899883,-0.00176075442435833,0.65310522234573,0.653105292150327,0.65310713385988,0.886524822695035
5393.82978723404,-0.63578709701439,-0.000637361279535561,-0.000764209826024759,-0.00179758524911981,0.635775738111816,0.635775800754225,0.635777697327678,0.890070921985816
5415.31914893617,-0.61845786825539,-0.000650398821708803,-0.000780173852149634,-0.00183441607388129,0.618446253877903,0.618446309358124,0.618448260795477,0.893617021276596
5436.8085106383,-0.601128639496389,-0.000663436363882045,-0.00079613787827451,-0.00187124689864277,0.601116769643988,0.601116817962022,0.601118824263275,0.897163120567376
5458.29787234043,-0.583799410737387,-0.000676473906055287,-0.000812101904399385,-0.00190807772340425,0.583787285410074,0.58378732656592,0.583789387731074,0.900709219858156
5479.78723404255,-0.56541061734204,-0.000688262454140004,-0.000826569229423874,-0.00194138568469954,0.565398292515984,0.565398305235661,0.565400429203678,0.904255319148936
5501.27659574468,-0.546465578306501,-0.000699395310733581,-0.000840250822806139,-0.00197284422843516,0.546453083367829,0.546453056483014,0.546455247421658,0.907801418439716
5522.76595744681,-0.527520539270961,-0.000710528167327159,-0.000853932416188403,-0.00200430277217078,0.527507874219674,0.527507807730367,0.527510065639637,0.911347517730496
5544.25531914894,-0.508575500235423,-0.000721661023920735,-0.000867614009570668,-0.0020357613159064,0.50856266507152,0.50856255897772,0.508564883857617,0.914893617021277
5565.74468085106,-0.489630461199883,-0.000732793880514313,-0.000881295602952932,-0.00206721985964203,0.489617455923365,0.489617310225073,0.489619702075596,0.918439716312057
5587.23404255319,-0.470664681457963,-0.000743893954210628,-0.00089493776139248,-0.00209858593478721,0.470651506330968,0.47065132175023,0.470653779792552,0.921985815602837
5608.72340425532,-0.450402619380194,-0.000752945115499825,-0.000906115258372705,-0.00212417277569639,0.450389290786222,0.450389112450547,0.450391588008419,0.925531914893617
5630.21276595745,-0.430140557302425,-0.000761996276789022,-0.000917292755352929,-0.00214975961660557,0.430127075241476,0.430126903150863,0.430129396224286,0.929078014184397
5651.70212765957,-0.409878495224657,-0.000771047438078218,-0.000928470252333153,-0.00217534645751475,0.409864859696731,0.409864693851181,0.409867204440154,0.932624113475177
5673.1914893617,-0.389616433146888,-0.000780098599367415,-0.000939647749313377,-0.00220093329842393,0.389602644151985,0.389602484551498,0.38960501265602,0.936170212765957
5694.68085106383,-0.369354371069119,-0.000789149760656612,-0.000950825246293602,-0.00222652013933311,0.369340428607239,0.369340275251815,0.369342820871887,0.939716312056738
5716.17021276596,-0.348717513457348,-0.000797366116933907,-0.000960995392276379,-0.0022497514675727,0.34870342234102,0.348703279598443,0.348705839287191,0.943262411347518
5737.65957446809,-0.327457986691294,-0.000804195564127207,-0.000969491968707929,-0.00226906944853678,0.327443754915849,0.327443630042568,0.327446198073502,0.946808510638298
5759.14893617021,-0.306198459925242,-0.000811025011320506,-0.000977988545139478,-0.00228838742950087,0.306184087490678,0.306183980486694,0.306186556859814,0.950354609929078
5780.63829787234,-0.284938933159188,-0.000817854458513806,-0.000986485121571028,-0.00230770541046495,0.284924420065506,0.284924330930818,0.284926915646125,0.953900709219858
5802.12765957447,-0.263679406393135,-0.000824683905707106,-0.000994981698002577,-0.00232702339142903,0.263664752640334,0.263664681374943,0.263667274432436,0.957446808510638
5823.6170212766,-0.242419879627082,-0.000831513352900405,-0.00100347827443413,-0.00234634137239311,0.242405085215164,0.242405031819069,0.242407633218748,0.960992907801418
5845.10638297872,-0.220673158774831,-0.000836629064601888,-0.00100990688769235,-0.00236082312695864,0.220658269085307,0.220658206408213,0.220660834598546,0.964539007092199
5866.59574468085,-0.198751456954537,-0.000841129269867998,-0.00101559276985386,-0.00237356789907533,0.198736488286662,0.19873640657725,0.198739068184203,0.968085106382979
5888.08510638298,-0.176829755134241,-0.000845629475134108,-0.00102127865201537,-0.00238631267119203,0.176814707488017,0.176814606746286,0.176817301769858,0.971631205673759
5909.57446808511,-0.154908053313946,-0.000850129680400218,-0.00102696453417689,-0.00239905744330872,0.154892926689371,0.154892806915323,0.154895535355514,0.975177304964539
5931.06382978723,-0.132986351493651,-0.000854629885666328,-0.0010326504163384,-0.00241180221542541,0.132971145890727,0.13297100708436,0.13297376894117,0.978723404255319
5952.55319148936,-0.11103478618947,-0.000858911447266402,-0.00103807230970177,-0.00242393000298947,0.111019507466195,0.111019349589076,0.11102214358463,0.982269503546099
5974.04255319149,-0.0888011882459521,-0.000861128124191858,-0.00104100107608165,-0.00243023094923539,0.0887858917256381,0.0887857144148055,0.0887885284807643,0.98581560283688
5995.53191489362,-0.066567590302435,-0.000863344801117313,-0.00104392984246152,-0.00243653189548131,0.0665522759850826,0.0665520792405357,0.0665549133768997,0.98936170212766
6017.02127659574,-0.044333992358917,-0.000865561478042768,-0.00104685860884139,-0.00244283284172723,0.0443186602445262,0.0443184440662648,0.0443212982730341,0.99290780141844
6038.51063829787,-0.0221003944153999,-0.000867778154968223,-0.00104978737522126,-0.00244913378797315,0.0220850445039707,0.0220848088919949,0.0220876831691695,0.99645390070922
6060,0.000133203528118051,-0.000869994831893678,-0.00105271614160114,-0.00245543473421907,-0.000148571236585744,-0.0001488262822759,-0.000145931934696069,1


==> figures/PointingBounds.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0
21.4893617021277,-9.09608292781747e-05,-8.66863385140151e-05,-8.18072589230982e-05,-8.00190171688922e-05,-0.000274662316897563,-0.000244681720020334,-0.0164788936196972,-0.01590744003831,-0.0180807013126668,-0.0179223016351462,-0.0182051116390006,-0.0165796210380574,0.00354609929078014
42.9787234042553,-0.000300969306307315,-0.000296984321946685,-0.000275105195777036,-0.000274038293107596,-0.000879099152807365,-0.000849386674363444,-0.0433456820695148,-0.0429735529567698,-0.0432094942816175,-0.0431323580656441,-0.0441305313676712,-0.0433403460991841,0.00709219858156028
64.468085106383,-0.00053052643059367,-0.00052933849859067,-0.000501540541522226,-0.000500905440262704,-0.00150189601432115,-0.00149628595710448,-0.0690635122706945,-0.0689743825375873,-0.0674102113413421,-0.0673706616890773,-0.068854678388786,-0.0682708473784159,0.0106382978723404
85.9574468085106,-0.000714240794702281,-0.000706302952648227,-0.000710967129129451,-0.00070751334747278,-0.00201185267323091,-0.00196785576818003,-0.0921867769079694,-0.0917301890446155,-0.0905366873841118,-0.0904530254115894,-0.0918664054703666,-0.0908115233368783,0.0141843971631206
107.446808510638,-0.000822219712440971,-0.000818192039535328,-0.00087513695403882,-0.000871700334871414,-0.00231429772605916,-0.00226773420211672,-0.113599767161706,-0.113247525379092,-0.112876994618433,-0.112777940960445,-0.11335434519881,-0.11256280838252,0.0177304964539007
128.936170212766,-0.000870989279149652,-0.000867940185267928,-0.000987018605180683,-0.000982115346772507,-0.00244316131853655,-0.00241160327081187,-0.13459025370513,-0.134416800397007,-0.134734753418821,-0.134666413967718,-0.134385614412673,-0.134084183388813,0.0212765957446809
150.425531914894,-0.000882161248274661,-0.000881275235069246,-0.00105189098163088,-0.00104776307045696,-0.0024682915638021,-0.00246357577853407,-0.15581256669439,-0.155781062467848,-0.156383695383743,-0.15634367863781,-0.155704484422918,-0.15566785508732,0.024822695035461
171.914893617021,-0.000878012031789775,-0.000876319365304952,-0.00107895093001056,-0.00107725410618204,-0.00246590019033247,-0.00245330475519344,-0.177443571375451,-0.177391900075255,-0.177968558729933,-0.177947853017269,-0.17743726803903,-0.177336583927437,0.0283687943262411
193.404255319149,-0.000870299135991715,-0.000868169308958126,-0.0010838948013078,-0.00108263887936514,-0.00245193351451914,-0.00243637652658279,-0.199206016593887,-0.199174393739903,-0.199551444529981,-0.199538370957629,-0.199226638948317,-0.199191307132222,0.0319148936170213
214.893617021277,-0.000863681630400317,-0.000861878871221567,-0.00107712410350933,-0.00107669053249638,-0.00243699612162714,-0.00242648707211205,-0.220965745045911,-0.220958189069755,-0.221127390634499,-0.22112135781253,-0.221006761060684,-0.220973875424607,0.0354609929078014
236.382978723404,-0.000858362772598907,-0.000857481456922956,-0.00106478594578312,-0.00106413669153514,-0.00242313362300661,-0.00241824065644983,-0.242635963508929,-0.24261639281067,-0.242676882438025,-0.242665197714291,-0.242664480601737,-0.242623428297006,0.0390070921985816
257.872340425532,-0.000853571649381156,-0.000853086699290756,-0.00105166674694473,-0.00105079115416401,-0.00240978909474195,-0.00240768363647339,-0.264227190468655,-0.264179107007773,-0.264180024793737,-0.264157374993122,-0.264215371959559,-0.264189558035975,0.0425531914893617
279.36170212766,-0.000849174056184687,-0.000848597189214124,-0.00103958473912881,-0.00103848216025763,-0.00239775624916806,-0.00239545973819157,-0.285622412215711,-0.285598443876177,-0.285574857574221,-0.285554925406136,-0.285619830192585,-0.285594374788145,0.0460992907801418
300.851063829787,-0.000844239866319367,-0.000843742232034718,-0.00102890864662603,-0.00102837281527708,-0.00238279847115679,-0.00238154582992436,-0.306887509379808,-0.306865660485048,-0.306848442917319,-0.306828353685061,-0.306882018781757,-0.30685392439539,0.049645390070922
322.340425531915,-0.000838758588366074,-0.000838426087384691,-0.00101967411267864,-0.00101924818315201,-0.00236787720070474,-0.00236638389230097,-0.328037406325031,-0.327997710373895,-0.328008919017726,-0.327973182494357,-0.328035622024123,-0.327983246077613,0.0531914893617021
343.829787234043,-0.000832917820697994,-0.000832431195155691,-0.00101194224747397,-0.00101155756644037,-0.00235146808053193,-0.00234946836722826,-0.348991267600123,-0.348824687524374,-0.348979311444177,-0.348807281212322,-0.348988093434454,-0.348826570359026,0.0567375886524823
365.31914893617,-0.000826709359531793,-0.00082641065194915,-0.00100424295325448,-0.00100409120902337,-0.00233424974545249,-0.00233247895340396,-0.369750260204138,-0.369606475257762,-0.369742335967437,-0.36960340256186,-0.369755406981636,-0.369612159554966,0.0602836879432624
386.808510638298,-0.00082043613075345,-0.00082016655551422,-0.000996644819434979,-0.00099637939053251,-0.00231640908389493,-0.00231518860938165,-0.390412016475465,-0.390274820882897,-0.390418847479413,-0.390270139698483,-0.390418367361449,-0.390284823819125,0.0638297872340426
408.297872340426,-0.000813319804839326,-0.000813132480962707,-0.000988788648519323,-0.000988220951178171,-0.00229633803361043,-0.00229594214125198,-0.410620734316005,-0.410527070258575,-0.410631937916151,-0.410524056340287,-0.410628685016142,-0.410523837209636,0.0673758865248227
429.787234042553,-0.000806348724741683,-0.000806052949838793,-0.000980980333167729,-0.000979850473835504,-0.002276911461104,-0.00227616045520227,-0.430841332384719,-0.430664756089716,-0.430849663790701,-0.430658349732207,-0.430846908341454,-0.430656606708606,0.0709219858156028
451.276595744681,-0.000799372007062946,-0.000798970313681304,-0.000973183036337693,-0.000971448287127532,-0.00225756733120679,-0.00225604292193069,-0.451035642240455,-0.450787977205183,-0.451043860331447,-0.450783348062883,-0.45103941993801,-0.450779510281186,0.074468085106383
472.765957446808,-0.000791540721109935,-0.000790790800090239,-0.000963429982317196,-0.000962225848783819,-0.00223497365177219,-0.00223331618692154,-0.470709800737923,-0.470512518185587,-0.470706676190803,-0.470513968016295,-0.470701237983694,-0.470516663878103,0.0780141843971631
494.255319148936,-0.000782960634877204,-0.000782466892707472,-0.000953484556951248,-0.000952526045110391,-0.00221121445621631,-0.00220987737560752,-0.490127559673585,-0.489958839655797,-0.490123494834718,-0.489956853152682,-0.490124480708244,-0.489950932240167,0.0815602836879433
515.744680851064,-0.000774770140553385,-0.000774118837425978,-0.000943633243620204,-0.000942449513909857,-0.00218810032259337,-0.00218635547932115,-0.509641753731996,-0.509218501218652,-0.509632274861195,-0.509216565386831,-0.509635479066695,-0.509211263940847,0.0851063829787234
537.234042553191,-0.000765924840877457,-0.000764731920076072,-0.000932603789953369,-0.000931807442070105,-0.00216270077043601,-0.00215966193829981,-0.528620141775962,-0.528409949875522,-0.528620642499254,-0.528400019391492,-0.528615112840187,-0.528404216024971,0.0886524822695035
558.723404255319,-0.00075645343484535,-0.00075521916767671,-0.000921308425966507,-0.000920085517667966,-0.00213584239559402,-0.00213269572262661,-0.547249048797141,-0.547076097251511,-0.547248171044684,-0.547076758034606,-0.547243091683313,-0.54707348901007,0.0921985815602837
580.212765957447,-0.000746315789458258,-0.000745653550426903,-0.000909415487363642,-0.000908206727608376,-0.00210754047708687,-0.00210551622330397,-0.565969504724447,-0.565494315324615,-0.56595813116706,-0.565494149961724,-0.565964415693088,-0.565488869395962,0.0957446808510638
601.702127659574,-0.000736342268374856,-0.000735148207296962,-0.000897566877307649,-0.000895452385387317,-0.00207930378295731,-0.00207583619316789,-0.584083302396878,-0.583746760803987,-0.584084017873882,-0.583746517797816,-0.584081210211876,-0.583741954502874,0.099290780141844
623.191489361702,-0.000725897213799947,-0.000724505135902733,-0.00088511152619582,-0.000882546026115422,-0.00204983638304424,-0.00204581066494505,-0.60201299188368,-0.601726091053177,-0.602013422188688,-0.601727188613602,-0.602008768842474,-0.601724630526138,0.102836879432624
644.68085106383,-0.000714663926426553,-0.00071376252633251,-0.000871726688649244,-0.000869582187793284,-0.00201821046517804,-0.00201549669698106,-0.619771655912837,-0.619293677585188,-0.619769788699014,-0.619294773081034,-0.619772012213011,-0.619290525862926,0.106382978723404
666.170212765957,-0.000703397235850756,-0.000701702320228322,-0.000858280916480484,-0.0008552620010228,-0.00198638863636397,-0.00198154326199805,-0.637085097115769,-0.636246491444398,-0.637086248802654,-0.636246303059061,-0.63708487670161,-0.63624712339049,0.109929078014184
687.659574468085,-0.000691735402843312,-0.000689642114124135,-0.000844350142529652,-0.000840941724243511,-0.00195363472904992,-0.00194758982701503,-0.654050502723312,-0.652880583387159,-0.654051340608459,-0.652882010580399,-0.654048010808091,-0.652881532585673,0.113475177304965
709.148936170213,-0.000679860509665238,-0.000677567626551904,-0.000830171372947108,-0.000826591264626443,-0.00192021091696231,-0.0019135925368231,-0.670806700049663,-0.669484252239258,-0.6708070926345,-0.669487685493442,-0.670803553926138,-0.669485398829451,0.117021276595745
730.63829787234,-0.000666687976556318,-0.000665351894426208,-0.000814391163470972,-0.000812106663284893,-0.0018830624714433,-0.00187919785539096,-0.686374093435933,-0.685809301066928,-0.686373955359666,-0.685809717161113,-0.68637073851385,-0.685809712923719,0.120567375886525
752.127659574468,-0.000653478201381465,-0.000653128236688435,-0.000798559830563143,-0.000797622061943342,-0.00184580928369582,-0.00184478681667219,-0.702782859215444,-0.701808254360439,-0.702789133144411,-0.701808619622611,-0.702784760171221,-0.701805519562201,0.124113475177305
773.617021276596,-0.000640804118016231,-0.000640266245592092,-0.000783200303911094,-0.000782520900819797,-0.00181009186957415,-0.00180855012802219,-0.718789577630046,-0.717435375806316,-0.718797684039746,-0.717434696740063,-0.718791384966737,-0.717431599838889,0.127659574468085
795.106382978723,-0.000627662868846681,-0.000626566537745321,-0.000767594106140479,-0.000766100392351646,-0.00177300202641289,-0.00176994021265121,-0.733929459523815,-0.732966016991507,-0.733929465065532,-0.732965067430261,-0.733930380071454,-0.732962030501408,0.131205673758865
816.595744680851,-0.000613900783804179,-0.000612708049477166,-0.000751107931829494,-0.000749679859821926,-0.00173419752729899,-0.00173087784181117,-0.748672624466139,-0.747633020237321,-0.748672646824434,-0.747637711767955,-0.748669724434357,-0.747633185752233,0.134751773049645
838.085106382979,-0.000600102792623069,-0.000598790534234826,-0.000734582180739051,-0.000733182961826189,-0.00169527800768507,-0.00169164158607204,-0.763341320610914,-0.762183547438166,-0.763340003901231,-0.762188166889904,-0.763337057408443,-0.762183223296499,0.138297872340426
859.574468085106,-0.000585232773267942,-0.000584712725258159,-0.000716838959492274,-0.000716071762055406,-0.00165332393527575,-0.00165189032685909,-0.776927677061132,-0.776342414895187,-0.776930543185646,-0.776343057547506,-0.776926363578938,-0.776339711982497,0.141843971631206
881.063829787234,-0.000571132584672702,-0.000570247792000761,-0.000700418474160393,-0.000698729713818227,-0.00161369091173682,-0.0016110519895768,-0.791575005473038,-0.790149031921696,-0.791576958894492,-0.790148576613135,-0.79157295249229,-0.790145265170735,0.145390070921986
902.553191489362,-0.000556144352627681,-0.000555492729701448,-0.000682445005727345,-0.000681029961670885,-0.0015713358452404,-0.00156941567484305,-0.804765954451574,-0.803562508858575,-0.804766921190987,-0.803561995143195,-0.804765579271493,-0.803558954519047,0.148936170212766
924.042553191489,-0.000541228393557911,-0.000540398816058546,-0.00066391298579457,-0.000663179346149468,-0.00152918880271748,-0.00152692597856426,-0.818010419480551,-0.816650090499629,-0.818011453198959,-0.816649991809595,-0.818007981116398,-0.816647986046378,0.152482269503546
945.531914893617,-0.000525775124478261,-0.000524954929712948,-0.000645358339925362,-0.000644503059789771,-0.00148557064643419,-0.00148332361462258,-0.830414438710297,-0.829076874214673,-0.830414741052662,-0.829075771297511,-0.830411410697113,-0.829074798405259,0.156028368794326
967.021276595745,-0.000509935860725945,-0.000509330801733074,-0.000626319379041046,-0.000625570362573742,-0.001440889721043,-0.00143923318200963,-0.842189999544705,-0.84125035339884,-0.842190118352228,-0.841251344773541,-0.842187102341808,-0.841249842534485,0.159574468085106
988.510638297872,-0.000494067221716548,-0.000493492571793941,-0.00060760928637697,-0.00060654154136334,-0.00139612495114505,-0.00139452031976455,-0.853939701444166,-0.853003325182065,-0.853936507232152,-0.853004055754279,-0.853937629062001,-0.853001182138155,0.163120567375887
1010,-0.00047842081126707,-0.000477421286428326,-0.000588743120621794,-0.000587223890858271,-0.00135195352042855,-0.0013491745212714,-0.866036855662122,-0.864336227961729,-0.86603276089576,-0.864336621213429,-0.866034876196331,-0.864333659390294,0.166666666666667
1031.48936170213,-0.000462021155990289,-0.000461167202235278,-0.000568730547319874,-0.000567678675237301,-0.0013057224041792,-0.00130332690694425,-0.876966068336278,-0.875411355731443,-0.876966823250807,-0.875411528789466,-0.87696555656826,-0.875408940199386,0.170212765957447
1052.97872340426,-0.000445356759702583,-0.000444674993430758,-0.000548680091089983,-0.000547920390627676,-0.00125872365267889,-0.0012567533098343,-0.887272360199759,-0.885767947401384,-0.88727304831088,-0.885764776197127,-0.887270499975573,-0.885766646540481,0.173758865248227
1074.46808510638,-0.000428604257128562,-0.000427864763484575,-0.000528522509050415,-0.000527580557561154,-0.00121147621868148,-0.00120932594355006,-0.897450991804794,-0.895734881762343,-0.897451194242471,-0.895731963271258,-0.89744888849868,-0.895733836149794,0.177304964539007
1095.95744680851,-0.000411174285592357,-0.000410882903205031,-0.000507526288911036,-0.000507144139649909,-0.00116230177329633,-0.00116143835091868,-0.906016395783386,-0.905323240612202,-0.906016458567978,-0.905323705461158,-0.906014246480006,-0.905323055017222,0.180851063829787
1117.44680851064,-0.00039428579367467,-0.000393706478135611,-0.000486968880454801,-0.000486486113712939,-0.00111459220741921,-0.00111300752404675,-0.915817207311515,-0.914481166854932,-0.915815074945473,-0.914481565641583,-0.915816918840512,-0.914479368303272,0.184397163120567
1138.93617021277,-0.000377018840850957,-0.000376314342519947,-0.000466163838305412,-0.000465533839654748,-0.001065885797589,-0.00106395231455893,-0.924783372823734,-0.923147203740569,-0.92478189397907,-0.923146987218991,-0.924783258789235,-0.923144962442658,0.187943262411348
1160.42553191489,-0.000359394139176056,-0.000358884370983742,-0.000445182293083257,-0.000444345402080235,-0.0010161713300425,-0.00101477830705317,-0.932817738348346,-0.931676738888854,-0.932817965921039,-0.931675735723469,-0.932817880728542,-0.931676594381705,0.191489361702128
1181.91489361702,-0.00034154389798858,-0.000341038825539792,-0.000423657186707822,-0.000422802518662195,-0.000965843918889883,-0.000964400417779985,-0.940353424592473,-0.939121625034583,-0.940353607537035,-0.939121237201159,-0.940351741501346,-0.939121490818971,0.195035460992908
1203.40425531915,-0.00032364217920958,-0.000323119849179891,-0.000402071610559851,-0.00040120596704227,-0.00091534748643075,-0.00091385440044654,-0.947777766453718,-0.946434335639245,-0.947777232012075,-0.946434701454607,-0.947775475181728,-0.946434214778873,0.198581560283688
1224.89361702128,-0.000305266924147672,-0.000305089830911624,-0.000379900346150602,-0.000379575058209161,-0.000863502904448433,-0.000862972138663212,-0.954011397326042,-0.953237816576062,-0.954012240156539,-0.953238277263978,-0.954011283693502,-0.953236391595878,0.202127659574468
1246.3829787234,-0.000287380973451612,-0.000286880115870914,-0.000358174005951023,-0.000357724338137063,-0.000813054075942656,-0.000811609126211784,-0.961456283471772,-0.959613572643858,-0.961457741634229,-0.959613441645696,-0.961456180130768,-0.959611643216546,0.205673758865248
1267.87234042553,-0.000268925000021595,-0.000268506949946077,-0.000336085540720292,-0.000335557815808191,-0.000760947447487141,-0.000759769351239441,-0.967063420682854,-0.965541688924022,-0.967063949076914,-0.965541487620621,-0.967063576924841,-0.965539914830816,0.209219858156028
1289.36170212766,-0.000250484449735571,-0.000250018281244516,-0.000313833353510576,-0.000313171308478784,-0.000708919256931472,-0.000707617745110296,-0.972759565800103,-0.971014321680518,-0.972760127810204,-0.971015626554267,-0.972758516327098,-0.971014067945743,0.212765957446809
1310.85106382979,-0.000231762622798567,-0.000231330070532827,-0.00029123047251423,-0.000290661563948124,-0.000656087822774962,-0.000654879993916709,-0.977430885109393,-0.975762849335678,-0.977431048958962,-0.975764132725457,-0.977429474637541,-0.97576253084114,0.216312056737589
1332.34042553191,-0.0002128863590059,-0.000212603573039153,-0.000268429678442424,-0.000268100899087059,-0.000602819431716962,-0.000602033914032031,-0.981217271581349,-0.980190857553796,-0.981217353239819,-0.980191321583957,-0.981216026871023,-0.980190870962544,0.219858156028369
1353.82978723404,-0.000193953649109448,-0.000193789751627903,-0.000245642515754628,-0.000245342085672325,-0.000549404491529537,-0.000548929456157421,-0.985282356219208,-0.984132997958442,-0.985283413243726,-0.984133379526465,-0.985281874680372,-0.984132275713717,0.223404255319149
1375.31914893617,-0.00017515620129029,-0.000174856207416457,-0.000222994249130899,-0.000222475039418959,-0.000496355752812097,-0.000495500397211342,-0.989535798075779,-0.987585527329941,-0.989536836699401,-0.987585789846396,-0.989535260471092,-0.987584664033618,0.226950354609929
1396.8085106383,-0.000156134463514395,-0.000155842835519351,-0.000199852434676072,-0.000199500465262999,-0.000442662654157165,-0.000441845205973543,-0.992475667002986,-0.990770478223894,-0.99247599141334,-0.990770695742397,-0.992475521848213,-0.990769798675133,0.230496453900709
1418.29787234043,-0.000136970355537425,-0.000136732732337969,-0.000176692132550356,-0.000176489268377445,-0.00038858582214111,-0.000387902270628886,-0.994674531489004,-0.993074753614315,-0.994674850713726,-0.993075045146997,-0.994674113508182,-0.993074411122668,0.234042553191489
1439.78723404255,-0.000117775485798776,-0.000117547717722463,-0.000153497331156597,-0.000153285348313109,-0.000334419751982677,-0.000333752774552368,-0.996796426933988,-0.994998383096123,-0.996796715295478,-0.994998480835838,-0.99679609855501,-0.994998096080713,0.237588652482269
1461.27659574468,-9.84493939744378e-05,-9.83371158413491e-05,-0.000130111876348748,-0.000130024955848118,-0.000279873145698434,-0.000279530903064561,-0.997194055543698,-0.996492914379895,-0.997194228820989,-0.996493024316172,-0.997193707434604,-0.99649285002062,0.24113475177305
1482.76595744681,-7.91875105847174e-05,-7.91191086922665e-05,-0.000106880418737161,-0.000106712176520387,-0.00022547808575944,-0.000225305599599422,-0.999050918812179,-0.997514140275392,-0.999050299668984,-0.997514201286999,-0.999050818259073,-0.997513733656025,0.24468085106383
1504.25531914894,-5.99150224059987e-05,-5.97972103257625e-05,-8.34942972935717e-05,-8.33406951079855e-05,-0.000171091586640211,-0.00017077911248194,-0.999648017480377,-0.99798931276312,-0.999647257563613,-0.997989255872011,-0.999647987525754,-0.997988925193791,0.24822695035461
1525.74468085106,-4.06002419092761e-05,-4.04711185014249e-05,-6.01214660111915e-05,-5.9955511925202e-05,-0.000116577094717308,-0.000116232630327954,-0.999557891367266,-0.998275238968752,-0.999557819849479,-0.998274660154826,-0.999557474273711,-0.998275261023297,0.25177304964539
1547.23404255319,-2.12073474290513e-05,-2.1108664050654e-05,-3.66470789638235e-05,-3.65004828601559e-05,-6.1853893131898e-05,-6.15643387031056e-05,-0.998827461181505,-0.997472164078742,-0.998827203934494,-0.997471661911446,-0.998827046369567,-0.997472244062332,0.25531914893617
1568.72340425532,-1.81827918074144e-06,-1.72910470602172e-06,-1.31737927361985e-05,-1.30102721144098e-05,-7.12783898692255e-06,-6.87036186193388e-06,-0.997832619838287,-0.996505642029777,-0.997832332656341,-0.996505761756203,-0.997832255687983,-0.996505672446654,0.25886524822695
1590.21276595745,1.75697852073467e-05,1.76528999700372e-05,1.02991532903825e-05,1.04802788174818e-05,4.75914227176362e-05,4.783060960915e-05,-0.995866014298721,-0.994994152475434,-0.995865665424684,-0.994994236846442,-0.995866210140401,-0.994994063731563,0.26241134751773
1611.70212765957,3.69397142068186e-05,3.70353961764594e-05,3.3762287060526e-05,3.39733568766391e-05,0.000102264400797619,0.000102532611194946,-0.99495998454955,-0.993033934254768,-0.994959719759359,-0.993033908310073,-0.994960235291114,-0.993033892223578,0.265957446808511
1633.1914893617,5.63086832524819e-05,5.63738449257193e-05,5.72187187844342e-05,5.73786349261887e-05,0.000156936203651077,0.000157128762444312,-0.992286630901896,-0.990643543087818,-0.992286921624516,-0.99064362465769,-0.992286732324685,-0.990643632817397,0.269503546099291
1654.68085106383,7.5615857233354e-05,7.57362518196677e-05,8.06154103813352e-05,8.07195291830673e-05,0.000211428709904123,0.000211773254282289,-0.989524736304152,-0.987716007050217,-0.989525011074923,-0.987716244608311,-0.989525014468551,-0.987716223339982,0.273049645390071
1676.17021276596,9.48975140031063e-05,9.50493175497197e-05,0.000103953263790385,0.000104134465744289,0.00026586347711862,0.000266287098155045,-0.985899928218489,-0.984116774948882,-0.985900243998972,-0.984117243257726,-0.985900337829171,-0.984116984271504,0.276595744680851
1697.65957446809,0.00011413453517357,0.000114208096280838,0.000127276625038548,0.000127435348475683,0.000320157682812367,0.000320359733579776,-0.981131263920919,-0.980172476911881,-0.981131675771012,-0.98017269765785,-0.981131869982628,-0.98017252768549,0.280141843971631
1719.14893617021,0.000133322033124733,0.000133504215804579,0.00015054440734489,0.000150805265471243,0.000374318580550622,0.000374824959030067,-0.976958118978388,-0.975745368500203,-0.976959104913308,-0.975745655931745,-0.976958286058495,-0.975746077040222,0.283687943262411
1740.63829787234,0.000152441956145007,0.000152727883389079,0.000173730975509878,0.000174089407313912,0.000428288400841103,0.000429088806482336,-0.972723749259441,-0.970826990286956,-0.972724897840395,-0.970827556701739,-0.972723912866747,-0.970828044506086,0.287234042553192
1762.12765957447,0.000171539020871608,0.000171829167098743,0.000196908166390291,0.000197223428522189,0.000482197882309772,0.000483022348868858,-0.967204572264344,-0.965674853469975,-0.9672048077329,-0.965675497167102,-0.967204545677874,-0.965676135653747,0.290780141843972
1783.6170212766,0.000190443377698009,0.000190757681553218,0.000219830415715332,0.000220195227328678,0.000535568482668426,0.000536442950068326,-0.96106166783992,-0.959595148461317,-0.961061910777782,-0.959596110472429,-0.961062773125704,-0.959595407435346,0.294326241134752
1805.10638297872,0.000209313294039898,0.000209679049028445,0.000242712864818924,0.000243152923543355,0.000588841814808661,0.000589852724819225,-0.954827676066527,-0.953204088450084,-0.954828430310449,-0.953204906224996,-0.95482936649721,-0.953204374727521,0.297872340425532
1826.59574468085,0.000228092205213185,0.000228252091350811,0.000265552062591782,0.000265675038635881,0.000641844869011852,0.000642309683385734,-0.947001526710703,-0.946392834696647,-0.947002141431693,-0.946392712615469,-0.947003233180777,-0.94639282507533,0.301418439716312
1848.08510638298,0.000246742808661514,0.000247156448177212,0.000288192274979318,0.00028859732938441,0.000694493661873305,0.000695680283744387,-0.940658897647273,-0.939132685837112,-0.940659651778453,-0.939132541637822,-0.940659282125024,-0.939133855178064,0.304964539007092
1869.57446808511,0.000265277407002957,0.000265660784908614,0.000310713631846402,0.000311182577731954,0.000746821508767527,0.000747924798880657,-0.932799256144248,-0.931349227999056,-0.932799704894011,-0.931349563674182,-0.932799662847987,-0.931350966547912,0.308510638297872
1891.06382978723,0.000283694111466958,0.000284141792651723,0.000333023844454992,0.00033363982620627,0.000798838491207747,0.000800083900967925,-0.924659172475455,-0.923352293113223,-0.924658609255856,-0.92335268681442,-0.924660370284955,-0.923352767521391,0.312056737588652
1912.55319148936,0.000301884536359531,0.000302355458924302,0.000355147162282083,0.000355769597293446,0.000850196599600472,0.000851502954979562,-0.915738075180528,-0.914413886143639,-0.915737963479107,-0.914414086122224,-0.91573985127138,-0.914414405898252,0.315602836879433
1934.04255319149,0.00031997032314824,0.000320379561848051,0.000377197877759298,0.000377686554480461,0.000901254638749718,0.000902394525872996,-0.906434387795228,-0.905295624040372,-0.906434411314828,-0.905295169154414,-0.906436205881738,-0.905295646270673,0.319148936170213
1955.53191489362,0.000337907274756696,0.000338268430884489,0.000399022053884074,0.000399404586958359,0.000951894912605948,0.00095292131746998,-0.896537072204469,-0.895692949964895,-0.896536884737831,-0.895692464475487,-0.896537682651974,-0.895694329056065,0.322695035460993
1977.02127659574,0.00035568141950656,0.000356394083950405,0.000420638187752585,0.00042145395811753,0.00100207781057229,0.00100409664205472,-0.887412468758859,-0.885675320295266,-0.887412107817734,-0.885675274023896,-0.887413130320429,-0.885677297787491,0.326241134751773
1998.51063829787,0.000373333992548138,0.00037394905149309,0.000442115354761124,0.000442844032383154,0.00105192436000494,0.00105366496382538,-0.876831315731071,-0.875302387944349,-0.876830984877966,-0.87530255989873,-0.876831378672895,-0.875304421561968,0.329787234042553
2020,0.000390709490800013,0.00039140933674889,0.000463258407154817,0.00046409297042459,0.00110099010842141,0.0011029651535661,-0.865961761584911,-0.864395262672656,-0.865961552991726,-0.864395176062908,-0.86596334539897,-0.864395944652203,0.333333333333333
2041.48936170213,0.000407889296748511,0.000408655830237299,0.000484186929807527,0.000485090345219279,0.00114949838768782,0.00115166404983735,-0.854592337336128,-0.852953593430233,-0.854592433821739,-0.852953401162517,-0.854594535900836,-0.852954297418719,0.336879432624113
2062.97872340426,0.000424882419226128,0.000425239545098156,0.000504842732741296,0.000505287915316414,0.00119748997388731,0.00119849317216537,-0.841966567076296,-0.841197165135515,-0.841966962317301,-0.841196953866013,-0.841968924545791,-0.841197217763669,0.340425531914894
2084.46808510638,0.000441693177691241,0.000442297288282622,0.000525318589317422,0.000526101507430257,0.00124495317521906,0.00124665340187189,-0.830122920984126,-0.829028658051161,-0.830123208027932,-0.829028640389737,-0.830123648694047,-0.829030620749906,0.343971631205674
2105.95744680851,0.000458269813127559,0.00045916178307205,0.000545518450558474,0.000546651943682358,0.00129176194368112,0.00129427272525704,-0.818032655233998,-0.816436710305609,-0.818032867790321,-0.816437366690438,-0.818033428518874,-0.816439446169529,0.347517730496454
2127.44680851064,0.000474784947142261,0.000475436858841301,0.000565633727289713,0.000566390994866579,0.00133839668324532,0.00134024862477978,-0.804841042598962,-0.803671781920266,-0.804841171708567,-0.803672568877006,-0.804841063169606,-0.803674706981399,0.351063829787234
2148.93617021277,0.000490750739512758,0.000491449890382583,0.000585145212254098,0.000585919568366955,0.00138348668631144,0.0013854556551799,-0.791226546333581,-0.790080099149605,-0.791226656020637,-0.790080839942999,-0.791228861299744,-0.790080906729182,0.354609929078014
2170.42553191489,0.000506630195510444,0.000507418713077564,0.000604482897848917,0.00060539371917199,0.00142833206375405,0.00143054804976734,-0.777523270362891,-0.776276112416016,-0.777524259029446,-0.776276741830175,-0.777526540709394,-0.776276943234673,0.358156028368794
2191.91489361702,0.000522260647712459,0.000522638019618186,0.000623523527379394,0.000624004601848588,0.0014724683228714,0.00147353977237877,-0.762620811768744,-0.762123228259723,-0.762621865667427,-0.762123054313554,-0.76262167711516,-0.762123260153041,0.361702127659574
2213.40425531915,0.000537642883944702,0.000538581659670901,0.000642294670710803,0.000643434296645833,0.00151590793893364,0.00151856629224394,-0.748891168078313,-0.747608823952712,-0.748892378529641,-0.747608635473701,-0.74889206230815,-0.747611313057159,0.365248226950355
2234.89361702128,0.000552761352700177,0.000553581214770643,0.000660751896767147,0.000661737919954598,0.00155860501805127,0.00156093293784117,-0.733740978718777,-0.732670993763422,-0.733741920300493,-0.732671744169168,-0.733741871987384,-0.732674480758918,0.368794326241135
2256.3829787234,0.000567655826716589,0.000568586388092545,0.0006789431177453,0.000680059676518164,0.00160068773770262,0.00160329845197665,-0.718649618035657,-0.717540809001292,-0.718648915225749,-0.717541828580636,-0.718652221147918,-0.717541758799637,0.372340425531915
2277.87234042553,0.000582087233669656,0.000583015790971846,0.000696570892539195,0.000697689314975832,0.00164145057239561,0.00164405014903496,-0.702802713392227,-0.701722433110618,-0.70280298665566,-0.701723338706969,-0.702806342149474,-0.701723406290206,0.375886524822695
2299.36170212766,0.000596350549325074,0.000597040822323333,0.000714038923699203,0.000714843161146047,0.00168173652388928,0.00168366728175469,-0.686564699075105,-0.685747630580772,-0.68656522986248,-0.68574680207995,-0.686568373856845,-0.685747693194953,0.379432624113475
2320.85106382979,0.00061030527073694,0.000610956498945912,0.000731103128859069,0.000731836433939099,0.00172114795014036,0.0017229942278344,-0.670085681329269,-0.669412285771443,-0.670086358959637,-0.669411434580102,-0.670086714237672,-0.669414973779446,0.382978723404255
2342.34042553192,0.000623961253406524,0.000625194367242376,0.00074780759736816,0.000749234317709382,0.00175972059488543,0.00176321134976283,-0.654042969599074,-0.652760109676749,-0.6540431991244,-0.652760213038368,-0.654044030530113,-0.652763846997982,0.386524822695036
2363.82978723404,0.000637423332797372,0.000638558159994372,0.000764290662954763,0.000765670466599527,0.00179775271069056,0.00180095613060123,-0.637029610310937,-0.635861907808653,-0.637028655134429,-0.635862287309928,-0.637029704237503,-0.635865664582685,0.390070921985816
2385.31914893617,0.000650376612876156,0.000651510097101497,0.000780122667639379,0.00078153265562999,0.00183435482293522,0.00183754803878116,-0.619609272349062,-0.618541818258335,-0.619608619881026,-0.61854224726661,-0.619612073753861,-0.618542908817051,0.393617021276596
2406.8085106383,0.000663031688748649,0.000664339373497532,0.000795639014123647,0.000797248876245587,0.00187010683498992,0.00187379376739526,-0.602054945498284,-0.600868092616041,-0.602055224600071,-0.600868105832479,-0.602058757168175,-0.600869207144924,0.397163120567376
2428.29787234043,0.000675398781505133,0.000675940922557116,0.000810837956391305,0.000811490865379767,0.00190504657126714,0.00190657542058632,-0.583470155856517,-0.582966018625027,-0.583470535674282,-0.582965577821652,-0.583474072203564,-0.582966083596647,0.400709219858156
2449.78723404255,0.000687454874352878,0.0006884400976932,0.00082562627530766,0.000826798282001946,0.00193910954401002,0.00194188877281529,-0.565568548114802,-0.564779343175096,-0.565568761127725,-0.564778894161423,-0.565569687423197,-0.564782354657918,0.404255319148936
2471.27659574468,0.000699144020676284,0.000700427308232881,0.000839974843648127,0.000841516014155505,0.00197213816220943,0.00197575549217077,-0.547312680835703,-0.546300576572982,-0.547312505070768,-0.546301157822702,-0.547313867694293,-0.546304702274341,0.407801418439716
2492.76595744681,0.000710745336163548,0.000711627684654141,0.000854216346182183,0.000855269725255259,0.00200491784540677,0.00200741219066237,-0.528426838805821,-0.527715786931214,-0.528426580930013,-0.527716468896913,-0.528426881650479,-0.52772001730973,0.411347517730496
2514.25531914894,0.000721493405998061,0.000722458723218111,0.000867438007146849,0.00086858693646134,0.00203529096075307,0.00203801670110048,-0.509267909164407,-0.508563332033026,-0.509267626442511,-0.508563808752625,-0.509271125343404,-0.508564525116423,0.414893617021277
2535.74468085106,0.000732144299413944,0.000733209860009124,0.000880525898437335,0.000881810472009999,0.00206538967508892,0.00206839838917867,-0.490041384126692,-0.48929408110977,-0.490042237150553,-0.489294265401661,-0.490045814382134,-0.48929529833446,0.418439716312057
2557.23404255319,0.000742406692248048,0.000742989545667089,0.000893147217789337,0.000893881329076181,0.00209439243478668,0.0020960383148154,-0.470125772450308,-0.469803073334005,-0.470126476619422,-0.469802574169905,-0.470127001924736,-0.46980311745073,0.421985815602837
2578.72340425532,0.000752337133157475,0.000753737615501602,0.00090538244339662,0.000907102990040847,0.00212245800517611,0.00212641180461828,-0.450906992658949,-0.450086075278932,-0.450907810552821,-0.450086585061783,-0.450908240328893,-0.450090651578427,0.425531914893617
2600.21276595745,0.000761909155529749,0.000763083499757621,0.000917178866034942,0.000918580241786264,0.00214951089273107,0.00215283699855347,-0.430779510037618,-0.430115260477911,-0.43077877741854,-0.43011616464711,-0.430779572679207,-0.430119926445712,0.429078014184397
2621.70212765957,0.000771142516711352,0.000772482140763121,0.000928597825412268,0.000930173713886482,0.00217561689509453,0.00217939033842778,-0.410708357669134,-0.410025693180917,-0.410707618972348,-0.410026588480599,-0.410711872029617,-0.410026974651309,0.432624113475177
2643.1914893617,0.000779780062195866,0.000781078408535554,0.000939267428919185,0.000940801670063399,0.00220003648732449,0.00220368940406168,-0.390184446157292,-0.389549125306255,-0.390184980577117,-0.389550057103496,-0.390189260441218,-0.389550417600676,0.436170212765957
2664.68085106383,0.000788174521640743,0.000789023642948124,0.000949628242807751,0.000950644371743892,0.00222377157683502,0.00222615434825459,-0.36941154937442,-0.368987154072932,-0.369412440166437,-0.368986215245362,-0.369416404069544,-0.368987234676868,0.439716312056738
2686.17021276596,0.000796170124486989,0.000797069469222977,0.000959531664781101,0.00096062187961963,0.00224637145057443,0.00224891560208844,-0.348595989556931,-0.348230081729958,-0.348596994349291,-0.34822912436095,-0.348597321613767,-0.34823365246933,0.443262411347518
2707.65957446808,0.000803771957228149,0.000805355254811677,0.000968959293128369,0.000970867645395379,0.00226786529799951,0.00227234364646978,-0.327952293867844,-0.327308384043889,-0.327953328599517,-0.327308710328165,-0.327953632597706,-0.327313265896439,0.446808510638298
2729.14893617021,0.000811147240701427,0.000812568756160379,0.000978117287172293,0.000979838722781488,0.00228872384391608,0.00229274138682258,-0.306821064845055,-0.306259053975914,-0.306820329072625,-0.30625972819594,-0.306821153809296,-0.306263949432733,0.450354609929078
2750.63829787234,0.000817822377607517,0.00081918011621336,0.000986424389594047,0.000988073547808969,0.00230761478474785,0.00231143959068135,-0.285481682564391,-0.285013520245432,-0.28548095098034,-0.285014368046894,-0.285485316370646,-0.285014884356055,0.453900709219858
2772.12765957447,0.000824165920805474,0.00082570442441646,0.00099433322249608,0.000996201270046249,0.00232556151096818,0.00232989550775746,-0.26409565019178,-0.263597088548246,-0.264096187148889,-0.263597457971734,-0.264100574011239,-0.263598464500266,0.457446808510638
2793.6170212766,0.000830156374919165,0.000830767957183212,0.00100184601625608,0.00100257322724823,0.0023425083028023,0.00234423224603909,-0.242301226170477,-0.242086874977213,-0.2423017766703,-0.24208575493358,-0.242306177887443,-0.242086954635585,0.460992907801418
2815.10638297872,0.000835752584953749,0.000837009036929405,0.00100885614753135,0.00101034355888104,0.00235834726322763,0.00236189450542697,-0.220779381339057,-0.220455798096248,-0.220779991481647,-0.220455091040445,-0.220780771893394,-0.22045948992185,0.464539007092199
2836.59574468085,0.000840895022716715,0.000842340219940981,0.00101531714165219,0.00101703438932293,0.00237290555293299,0.00237698382927675,-0.199070947353135,-0.198712364606478,-0.199071065065567,-0.198712515058484,-0.199072365200763,-0.198717369827038,0.468085106382979
2858.08510638298,0.000845894778650335,0.000846925351326582,0.00102158838989459,0.00102286207075485,0.00238706112904322,0.00238997085296776,-0.177164517599692,-0.176917954106567,-0.17716385880585,-0.176918545234532,-0.177164590967846,-0.176922989516056,0.471631205673759
2879.57446808511,0.000849941786784122,0.000851057716521877,0.00102673426543876,0.00102810431550925,0.00239852711662521,0.00240167922225481,-0.155172506689576,-0.154954910149169,-0.155171838980273,-0.154955475196668,-0.155176259564577,-0.154956316422706,0.475177304964539
2901.06382978723,0.000853858883804255,0.000855028351109811,0.00103172746115323,0.00103315252221152,0.00240962811662638,0.00241293110570406,-0.133151946874944,-0.132939005958094,-0.133152581173334,-0.132939114068894,-0.133157041801285,-0.132940419542202,0.478723404255319
2922.55319148936,0.000857308936831229,0.000858035803051697,0.00103615163765082,0.00103702601652708,0.00241940994376543,0.00242146001957898,-0.110957641721431,-0.110868905177393,-0.110958325869357,-0.110868122560658,-0.110962772946156,-0.110868957830093,0.482269503546099
2944.04255319149,0.000860376914737314,0.000862031776351833,0.00104010884742238,0.00104211009069756,0.00242811410131668,0.00243278121816808,-0.0889236098763764,-0.0887425932351451,-0.0889241549729284,-0.0887420142875531,-0.0889250330952109,-0.0887464206569492,0.485815602836879
2965.53191489362,0.000863059586863751,0.000864453905183066,0.00104359747679056,0.00104527685730282,0.00243572936478969,0.00243966811713232,-0.0666893238498154,-0.0665689015016156,-0.0666894539689081,-0.0665692509405218,-0.066690749454628,-0.0665740999178055,0.48936170212766
2987.02127659574,0.00086530324869637,0.000866864678727272,0.00104656056181523,0.00104843940739298,0.00244210525592218,0.00244651276482567,-0.0444664121462643,-0.0443747262608919,-0.0444654842723724,-0.0443755599574241,-0.044470293370065,-0.044379966380769,0.49290780141844
3008.51063829787,0.000866931816305381,0.000868455949774833,0.00104877746342481,0.00105061142591181,0.00244674634074043,0.00245104793502748,-0.0222046477252965,-0.0221472534089517,-0.0222041366404455,-0.0221479586264487,-0.0222085301579674,-0.0221486864127243,0.49645390070922
3030,0.00086826558899015,0.000869140921301196,0.00105061744964403,0.00105168295736092,0.00245055830531502,0.00245302442577356,5.32898994838014e-05,0.000111456667809543,5.28401697679846e-05,0.000110698279594212,4.80176292078222e-05,0.0001100195360993,0.5
3051.48936170213,0.000869169524600753,0.000870216614045556,0.00105195677231593,0.00105324374711329,0.00245314984478933,0.00245610707724286,0.0222979132391496,0.0223701667445708,0.0222970658644389,0.0223693572328668,0.0222926371513281,0.0223687390614624,0.50354609929078
3072.97872340426,0.000869638680757784,0.000871340877390769,0.00105276971270712,0.00105484979092262,0.00245451663816169,0.00245932582712771,0.0445419813239745,0.0446302575163035,0.0445411594564644,0.0446298391107105,0.0445367093848068,0.0446288246415256,0.50709219858156
3094.46808510638,0.000869887613932786,0.000871324783127072,0.00105331326577462,0.00105504813974028,0.00245526355012554,0.00245932551224124,0.0667479328617946,0.0668660560784824,0.0667470948232761,0.0668666867111122,0.0667464894248328,0.0668659616669077,0.51063829787234
3115.95744680851,0.000869328467886955,0.000870693435437029,0.0010528951746146,0.00105452944356298,0.00245373365935789,0.00245758326548305,0.0889051098744781,0.0890427149791988,0.0889042720748939,0.08904334839486,0.0889036681791632,0.0890388198075471,0.514184397163121
3137.44680851064,0.000868463863093537,0.000869988432746883,0.001052090252205,0.00105392008667667,0.00245133810525625,0.00245563606298948,0.111031285034784,0.11122510968477,0.111032414695453,0.111224365157181,0.111031192883337,0.111219852676046,0.517730496453901
3158.93617021277,0.000867221494264928,0.000867802335621957,0.00105081994669562,0.00105151895757613,0.00244787421018379,0.00244951106892009,0.133101288260413,0.133221101127719,0.133102094179561,0.133220276827344,0.13309741972615,0.133219658493623,0.521276595744681
3180.42553191489,0.00086556511146039,0.000866937862966568,0.00104905885052224,0.00105072553770911,0.00244324281001404,0.00244711942912809,0.155110275060304,0.155378823883028,0.155110040843364,0.155378004162034,0.155105054700675,0.155377381516553,0.524822695035461
3201.91489361702,0.000863430141372104,0.000864821135297054,0.00104671669937505,0.00104840333322689,0.00243726108078131,0.00244118974529299,0.177054240777851,0.177315846768551,0.177053587830216,0.177315477442825,0.177049041933444,0.177314404027364,0.528368794326241
3223.40425531915,0.000861115282620934,0.000862279091421586,0.00104415948197369,0.00104557333653876,0.00243077317029413,0.00243405776170218,0.198909222969211,0.199216603527641,0.198908464481676,0.199217803059382,0.198907791623655,0.199212770514848,0.531914893617021
3244.89361702128,0.000857892069888262,0.000859095654043202,0.00104049882642586,0.00104196047481277,0.00242171957597493,0.00242511716861084,0.220614735175275,0.220948792247515,0.22061401151127,0.220948644847128,0.220613304530069,0.220943630695285,0.535460992907801
3266.3829787234,0.00085450986362745,0.000855615405265987,0.00103665284589613,0.00103798935801824,0.00241221497706552,0.00241533915060856,0.242244608120314,0.242544927834978,0.242245781901782,0.2425443489437,0.242244531824357,0.242539790503933,0.539007092198582
3287.87234042553,0.000850666990215823,0.000851445644422918,0.00103224042630317,0.0010331775153302,0.00240141525325565,0.00240361238733653,0.263755081942944,0.264031104829201,0.263755817183971,0.264030449715056,0.263751297160019,0.264029692335316,0.542553191489362
3309.36170212766,0.000846434137305408,0.000848087012019804,0.00102735427562632,0.00102935250156735,0.00238951287876199,0.00239417651856779,0.285136392569892,0.285699890553781,0.28513613725865,0.285699267765863,0.28513130785989,0.285698484354497,0.546099290780142
3330.85106382979,0.000841850382194981,0.000843284568553471,0.00102204485563274,0.00102378957015671,0.00237661953907955,0.00238066407833213,0.3064328073151,0.306939216474533,0.306432219491698,0.306940349496589,0.306427747357861,0.306939156361305,0.549645390070922
3352.34042553192,0.000836779574448596,0.000838321538849992,0.00101613542346053,0.00101801798939544,0.0023623471072259,0.00236670281408981,0.327485870152289,0.328108612174847,0.327485273121158,0.328109316318986,0.32748448672912,0.328104888285736,0.553191489361702
3373.82978723404,0.000831165916252422,0.000832716068144926,0.00100957484554397,0.00101146654697741,0.00234654508237755,0.00235092601794074,0.348383598866223,0.349040426660576,0.348383446312502,0.349040253899697,0.348382219595255,0.349035421890517,0.556737588652482
3395.31914893617,0.000825250982636378,0.000826029441201168,0.00100265266192354,0.00100360039594173,0.00232989245047257,0.00233209501775051,0.369133859309394,0.369452713629753,0.369134526847782,0.369452116091971,0.369133794813596,0.369447744980597,0.560283687943262
3416.8085106383,0.00081893146459651,0.000819981975224404,0.000995232920964156,0.000996508019761173,0.00231210094905992,0.0023150647033793,0.389709166756469,0.390229426392486,0.389709835665617,0.39022886812303,0.389705528782943,0.390228076399584,0.563829787234043
3438.29787234043,0.000812196249657527,0.000813778858074643,0.000987308493965845,0.000989231562356291,0.00229313409965789,0.0022975986303064,0.410078735110525,0.410876032541206,0.41007812984624,0.410875905744369,0.410073849604063,0.410874694606089,0.567375886524823
3459.78723404255,0.000805279653885707,0.000806500483420789,0.000979162552354958,0.000980644588806929,0.0022736538375909,0.00227709730304502,0.430391745850912,0.431005502493463,0.430391136723375,0.431006135086095,0.430386901915797,0.431005437212924,0.570921985815603
3481.27659574468,0.00079755746389809,0.000798744904982953,0.000970036440069819,0.000971479045405847,0.00225189539040245,0.0022552505208196,0.450208131671231,0.450869823639343,0.450207570810324,0.450870458454818,0.450206819648705,0.450866275835818,0.574468085106383
3502.76595744681,0.000789602252360613,0.000790907564795369,0.000960628387675279,0.000962214961980293,0.00222948262591388,0.00223317146913877,0.4699428404195,0.470701024719586,0.469942685505429,0.470700411994607,0.469941537232013,0.470696267250258,0.578014184397163
3524.25531914894,0.000781295184974538,0.000781789701303933,0.000950786688009378,0.00095139365571354,0.0022060755321825,0.00220747274100883,0.489440298830288,0.489791957623731,0.489441331175873,0.489791389022921,0.489436829334284,0.489790671574868,0.581560283687943
3545.74468085106,0.000772617527059586,0.000773905820006854,0.000940498924498679,0.0009420722635354,0.002181625702946,0.00218526141631202,0.508715996714147,0.509583870599981,0.508715803938107,0.50958329812922,0.508711351765227,0.50958259753795,0.585106382978723
3567.23404255319,0.000763505532413188,0.000764653372137721,0.000929683109562939,0.000931084605360192,0.00215594762002818,0.00215918583913486,0.527730131034283,0.528491954994982,0.527729557689419,0.528491775905437,0.527725539299849,0.528490691730377,0.588652482269504
3588.72340425532,0.000754202051148524,0.00075532091429266,0.000918635958475457,0.000919993283170858,0.00212972431446115,0.00213288595233149,0.546552289246274,0.54740106012321,0.546551731161675,0.547402079163876,0.546551047002306,0.547397706259233,0.592198581560284
3610.21276595745,0.000744158953924905,0.000745271725567377,0.00090668493474877,0.00090803664631461,0.00210141581888864,0.00210456168267189,0.564908404296251,0.565773926090702,0.564907853312807,0.565773761408128,0.5649071776229,0.5657694458673,0.595744680851064
3631.70212765957,0.000733956242872977,0.000734853149618387,0.000894535553663779,0.000895628533923621,0.00207265465089422,0.00207519304028406,0.583100236912204,0.583792506298111,0.583101250638121,0.583791975618917,0.583100176552734,0.583788087651973,0.599290780141844
3653.1914893617,0.000723365539699603,0.000724072759477666,0.000881917885817056,0.000882782887295394,0.00204280426339077,0.00204479882774363,0.600998732680996,0.601623744545177,0.600999422939401,0.601623211264499,0.600995512217343,0.601622549234333,0.602836879432624
3674.68085106383,0.000712435078548808,0.00071383148020595,0.00086888640289955,0.000870590446884126,0.00201199156408258,0.00201593068757812,0.61860423416181,0.619823444790464,0.618604107845815,0.619822929106781,0.618599951875869,0.619822264639612,0.606382978723404
3696.17021276596,0.000701230774043639,0.000702487438409134,0.000855521316286787,0.00085705384604344,0.00198040423015175,0.00198394617700017,0.636012241695158,0.63712648258475,0.636011766741317,0.637127481938085,0.636008025366211,0.637126427336092,0.609929078014184
3717.65957446808,0.00068957370717335,0.000690793944891626,0.000841603037304891,0.000843091791569766,0.00194753286833891,0.00195098235796537,0.652931272578594,0.65410231913772,0.652930790779158,0.654102953648178,0.652930135222428,0.654099249492206,0.613475177304964
3739.14893617021,0.000677511860133894,0.000678851653331706,0.000827190515577888,0.000828826706356159,0.00191352323851532,0.00191731270641652,0.669533751986791,0.670858034613448,0.669533635444642,0.670857948062083,0.669532631372658,0.670853954793309,0.617021276595745
3760.63829787234,0.000665193559252355,0.000665781285837502,0.000812466461410898,0.000813183633974925,0.00187878716795869,0.00188045499363556,0.685857929341415,0.686423746884376,0.685858540435537,0.686423322022544,0.685857873969005,0.686419744571166,0.620567375886525
3782.12765957447,0.000652550863345795,0.0006534389360832,0.000797345016893685,0.000798429230917443,0.0018431430146409,0.00184564753851699,0.701855679281846,0.702829861529738,0.701856292253514,0.702829441197583,0.70185278178295,0.702828786253914,0.624113475177305
3803.6170212766,0.000639571859087532,0.00064078809416579,0.000781813306006847,0.000783297557259877,0.00180654538683014,0.00180997432945263,0.717481608742071,0.718835316464866,0.71748120933126,0.718835247358469,0.717477765602285,0.718834257837065,0.627659574468085
3825.10638297872,0.000626467145712547,0.000627339359657218,0.000766128142022807,0.000767194050945921,0.00176959058342743,0.00177204560703645,0.733010539670918,0.733974096395099,0.733010152985618,0.733974684663954,0.733006776117845,0.733974047026387,0.631205673758865
3846.59574468085,0.000612695820660169,0.000613562438882266,0.000749624864278129,0.000750686205772379,0.00173074599816781,0.00173319822991364,0.747676751586092,0.748715918806798,0.747676379440252,0.748716508229969,0.747675746272362,0.748713196592521,0.634751773049645
3868.08510638298,0.000598777293412414,0.000599711640367266,0.000732943544707458,0.00073408923291223,0.00169149211209572,0.00169413833247003,0.762226156074678,0.76338275408047,0.762226109916715,0.763382392111185,0.762225169473247,0.76337915281434,0.638297872340426
3889.57446808511,0.00058458639040777,0.000584981475087643,0.000715928948985113,0.000716413847843338,0.00165146862786235,0.00165258509549601,0.776384046197256,0.776969277609487,0.776384913877425,0.776968935996254,0.776381455197706,0.776968319881712,0.641843971631206
3911.06382978723,0.000570115524387977,0.000571124302301379,0.000698572138220777,0.000699808339625943,0.00161066151702574,0.00161350464416011,0.790189118418051,0.791615540621185,0.790189073898409,0.791615214274256,0.790185697165382,0.791614606686387,0.645390070921986
3932.55319148936,0.000555326028009237,0.000556158372947906,0.000680824578526628,0.000681843390166186,0.00156894727212508,0.00157128961969439,0.803601888392968,0.804806003732112,0.803601557774142,0.804806828944165,0.803598554802447,0.804805965626196,0.648936170212766
3954.04255319149,0.000540378178956604,0.000541249519940983,0.000662881210165844,0.000663949262885123,0.00152677845379455,0.00152924495468727,0.816688252154464,0.818049459604843,0.816687947524816,0.818050270189188,0.816687368748916,0.818047062484563,0.652482269503546
3975.53191489362,0.000524927751027187,0.00052576116142339,0.000644322806762655,0.000645345734595762,0.00148319679535448,0.0014855587603755,0.829113854317437,0.830452464626154,0.82911355293702,0.830452429635099,0.829112990617249,0.830449310613765,0.656028368794326
3997.02127659574,0.000509353923186689,0.000509945298410436,0.000625610013022717,0.000626338061706548,0.00143926374106832,0.00144094442402648,0.841286411099568,0.842226838714354,0.841287182354375,0.842226542589844,0.841286376926361,0.842223778511008,0.659574468085106
4018.51063829787,0.000493514456284242,0.000494026905334028,0.000606573315140523,0.000607206040148513,0.00139458990904017,0.00139603347847435,0.853038269341781,0.853974284280408,0.853038759931419,0.853974011551853,0.853036078305994,0.853973476894051,0.663120567375887
4040,0.000477439220332937,0.000478375443008307,0.000587247880281611,0.00058840070198579,0.00134924526643494,0.00135188377275987,0.864370263794389,0.866070260027158,0.864370249221873,0.866069979389341,0.864367399979989,0.866069479279829,0.666666666666667
4061.48936170213,0.000461188936084245,0.000462031509754632,0.000567706748019115,0.000568741730300212,0.00130340344074662,0.00130577443753938,0.875444004471871,0.876998003003287,0.875443753506253,0.876998484887395,0.875441237030449,0.876997971033717,0.670212765957447
4082.97872340426,0.000444621990759144,0.000445372629916193,0.000547775032953277,0.000548697299152979,0.00125665893224704,0.00125878537867469,0.885798595731336,0.887303099971027,0.885798365149472,0.887303569717635,0.885797869748316,0.887301128172651,0.673758865248227
4104.46808510638,0.000427809677383077,0.000428633483161029,0.000527541005860466,0.000528555980578818,0.00120922855607693,0.00121156471000248,0.895764204190012,0.89748083406715,0.89576420647246,0.897480613849571,0.895763506064187,0.897478262981158,0.677304964539007
4125.95744680851,0.000410863379718582,0.000411191220255933,0.000507133660579895,0.000507542873317852,0.00116141604506197,0.00116235394276234,0.905350677632224,0.906044542404863,0.905351140045603,0.906044352162809,0.905350649681171,0.906042096348093,0.680851063829787
4147.44680851064,0.000393688963767441,0.00039422238261231,0.000486452648886659,0.000487120598656916,0.00111297077233489,0.00111447338798687,0.914507231741191,0.915843805273402,0.914507690498699,0.915843620175633,0.914505533739064,0.91584316244755,0.684397163120567
4168.93617021277,0.000376306694445738,0.00037695634283063,0.000465516658795919,0.000466326200761825,0.00106393240828205,0.00106576043940527,0.923171959080292,0.924808579584205,0.923171828789286,0.924808608654711,0.923169763081965,0.924807962351062,0.687943262411348
4190.42553191489,0.000358864431540641,0.000359353276896638,0.000444503551534954,0.000445102679400489,0.00101472164104191,0.00101609084132027,0.931700492213978,0.932840777140019,0.931700361006602,0.932841223423413,0.93169991733335,0.93284075825134,0.691489361702128
4211.91489361702,0.000341006195284483,0.000341509154354928,0.000422979057297622,0.000423593612440192,0.000964324914098907,0.000965752748958309,0.939143939265081,0.940375046345775,0.939143837741134,0.940375476569352,0.939143399810217,0.940373600710529,0.695035460992908
4233.40425531915,0.000323093703246759,0.000323610192855916,0.000401383518700301,0.000402018712776804,0.000913784112428063,0.000915254009334917,0.946455212769037,0.947797686438365,0.946455299578845,0.947797625395243,0.946454704203685,0.947795842591821,0.698581560283688
4254.89361702128,0.000305102315506187,0.000305258762494803,0.000379680660528205,0.000379883783757115,0.000863024058308734,0.000863462669275321,0.953257278071323,0.954030833367288,0.953257789794096,0.954030791210196,0.953255928570195,0.954030364763949,0.702127659574468
4276.3829787234,0.000286888681867215,0.000287385046099962,0.000357713282594018,0.000358336146986862,0.00081163466716907,0.000813031546863526,0.959631364752594,0.961474280418391,0.959631411317194,0.961474267944727,0.959629653461338,0.961473847240815,0.705673758865248
4297.87234042553,0.000268531401438781,0.000268992916636032,0.000335565565768576,0.000336138108759751,0.000759834955806176,0.000761129932094063,0.965558394559722,0.967080961086644,0.965558269518826,0.967081368199136,0.965556755074815,0.967080954058642,0.709219858156028
4319.36170212766,0.000250062429344059,0.000250555154541881,0.000313278596940267,0.00031389048957972,0.000707712458497494,0.000709109655736157,0.971029711819914,0.972775716244025,0.971029656711994,0.972776095787745,0.971029319902362,0.972774515789506,0.712765957446808
4340.85106382979,0.000231393684418665,0.00023182538019681,0.00029074051857521,0.000291279511292763,0.000655031820259256,0.000656259402019091,0.97577691396702,0.977445463601706,0.975776872931025,0.977445428761233,0.975776540470244,0.977443953626939,0.716312056737589
4362.34042553191,0.000212678380249174,0.000212957317720559,0.000268143732084698,0.000268493501068543,0.000602219505091941,0.000603014460400854,0.980204068801919,0.981230500226079,0.980204480635929,0.981230364069096,0.980204056242034,0.981229106869029,0.719858156028369
4383.82978723404,0.000193874250251415,0.000194058112426612,0.000245441578970588,0.000245666868921437,0.000549158412213126,0.000549676129202561,0.984144765835628,0.985293839660989,0.984145045545572,0.985293719281214,0.984143839177423,0.985293509250391,0.723404255319149
4405.31914893617,0.00017493896660977,0.000175274221423474,0.000222567764757798,0.000222983860366713,0.000495725845565906,0.000496669616250347,0.98759592633114,0.989545929374579,0.987595991556522,0.989545902267211,0.98759478166484,0.989545619627163,0.726950354609929
4426.8085106383,0.000155931187891051,0.000156229089703234,0.00019960695828028,0.000199991840503525,0.000442085364432561,0.000442919201507916,0.99077945989127,0.992484461557333,0.990779467651191,0.992484793219056,0.990778435107905,0.992484456924242,0.730496453900709
4448.29787234043,0.000136831010403856,0.00013706001897218,0.000176515142193202,0.000176821380824996,0.000388175498631118,0.000388829784397441,0.993081883790557,0.994681828154173,0.993081863850879,0.994682150425945,0.99308163558961,0.994681185795429,0.734042553191489
4469.78723404255,0.000117640037866407,0.0001178709369476,0.000153317810803507,0.000153626681597892,0.000334015414611788,0.000334677969189332,0.995004034006384,0.996802514166982,0.995004118858383,0.996802617021817,0.995003823694884,0.996801740363434,0.737588652482269
4491.27659574468,9.8395470185881e-05,9.85140908846239e-05,0.000130058798846249,0.000130210018079859,0.000279700847165017,0.000280048741704479,0.996496196309906,0.997198214101752,0.996496520173046,0.997198358022513,0.996496195011457,0.99719760594276,0.74113475177305
4512.76595744681,7.91147966669403e-05,7.92609519075777e-05,0.000106740465427495,0.000106931489589919,0.000225297626592619,0.000225703229998458,0.997515876787132,0.999053570473272,0.997516190771791,0.999053697451185,0.997515589750526,0.999053410288494,0.74468085106383
4534.25531914894,5.97995347288615e-05,5.99424954838583e-05,8.33752200357584e-05,8.35633600502329e-05,0.000170787875795298,0.000171181263454166,0.997989613971293,0.999649128319075,0.997989840023906,0.999649327912275,0.997989337101414,0.999649021113505,0.74822695035461
4555.74468085106,4.04435526956972e-05,4.05310793664069e-05,5.99600215644466e-05,6.00647617326143e-05,0.000116160893929171,0.000116393911212192,0.99827449246755,0.999555878831723,0.998274702671993,0.999556202248974,0.998274429317939,0.999555838077366,0.75177304964539
4577.23404255319,2.10867066327222e-05,2.11235329481529e-05,3.65433640077286e-05,3.65828228184103e-05,6.15316566441137e-05,6.16311823616565e-05,0.997469682511945,0.998823888973355,0.997469933045636,0.998824200020235,0.997469671226171,0.998823936487763,0.75531914893617
4598.72340425532,1.69391193020327e-06,1.72560596941075e-06,1.30529913758474e-05,1.30958322622725e-05,6.7793596504529e-06,6.87921358750762e-06,0.996501212389325,0.997827481114753,0.996501365159444,0.997827786787402,0.996501230094337,0.997827655690873,0.75886524822695
4620.21276595745,-1.77140353693616e-05,-1.76607911235253e-05,-1.04420931356353e-05,-1.0384987771426e-05,-4.79978147498158e-05,-4.7834312569596e-05,0.994988274663564,0.995860062600734,0.99498839178159,0.995860393792922,0.994988414599177,0.995860155042634,0.762411347517731
4641.70212765957,-3.71209930390235e-05,-3.70406143889216e-05,-3.3940922558777e-05,-3.38657260330312e-05,-0.000102772560877762,-0.000102536587337727,0.993026382227469,0.994952314568028,0.993026564401871,0.994952684643727,0.993026692202903,0.994952433891634,0.765957446808511
4663.1914893617,-5.6503797903292e-05,-5.64142986414311e-05,-5.74397519819198e-05,-5.73209625829999e-05,-0.000157484083723617,-0.000157231504825043,0.990634767854291,0.99227851122799,0.990634926072113,0.992278442829811,0.990635156849287,0.992278532761293,0.769503546099291
4684.68085106383,-7.58688595912812e-05,-7.57134560638686e-05,-8.09031607173465e-05,-8.07175023955451e-05,-0.000212136381700473,-0.000211707465510175,0.987705825274293,0.989515151776178,0.987706089609307,0.989515048674191,0.987706003448749,0.989515456176658,0.773049645390071
4706.17021276596,-9.51828493165915e-05,-9.49937599574724e-05,-0.000104311836188771,-0.00010409764839707,-0.000266651426612169,-0.000266133104981349,0.984105285118956,0.98588873990456,0.984105463704738,0.985888753308144,0.984105475406045,0.985889269859742,0.776595744680851
4727.65957446809,-0.00011432289561151,-0.000114223591571531,-0.000127524550365897,-0.000127416063690162,-0.000320682436341267,-0.000320415238791257,0.980160513381171,0.981118859931284,0.980160439647385,0.981118942058431,0.980160535618425,0.981119486674036,0.780141843971631
4749.14893617021,-0.00013361092833118,-0.000133408613988923,-0.000150907149291713,-0.000150679386633794,-0.000375135347565568,-0.000374565233832861,0.97573197179019,0.976944150094406,0.975731934059992,0.976944262239426,0.975732505753327,0.976944382266399,0.783687943262411
4770.63829787234,-0.000152836521294431,-0.00015252107136831,-0.000174220458971791,-0.000173859408433898,-0.000429405219474337,-0.000428515195745348,0.970812180352611,0.972708439725929,0.970812333480563,0.972708454419948,0.970813005386621,0.972708695405962,0.787234042553192
4792.12765957447,-0.000171853035162346,-0.00017162015924671,-0.000197292012272623,-0.000197026838349926,-0.00048309357809306,-0.000482431721721158,0.965658840563275,0.967188705061373,0.965659029191629,0.967188710220406,0.965659764742913,0.967188742848071,0.790780141843972
4813.6170212766,-0.000190781765005632,-0.000190512834398146,-0.000220263223794858,-0.000219954549728581,-0.000536525555584339,-0.000535769629767768,0.959577295736336,0.961044343869381,0.959577468143782,0.961044341656988,0.959577591451342,0.961045118316279,0.794326241134752
4835.10638297872,-0.00020970283062588,-0.000209362203341097,-0.000243226952134741,-0.000242823995795633,-0.000589939314314209,-0.000588987542573592,0.953184882191753,0.954809154809309,0.953184981977741,0.954809420905336,0.953185220753206,0.954810289456686,0.797872340425532
4856.59574468085,-0.000228289347588732,-0.000228111218125043,-0.000265804771237361,-0.000265585689256011,-0.000642416013501942,-0.0006419102217124,0.946371921285676,0.946981298092637,0.946371995355948,0.946981631540913,0.946371947921001,0.946982591859551,0.801418439716312
4878.08510638298,-0.000247177604184025,-0.000246761304094077,-0.000288729881153237,-0.000288232416496491,-0.000695739076161105,-0.000694559707302303,0.939110331468555,0.940637138040245,0.939110399139272,0.940637421314664,0.939111443313534,0.940637499571925,0.804964539007092
4899.57446808511,-0.000265678469097641,-0.000265293382106354,-0.000311202026540945,-0.000310738227187593,-0.000747970276631216,-0.000746878207268533,0.931325584659294,0.932776072577488,0.931326052812065,0.932776268158043,0.931327196665282,0.932776497367082,0.808510638297872
4921.06382978723,-0.000284153696277599,-0.000283714211241803,-0.000333625895087958,-0.000333122649430904,-0.000800123197529151,-0.00079889333410234,0.923327411194695,0.924633426496371,0.923327822605942,0.924633402827767,0.923327863161547,0.9246347728582,0.812056737588652
4942.55319148936,-0.000302366159238717,-0.00030190574257544,-0.000355760566639366,-0.000355229212182184,-0.000851539220498756,-0.000850253983084547,0.914387411546163,0.915711003477152,0.914387890327513,0.915711456315843,0.914387911565392,0.915712924387455,0.815602836879433
4964.04255319149,-0.0003203964866467,-0.000320014861895082,-0.000377678524495229,-0.000377233784295389,-0.000902444627262476,-0.000901385218837696,0.905267120578281,0.906405827074074,0.905266937609108,0.906406439015703,0.905267157638269,0.906407879283199,0.819148936170213
4985.53191489362,-0.000338292635250209,-0.000337952380985582,-0.000399445577488375,-0.000399043838016568,-0.000952986907859858,-0.000952017943597292,0.895663104192799,0.896507412249099,0.89566288744156,0.896508025770654,0.895664672994311,0.896508008373083,0.822695035460993
5007.02127659574,-0.000356419304148532,-0.000355724744960399,-0.000421475891649131,-0.000420657683230075,-0.00100416579017779,-0.00100219359003067,0.885644071395326,0.887381254628001,0.88564442484714,0.887381928903367,0.885646301633926,0.887381872796083,0.826241134751773
5028.51063829787,-0.000374030826173187,-0.000373389766599783,-0.000442910847635946,-0.000442147449461665,-0.00105389218779853,-0.00105207055002731,0.875269795853167,0.876798762407729,0.875270299381802,0.876798371266256,0.875272127444778,0.876798812193161,0.829787234042553
5050,-0.000391491101505633,-0.000390755700882744,-0.000464157457607765,-0.000463279444985201,-0.00110318099086872,-0.00110111883719432,0.864361547494548,0.865927897467218,0.864362135485434,0.865927682121053,0.864362239573021,0.865929679770827,0.833333333333333
5071.48936170213,-0.000408737994938086,-0.000407940732546132,-0.000485150455855976,-0.000484200798215365,-0.00115187598294803,-0.00114964367890783,0.8529186177198,0.854557056609143,0.852918972912621,0.854557270322476,0.852919324275856,0.85455957236438,0.836879432624114
5092.97872340426,-0.000425319900681115,-0.000424958501625094,-0.000505357139784654,-0.00050493695915638,-0.00119870275245473,-0.00119769794698524,0.841161393577068,0.841930280174113,0.84116089904574,0.8419306985034,0.841161449640564,0.841932870731814,0.840425531914894
5114.46808510638,-0.000442372664185682,-0.000441768474815646,-0.000526117736525304,-0.000525412407186038,-0.00124686622829341,-0.00124515869003088,0.828991668299602,0.830085439694905,0.828991371240672,0.830085911103144,0.828993623041289,0.830086208447745,0.843971631205674
5135.95744680851,-0.000459241765135933,-0.000458345153231545,-0.000546664188554423,-0.000545607941569048,-0.00129450149537241,-0.00129196664120675,0.816398465072002,0.817993937926803,0.816398861424766,0.817994157158846,0.816401197646899,0.817994722701466,0.847517730496454
5157.44680851064,-0.000475504842973095,-0.000474857779506761,-0.000566509961469114,-0.000565733342461246,-0.00134042867569817,-0.00133859858558276,0.803632557520946,0.804802057400284,0.803632942885449,0.804801707732334,0.803635361104442,0.804802131107348,0.851063829787234
5178.93617021277,-0.000491516150639757,-0.000490820493298538,-0.000586034032183194,-0.000585192980768381,-0.00138564300114065,-0.00138368370968213,0.790039488050057,0.791186376176521,0.790039912046237,0.791186019189997,0.790040306909104,0.791188511912446,0.854609929078014
5200.42553191489,-0.000507484703528895,-0.000506697565268521,-0.0006055074277812,-0.000604559479963916,-0.00143073902518086,-0.00142852200918566,0.776234424820243,0.777482034333922,0.776234590492898,0.777482418087497,0.776235274424152,0.777484991720835,0.858156028368794
5221.91489361702,-0.000522699419033569,-0.000522308413425565,-0.00062407820952386,-0.000623611544251899,-0.00147371294910536,-0.00147260899651264,0.762080639908401,0.762578198381956,0.762080374723729,0.762578599929018,0.762080695653339,0.762579047127235,0.861702127659574
5243.40425531915,-0.000538638881901085,-0.00053769065654309,-0.0006435208239016,-0.000642384321311883,-0.00151872756881697,-0.00151605108083998,0.747565106845264,0.748847553547906,0.747564835722727,0.748847943870408,0.747567480835287,0.7488484172363,0.865248226950355
5264.89361702128,-0.00055360532649717,-0.000552800460466563,-0.000661790588105119,-0.000660830628034186,-0.00156100433965544,-0.00155872665039603,0.732626255297624,0.733696275568194,0.732626821953506,0.733696415086112,0.732629550639519,0.733697190742325,0.868794326241135
5286.3829787234,-0.000568607968964161,-0.000567700084404177,-0.000680110218721552,-0.000679028912046078,-0.00160337150351092,-0.00160081289527168,0.717494968153738,0.718603520464495,0.717495472254993,0.7186030302778,0.717495890010941,0.718606057363426,0.872340425531915
5307.87234042553,-0.000583036690885855,-0.000582125496030728,-0.000697743560985676,-0.0006966570043008,-0.00164412446394295,-0.00164155818068166,0.701675470859908,0.702755634407255,0.701676036863897,0.702756037207566,0.70167642284235,0.702759149739378,0.875886524822695
5329.36170212766,-0.000597060279286976,-0.000596376745680336,-0.000714889013297726,-0.000714066698069636,-0.0016837358387277,-0.00168181737659874,0.685699247392966,0.68651650480678,0.685698704275285,0.686517219534909,0.685699296214331,0.686520124009635,0.879432624113475
5350.85106382979,-0.000610980800839129,-0.000610330692223415,-0.000731918195145123,-0.000731130749777073,-0.00172306384686671,-0.00172122440045114,0.669362878142688,0.670036476272246,0.669362314266948,0.670037166081704,0.669365622335476,0.670037488505167,0.882978723404255
5372.34042553191,-0.000625213261913982,-0.000623985403541791,-0.000749315644030365,-0.000747836031230853,-0.00176326566785118,-0.00175979355840812,0.652709720748774,0.653992675925123,0.65271013408308,0.653993103616021,0.652713515331065,0.653993714387252,0.886524822695035
5393.82978723404,-0.000638590172099381,-0.000637449646807006,-0.000765675189536901,-0.000764311326862885,-0.00180105753763292,-0.00179782699047885,0.635810428671865,0.636977878266252,0.635811163805619,0.636977256812621,0.635814320075237,0.636977934122859,0.890070921985816
5415.31914893617,-0.000651541155355193,-0.000650401455156901,-0.000781537938201726,-0.000780178521446781,-0.00183763301747102,-0.00183442614988887,0.618489547944199,0.6195566207472,0.618490297302576,0.619556309649631,0.618490640745292,0.619559564975902,0.893617021276596
5436.8085106383,-0.00066437026154769,-0.000663057469627025,-0.000797252794050823,-0.000795685995192575,-0.00187387188352862,-0.00187018133140282,0.600814864175423,0.60200127755731,0.600815284450657,0.602002026176326,0.60081596953795,0.602005350308637,0.897163120567376
5458.29787234043,-0.000675974979741657,-0.000675439988877602,-0.000811501590123816,-0.000810864858736275,-0.00190666242039187,-0.00190516587429769,0.58291187395671,0.58341575872175,0.582911451280328,0.5834164750325,0.582911946222311,0.583419882908832,0.900709219858156
5479.78723404255,-0.000688472645752361,-0.000687495793674672,-0.000826820581233395,-0.000825653478530761,-0.0019419818208445,-0.00193921990062096,0.564724355639816,0.565513317056214,0.56472391533691,0.565514081858681,0.564727431820858,0.565514486996797,0.904255319148936
5501.27659574468,-0.000700460558858934,-0.000699184416129591,-0.000841526748518794,-0.000839999182269802,-0.00197585364708951,-0.00197224349411837,0.54624472105063,0.547256573060487,0.54624537274485,0.547256981898341,0.546248948109224,0.547257749964719,0.907801418439716
5522.76595744681,-0.000711676687545089,-0.000710781483821416,-0.000855318478946604,-0.000854233276677046,-0.00200754513605201,-0.00200502018578037,0.527659202215069,0.528370330219712,0.527659821601025,0.528369792812684,0.52766348070942,0.52837042232497,0.911347517730496
5544.25531914894,-0.00072250616057205,-0.000721531150867282,-0.000868634053444701,-0.000867454493273442,-0.00203814341203015,-0.00203539763815047,0.508505961127571,0.509210649620302,0.508506639900488,0.509210101187803,0.508507173363239,0.509213856928355,0.914893617021277
5565.74468085106,-0.000733257076243931,-0.000732182375831912,-0.000881853976269479,-0.00088055658155716,-0.00206852351461358,-0.00206549771952596,0.48923600903771,0.48998338718515,0.489236297866462,0.489983960356378,0.489237238223489,0.489987770899432,0.918439716312057
5587.23404255319,-0.000743030484959014,-0.000742446134336744,-0.000893896926466235,-0.000893201427999975,-0.00209615254289068,-0.00209450197012172,0.46974456316671,0.470067063358699,0.469743794100785,0.470067673853858,0.469744643111575,0.470068300039717,0.921985815602837
5608.72340425532,-0.00075378015200488,-0.000752375772347814,-0.000907118143062632,-0.000905433185566402,-0.00212652999526078,-0.00212256528388937,0.450026876459633,0.450847614474263,0.450027104436872,0.450848190830542,0.450031379248591,0.450848863377956,0.925531914893617
5630.21276595745,-0.000763112987427755,-0.000761943677495053,-0.000918644105807372,-0.000917232418580314,-0.00215291306095462,-0.00214961066738053,0.430055457429551,0.430719661760543,0.430056085744583,0.430718746858787,0.430060014857947,0.430719729301052,0.929078014184397
5651.70212765957,-0.000772510114257779,-0.000771177293796304,-0.000930236681527306,-0.00092862409555904,-0.00217947399424558,-0.00217571361958991,0.409965197761414,0.410647879771952,0.40996580795665,0.410646952340595,0.409966471375865,0.410651297675833,0.932624113475177
5673.1914893617,-0.000781104368412949,-0.000779811267820525,-0.000940861951585508,-0.000939298964422174,-0.00220377093394169,-0.00220012251177635,0.38948807451689,0.390123437521469,0.389488703132518,0.390123710039512,0.389489360490621,0.39012811013891,0.936170212765957
5694.68085106383,-0.000789046410228639,-0.000788194465936202,-0.000950700145450217,-0.000949670815247724,-0.00222622805867107,-0.0022238276204318,0.368925488026497,0.369349974659746,0.368924588569283,0.369350664887385,0.368925550556427,0.369354704240898,0.939716312056738
5716.17021276596,-0.00079709212418115,-0.000796188761893919,-0.00096066535484103,-0.000959572721953264,-0.00224897883138226,-0.00224642862233143,0.348167873752815,0.348533828027843,0.348166965347494,0.348534493484254,0.348171416637269,0.348535138720134,0.943262411347518
5737.65957446809,-0.000805374739951644,-0.000803788804592368,-0.000970916674708098,-0.00096899950152221,-0.00227239649066582,-0.00226791980723001,0.327245697746605,0.327889597187333,0.327246037913074,0.327890275906306,0.32725053590734,0.327890920591912,0.946808510638298
5759.14893617021,-0.000812579531646573,-0.000811161212244444,-0.000979858110878291,-0.000978150632798506,-0.00229277732023169,-0.00228876924330526,0.30619581605522,0.306757614324711,0.306196589511836,0.306757141018018,0.306200712872094,0.306757682074768,0.950354609929078
5780.63829787234,-0.000819189972117923,-0.000817837414951702,-0.000988091972579338,-0.000986466015550668,-0.00231147219306066,-0.00230765786492113,0.284949898464783,0.285417807440741,0.284950639717513,0.285417326207599,0.28495125017108,0.285421469224648,0.953900709219858
5802.12765957447,-0.000825712869481057,-0.000824179264695731,-0.000996219913415593,-0.000994375105949236,-0.00232992290262854,-0.00232559983580547,0.263533019175178,0.264031323334036,0.263533371585957,0.264032148639674,0.26353437802914,0.264036329166051,0.957446808510638
5823.6170212766,-0.000830777533301618,-0.000830169896269997,-0.00100258740311382,-0.00100185318979566,-0.002344260676068,-0.00234255285761769,0.24202228720142,0.242236584186333,0.242021330850471,0.242237393431789,0.242022359819921,0.24224161595087,0.960992907801418
5845.10638297872,-0.000837017820233003,-0.000835765212014543,-0.00101037756758163,-0.0010088618818787,-0.00236192147650841,-0.00235838295762381,0.220390863489067,0.220714361622692,0.22039031814962,0.22071518488799,0.2203945971763,0.220715755534522,0.964539007092199
5866.59574468085,-0.000842347772789055,-0.000840906860942741,-0.00101706549922828,-0.00101532238251026,-0.00237700879897058,-0.00237293622294691,0.198647092286939,0.199005583087739,0.198647440096665,0.199005985086579,0.198652174642391,0.199006976080475,0.968085106382979
5888.08510638298,-0.000846940093084466,-0.000845904083974492,-0.00102285914632859,-0.00102161065506677,-0.00239000864362812,-0.00238708908130583,0.176852366743221,0.177098877205531,0.176853127808133,0.177098280817644,0.176857476305322,0.177098965309914,0.971631205673759
5909.57446808511,-0.000851071893717222,-0.00084995182865493,-0.00102810066706362,-0.00102674998322049,-0.00240171258998593,-0.00239855705678418,0.154889136898743,0.155106641408834,0.154889922192099,0.155106034002315,0.154890553773827,0.155110439185853,0.975177304964539
5931.06382978723,-0.000855042693562549,-0.00085387322522566,-0.00103314764644442,-0.00103173717954689,-0.00241296384567802,-0.00240966904275447,0.13287301687713,0.133085836859371,0.132873355462046,0.133086566174246,0.132874437845044,0.133090991258436,0.978723404255319
5952.55319148936,-0.000858047318015805,-0.00085732246941287,-0.00103702863952793,-0.00103615599969127,-0.00242149300774089,-0.00241944515875689,0.110802829293841,0.110891459453898,0.110801947491764,0.11089217354449,0.110802916087146,0.110896623921808,0.982269503546099
5974.04255319149,-0.000862050844455782,-0.000860389515634082,-0.00104211457340975,-0.00104011040478165,-0.00243283664455131,-0.00242814500513916,0.0886763710662887,0.088857308414881,0.0886756877451298,0.0888580404945519,0.0886801981275892,0.0888587506114678,0.98581560283688
5995.53191489362,-0.000864466782819182,-0.000863071303006572,-0.00104529197273816,-0.00104360144907443,-0.00243969848114755,-0.0024357593471253,0.0665025756069677,0.0666257992171951,0.0665028158244712,0.0666260704662436,0.0665077614742976,0.0666272409590421,0.98936170212766
6017.02127659574,-0.000866878283948891,-0.00086574750615458,-0.00104845522854198,-0.0010470860499511,-0.00244654930469055,-0.00244335784760773,0.04430832723748,0.0443997000644143,0.0443089956552211,0.0443985603573606,0.0443135219119252,0.0444035464814279,0.99290780141844
6038.51063829787,-0.000868465934403468,-0.000868012703972761,-0.00105062198783023,-0.00105006900432713,-0.00245107524313302,-0.00244979614414227,0.022102413147211,0.0221267469643226,0.0221030650629384,0.0221260595902951,0.0221038414992672,0.0221305927769689,0.99645390070922
6060,-0.000870001514459647,-0.000869988050141248,-0.001052721942761,-0.0010527099054297,-0.00245545364025154,-0.00245541640427449,-0.000149181751779061,-0.000147833772580889,-0.000148965799781704,-0.0001485029640812,-0.000147795980932734,-0.000143973294394256,1


==> figures/RampResultsDist1dot0.csv <==
0,0,0,0,0
1.67224080267559,0,-0.0335561069668827,-0.0335561069668827,-0.0335561069668827
3.34448160535117,0,-0.134339282500944,-0.134339282500944,-0.134339282500944
5.01672240802676,0,-0.301398148698643,-0.301782026961095,-0.301810715205342
6.68896321070234,0,-0.531661913218952,-0.534695513895407,-0.536942605969265
8.36120401337793,0,-0.817508195910656,-0.825803614132617,-0.838599446729695
10.0334448160535,0,-1.15055479200088,-1.1662917935082,-1.20484923765026
11.7056856187291,0,-1.52596315636252,-1.55079957071906,-1.63926480829688
13.3779264214047,0,-1.93202252304865,-1.96682434439354,-2.13291743395692
15.0501672240803,0,-2.36332667794208,-2.40854064242788,-2.68659876692514
16.7224080267559,0,-2.81192496841559,-2.86767239285036,-3.29572749727796
18.3946488294314,0,-3.2718600998569,-3.33814866119073,-3.96192590483718
20.066889632107,0.0668896321070243,-3.73583522374562,-3.81270675764802,-4.67317525430091
21.7391304347826,1.73913043478261,-4.18942080494462,-4.28721286264977,-5.43341206181481
23.4113712374582,3.41137123745819,-4.57773196267549,-4.79005304648944,-6.22655523787182
25.0836120401338,5.08361204013378,-4.87386477457262,-5.33775484451289,-7.03810231548808
26.7558528428094,6.75585284280936,-5.07991262325624,-5.92632132762689,-7.85569329205039
28.428093645485,8.42809364548495,-5.1895173082626,-6.54751351418484,-8.667761017037
30.1003344481605,10.1003344481605,-5.20906622621095,-7.18671462046596,-9.46477662671217
31.7725752508361,11.7725752508361,-5.13343244732257,-7.83167557073438,-10.236573214296
33.4448160535117,13.4448160535117,-4.96296158864873,-8.46937972688803,-10.9745548782043
35.1170568561873,15.1170568561873,-4.69847612774774,-9.08865119725854,-11.6716552395865
36.7892976588629,16.7892976588629,-4.34327194101961,-9.68066224769798,-12.3231384843937
38.4615384615385,18.4615384615385,-3.89750449853354,-10.2375014428033,-12.9238471925642
40.133779264214,20.133779264214,-3.33735868863898,-10.7395268327403,-13.4535101286631
41.8060200668896,21.8060200668896,-2.72514674915187,-11.2136892002847,-13.9488937943844
43.4782608695652,23.4782608695652,-1.9880639064832,-11.6145436161947,-14.3577541545699
45.1505016722408,25.1505016722408,-1.16982292846878,-11.96137939499,-14.7061314920784
46.8227424749164,26.8227424749164,-0.288584824848176,-12.2662844560217,-15.0075602820334
48.494983277592,28.494983277592,0.733951579686579,-12.469052824312,-15.198245626255
50.1672240802676,30.1672240802676,1.81671364426956,-12.6259636761629,-15.3401524389658
51.8394648829431,31.8394648829431,2.98303765953851,-12.7191466060496,-15.414311124033
53.5117056856187,33.5117056856187,4.29883803686731,-12.6942747089756,-15.3646988770268
55.1839464882943,35.1839464882943,5.64406977513794,-12.6461582388112,-15.2907165762826
56.8561872909699,36.8561872909699,7.0733078717568,-12.5299879113327,-15.1462913703771
58.5284280936455,38.5284280936455,8.63278301800051,-12.308312074909,-14.8926568579905
60.2006688963211,40.2006688963211,10.1922581642442,-12.0866362384853,-14.6390223456039
61.8729096989967,41.8729096989967,11.9509454974589,-11.7030877739049,-14.2192014565594
63.5451505016722,43.5451505016722,13.7204006057622,-11.3107898041888,-13.7903978965557
65.2173913043478,45.2173913043478,15.5935416270654,-10.835944009133,-13.2769925796893
66.8896321070234,46.8896321070234,17.5681801208765,-10.2802926794526,-12.6807711478576
68.561872909699,48.561872909699,19.5552039376697,-9.71515003370591,-12.0747990420064
70.2341137123746,50.2341137123746,21.7297805196307,-9.00627899461137,-11.3211710472254
71.9063545150502,51.9063545150502,23.9043571015917,-8.29740795551684,-10.5675430524444
73.5785953177258,53.5785953177258,26.2116789796077,-7.49211809114807,-9.71469399032956
75.2508361204013,55.2508361204013,28.6008597659385,-6.62737045303895,-8.8006591197895
76.9230769230769,56.9230769230769,30.9900405522692,-5.76262281492982,-7.88662424924943
78.5953177257525,58.5953177257525,33.5277997940017,-4.79702450950398,-6.86886791872274
80.2675585284281,60.2675585284281,36.1442352875079,-3.77802308804833,-5.79618831094046
81.9397993311037,61.9397993311037,38.7606707810141,-2.75902166659267,-4.72350870315817
83.6120401337793,63.6120401337793,41.5164708314727,-1.65307225932563,-3.56149588556682
85.2842809364548,65.2842809364548,44.3351667001971,-0.507882855650946,-2.35916660981627
86.9565217391304,66.9565217391304,47.1771601811802,0.651159599645995,-1.14255671926739
88.628762541806,68.628762541806,50.1428494528123,1.88553801014198,0.151662637424253
90.3010033444816,70.3010033444816,53.1534347768464,3.15453593620764,1.4809338218959
91.9732441471572,71.9732441471572,56.2020079292062,4.46312066824815,2.84924405613428
93.6454849498328,73.6454849498328,59.2692736595815,5.7998409864994,4.24465172244223
95.3177257525084,75.3177257525084,62.3494969283451,7.17320346701366,5.67388744678224
96.9899665551839,76.9899665551839,65.4314398628909,8.57626012503647,7.12909045915659
98.6622073578595,78.6622073578595,68.5095769024104,10.0093796787646,8.60954961682314
100.334448160535,80.3344481605351,71.5719744945386,11.481279475051,10.120324689478
102.006688963211,82.0066889632107,74.5940417138512,13.00885306634,11.6672830640435
103.678929765886,83.6789297658863,77.6072810775167,14.5486130122622,13.2221615480405
105.351170568562,85.3511705685619,80.5742265263025,16.1348911347692,14.8005637400426
107.023411371237,87.0234113712375,83.4932954255292,17.7692777353009,16.4032938372361
108.695652173913,88.695652173913,86.392922154435,19.4204616518411,18.0123366153141
110.367892976589,90.3678929765886,89.1925485949762,21.1580421186063,19.6538485004105
112.040133779264,92.0401337792642,91.9921750355173,22.8956225853714,21.2953603855069
113.71237458194,93.7123745819398,94.681193815348,24.7251964895657,22.9624448295522
115.384615384615,95.3846153846154,97.34818948997,26.5730872186345,24.63462102902
117.056856187291,97.056856187291,99.9462568408113,28.4796590080928,26.3186971095654
118.729096989967,98.7290969899666,102.476795684622,30.4437201456415,28.0144314048903
120.401337792642,100.401337792642,104.979968071423,32.4319974000529,29.7136460106266
122.073578595318,102.073578595318,107.355286041464,34.5334108743528,31.4291204141752
123.745819397993,103.745819397993,109.730604011505,36.6348243486526,33.1445948177237
125.418060200669,105.418060200669,112.09668971842,38.7442068651503,34.8608458660939
127.090301003344,107.090301003344,114.305122080405,40.9896715254643,36.5903591722959
128.76254180602,108.76254180602,116.513554442389,43.2351361857784,38.319872478498
130.434782608696,110.434782608696,118.721986804373,45.4806008460925,40.0493857847001
132.107023411371,112.107023411371,120.791371946335,47.8178136947118,41.7850967579961
133.779264214047,113.779264214047,122.850984900798,50.1614745722726,43.5212433010568
135.451505016722,115.451505016722,124.91059785526,52.5051354498334,45.2573898441174
137.123745819398,117.123745819398,126.87783431627,54.8589507000286,46.9944982957955
138.795986622074,118.795986622074,128.823871888613,57.2150962120351,48.7318274897093
140.468227424749,120.468227424749,130.733763992903,59.539620382915,50.4686126666822
142.140468227425,122.140468227425,132.603329333078,61.8288652661484,52.2047908950104
143.8127090301,123.8127090301,134.439415417088,64.0580705142864,53.9397580040603
145.484949832776,125.484949832776,136.248302040652,66.2384979260236,55.6737411667902
147.157190635452,127.157190635452,138.026673798572,68.345084001667,57.4061970037812
148.829431438127,128.829431438127,139.781359211365,70.3917378384374,59.1373898503941
150.501672240803,130.501672240803,141.50642507024,72.3533825500483,60.8666761411487
152.173913043478,132.173913043478,143.208192038044,74.2479551006259,62.5942259361969
153.846153846154,133.846153846154,144.887879137453,76.0819054628106,64.3199829329627
155.518394648829,135.518394648829,146.546747048838,77.8588584944941,66.0439284763043
157.190635451505,137.190635451505,148.185688511449,79.583624899865,67.766054570433
158.862876254181,138.862876254181,149.809275930827,81.274995066299,69.4867335054075
160.535117056856,140.535117056856,151.418438805738,82.9424893779977,71.2060464544116
162.207357859532,142.207357859532,153.014423116558,84.5962151123602,72.9241171176288
163.879598662207,143.879598662207,154.596050429627,86.2488937473772,74.64089279346
165.551839464883,145.551839464883,156.166256960365,87.9139046205687,76.3567411258249
167.224080267559,147.224080267559,157.72546134816,89.6183544084915,78.0718536759366
168.896321070234,148.896321070234,159.274683619574,91.389093524884,79.7865323332513
170.56856187291,150.56856187291,160.815615804015,93.227030146836,81.5011377571909
172.240802675585,152.240802675585,162.350717805385,95.1184268905605,83.2159239441122
173.913043478261,153.913043478261,163.87966982668,97.0723813151964,84.9311534425331
175.585284280936,155.585284280936,165.403176688275,99.0901571729061,86.647142303856
177.257525083612,157.257525083612,166.92193443093,101.173861074828,88.3642722908282
178.929765886288,158.929765886288,168.436886250858,103.321182194848,90.0828512001359
180.602006688963,160.602006688963,169.948685950484,105.533079568199,91.80324921549
182.274247491639,162.274247491639,171.458169476456,107.80173210015,93.5254809524615
183.946488294314,163.946488294314,172.965434816769,110.14663775404,95.2506822241087
185.61872909699,165.61872909699,174.471383566206,112.574309616355,96.9798024603212
187.290969899666,167.290969899666,175.976920504938,115.067035270955,98.712447894211
188.963210702341,168.963210702341,177.482489102989,117.624776683456,100.448962834119
190.635451505017,170.635451505017,178.988393133284,120.236384785125,102.188944747018
192.307692307692,172.307692307692,180.494950593685,122.910342809559,103.93317831083
193.979933110368,173.979933110368,182.002505994968,125.64964306674,105.68216412905
195.652173913043,175.652173913043,183.511571510774,128.462757956798,107.436909992219
197.324414715719,177.324414715719,185.02294743523,131.362593588801,109.199039813102
198.996655518395,178.996655518395,186.535577777243,134.303717408084,110.964888921649
200.66889632107,180,188.049601393893,137.322831223116,112.737630461869
202.341137123746,180,189.537031537885,140.425525181464,114.512391141021
204.013377926421,180,190.952258268609,143.598954979505,116.278097143321
205.685618729097,180,192.254505424392,146.816736944858,118.024835434425
207.357859531773,180,193.435438790868,150.055434582886,119.748580553095
209.030100334448,180,194.452843785906,153.295403405905,121.437939453177
210.702341137124,180,195.310077585666,156.494131282963,123.089332514674
212.374581939799,180,195.993486958318,159.624503105107,124.695018097142
214.046822742475,180,196.521903532979,162.691925218389,126.255724501704
215.719063545151,180,196.858704073762,165.670009451094,127.753746034839
217.391304347826,180,197.061269588438,168.554544932727,129.202172872648
219.063545150502,180,197.123093608819,171.32680025617,130.592981740766
220.735785953177,180,197.063859854544,174.010081188214,131.928805631444
222.408026755853,180,196.893326707397,176.612042233255,133.208486795286
224.080267558528,180,196.607473552186,179.101129032255,134.422117881296
225.752508361204,180,196.234423777065,181.447650592837,135.578653838825
227.42474916388,180,195.776471706527,183.56995060303,136.671121452391
229.096989966555,180,195.25257331105,185.474213822885,137.705375540408
230.769230769231,180,194.659802278382,187.131933797359,138.673406748862
232.441471571906,180,194.012758958452,188.599093157769,139.58550838578
234.113712374582,180,193.320886621524,189.896156199238,140.443599006544
235.785953177258,180,192.594963240182,191.050295169693,141.25333598996
237.458193979933,180,191.838198617357,192.059026353629,142.010816187818
239.130434782609,180,191.057754153713,192.930262884745,142.716790656058
240.802675585284,180,190.259398254231,193.658671960563,143.368581673113
242.47491638796,180,189.45218704829,194.262807007189,143.972730833998
244.147157190635,180,188.642189230775,194.750604160354,144.531115704765
245.819397993311,180,187.83471836418,195.131592528208,145.045617668429
247.491638795987,180,187.034381405621,195.41563781487,145.51810331667
249.163879598662,180,186.24988584352,195.597080559728,145.942349350021
250.836120401338,180,185.478919551253,195.710793589811,146.333379038219
252.508361204013,180,184.718640461337,195.787091600306,146.704741595755
254.180602006689,180,183.987274683399,195.764896951759,147.024740006356
255.852842809365,180,183.281794089968,195.662112635923,147.30361569057
257.52508361204,180,182.611837814153,195.479644803796,147.541987315545
259.197324414716,180,181.959870843156,195.26414702148,147.762174641496
260.869565217391,180,181.333805712526,195.003260365255,147.957269333063
262.541806020067,180,180.737514856002,194.696887991966,148.125877742796
264.214046822742,180,180.188452810516,194.335688912462,148.258095025835
265.886287625418,180,179.643689485594,193.969499559345,148.387000023826
267.558528428094,180,179.103980737297,193.598993986365,148.512428488749
269.230769230769,180,178.637688122374,193.165796679407,148.587361405914
270.903010033445,180,178.171395507452,192.73259937245,148.662294323078
272.57525083612,180,177.716097470908,192.292379213994,148.730280726757
274.247491638796,180,177.310215231209,191.824390918496,148.767934357175
275.919732441472,180,176.929366435859,191.352417448257,148.793646976024
277.591973244147,180,176.57850923754,190.88103840058,148.862908175749
279.264214046823,180,176.25439007798,190.41540674261,149.008923391699
280.936454849498,180,175.95752166062,189.961594580904,149.235311533068
282.608695652174,180,175.685030191105,189.52184244915,149.535717330139
284.280936454849,180,175.436793517154,189.095269008267,149.912104755008
285.953177257525,180,175.213148247396,188.680354187758,150.368139986911
287.625418060201,180,175.013976207454,188.275528935607,150.906758551774
289.297658862876,180,174.835441412305,187.878256687538,151.517974676677
290.969899665552,180,174.67795156186,187.488281849883,152.206044500537
292.642140468227,180,174.540691442727,187.105292031236,152.971226456716
294.314381270903,180,174.420869283097,186.728508896397,153.805448766266
295.986622073579,180,174.325868965082,186.361226783872,154.738372052298
297.658862876254,180,174.24906379147,186.00153253165,155.731381502533
299.33110367893,180,174.18520913697,185.647664409929,156.759638240528
301.003344481605,180,174.139702325232,185.302832074405,157.827172825633
302.675585284281,180,174.107839675842,184.965466406683,158.915151895188
304.347826086957,180,174.089201351773,184.635869901037,160.017484636765
306.020066889632,180,174.083590759694,184.314534571083,161.128094940766
307.692307692308,180,174.102144516688,184.010888891248,162.235353208418
309.364548494983,180,174.120698273682,183.707243211414,163.34261147607
311.036789297659,180,174.151039760564,183.414104232615,164.434740252072
312.709030100334,180,174.198764111388,183.136459038991,165.504558210182
314.38127090301,180,174.246488462212,182.858813845366,166.574376168292
316.053511705686,180,174.312923992288,182.602068476114,167.595046861494
317.725752508361,180,174.384781909053,182.351379749683,168.601474974284
319.397993311037,180,174.459497060309,182.104645458518,169.596481618273
321.070234113712,180,174.550853101634,181.880942291595,170.524968203311
322.742474916388,180,174.642209142959,181.657239124673,171.453454788349
324.414715719064,180,174.741491892104,181.447139741475,172.337794605074
326.086956521739,180,174.848157544215,181.249710866321,173.181016303904
327.759197324415,180,174.954823196326,181.052281991168,174.024238002734
329.43143812709,180,175.07322092917,180.881015798772,174.775239496735
331.103678929766,180,175.193083796389,180.713016873855,175.514724278979
332.775919732441,180,175.312946663607,180.545017948938,176.254209061222
334.448160535117,180,175.435634191975,180.386106515981,176.959458843288
336.120401337793,180,175.564687178507,180.247674017246,177.587559031176
337.792642140468,180,175.69374016504,180.109241518512,178.215659219063
339.464882943144,180,175.823580014331,179.975496577105,178.825058963306
341.137123745819,180,175.956364543179,179.859293899666,179.364475964763
342.809364548495,180,176.089741538822,179.751995224549,179.870364712955
344.481605351171,180,176.223330818683,179.651696801549,180.351759541429
346.153846153846,180,176.357019061039,179.559009147603,180.807494503347
347.826086956522,180,176.490306321586,179.478889599686,181.22413242641
349.498327759197,180,176.622562810018,179.409369541626,181.608003307955
351.170568561873,180,176.754006835308,179.34799486993,181.966699763756
352.842809364548,180,176.885450860599,179.286620198234,182.325396219558
354.515050167224,180,177.016068258476,179.230119552101,182.667990815772
356.1872909699,180,177.143344079701,179.193321773043,182.945494904162
357.859531772575,180,177.270619900925,179.156523993984,183.222998992553
359.531772575251,180,177.397895722149,179.119726214926,183.500503080944
361.204013377926,180,177.519943416809,179.09888139168,183.714807847448
362.876254180602,180,177.640998341327,179.081065878842,183.917111680343
364.548494983278,180,177.762053265844,179.063250366004,184.119415513238
366.220735785953,180,177.879299786658,179.051502514412,184.289391205823
367.892976588629,180,177.992461808671,179.046262206925,184.424695088235
369.565217391304,180,178.105623830685,179.041021899437,184.559998970648
371.23745819398,180,178.21745253766,179.036798892424,184.687203124491
372.909698996655,180,178.319914326602,179.039722711094,184.757504377356
374.581939799331,180,178.422376115543,179.042646529764,184.827805630221
376.254180602007,180,178.524837904485,179.045570348434,184.898106883085
377.926421404682,180,178.627299693426,179.048494167104,184.96840813595
379.598662207358,180,178.720360579604,179.055660331944,184.994454736065
381.270903010033,180,178.809783502856,179.064468200617,185.003375663247
382.943143812709,180,178.899206426107,179.073276069289,185.012296590429
384.615384615385,180,178.988629349359,179.082083937962,185.021217517611
386.28762541806,180,179.073766905065,179.091966072767,185.015002041314
387.959866220736,180,179.149687313774,179.104158783911,184.976230558005
389.632107023411,180,179.225607722483,179.116351495055,184.937459074695
391.304347826087,180,179.301528131192,179.1285442062,184.898687591386
392.976588628763,180,179.377448539901,179.140736917344,184.859916108077
394.648829431438,180,179.441162925404,179.154657277823,184.788953046866
396.321070234114,180,179.503725318189,179.168740692182,184.714951775531
397.993311036789,180,179.566287710975,179.182824106541,184.640950504196
399.665551839465,180,179.628850103761,179.196907520901,184.566949232861
401.33779264214,180,179.683188004152,179.211687136284,184.477665210542
403.010033444816,180,179.729628520757,179.227135263038,184.373706270423
404.682274247492,180,179.776069037362,179.242583389792,184.269747330304
406.354515050167,180,179.822509553966,179.258031516546,184.165788390186
408.026755852843,180,179.868950070571,179.2734796433,184.061829450067
409.698996655518,180,179.915390587176,179.288927770054,183.957870509948
411.371237458194,180,179.961831103781,179.304375896808,183.85391156983
413.04347826087,180,179.997592912647,179.320300657473,183.739788073468
414.715719063545,180,180.026513560294,179.336530766829,183.619152799683
416.387959866221,180,180.055434207941,179.352760876186,183.498517525898
418.060200668896,180,180.084354855588,179.368990985542,183.377882252113
419.732441471572,180,180.113275503235,179.385221094898,183.257246978327
421.404682274247,180,180.142196150882,179.401451204254,183.136611704542
423.076923076923,180,180.171116798529,179.417681313611,183.015976430757
424.749163879599,180,180.189937732739,179.433953316011,182.89550656485
426.421404682274,180,180.204611254804,179.450242521644,182.775104623111
428.09364548495,180,180.21928477687,179.466531727277,182.654702681373
429.765886287625,180,180.233958298935,179.482820932911,182.534300739635
431.438127090301,180,180.248631821,179.499110138544,182.413898797896
433.110367892977,180,180.263305343066,179.515399344177,182.293496856158
434.782608695652,180,180.277978865131,179.53168854981,182.17309491442
436.454849498328,180,180.283998227687,179.546608553705,182.061688176783
438.127090301003,180,180.287964731315,179.561203768347,181.952415197488
439.799331103679,180,180.291931234944,179.575798982988,181.843142218193
441.471571906355,180,180.295897738572,179.590394197629,181.733869238898
443.14381270903,180,180.299864242201,179.60498941227,181.624596259603
444.816053511706,180,180.303830745829,179.619584626911,181.515323280308
446.488294314381,180,180.307797249458,179.634179841552,181.406050301012
448.160535117057,180,180.305050944983,179.645943371755,181.312275257738
449.832775919732,180,180.301621594638,179.657418770623,181.220077170193
451.505016722408,180,180.298192244293,179.668894169491,181.127879082648
453.177257525084,180,180.294762893947,179.680369568358,181.035680995102
454.849498327759,180,180.291333543602,179.691844967226,180.943482907557
456.521739130435,180,180.287904193257,179.703320366094,180.851284820012
458.19397993311,180,180.284442277217,179.714781853723,180.759225389525
459.866220735786,180,180.276373762337,179.724275519181,180.686779771567
461.538461538462,180,180.268305247456,179.73376918464,180.614334153609
463.210702341137,180,180.260236732576,179.743262850099,180.541888535651
464.882943143813,180,180.252168217696,179.752756515557,180.469442917693
466.555183946488,180,180.244099702815,179.762250181016,180.396997299735
468.227424749164,180,180.236031187935,179.771743846474,180.324551681777
469.899665551839,180,180.227962673055,179.781237511933,180.252106063819
471.571906354515,180,180.217955955627,179.790098900337,180.196261403275
473.244147157191,180,180.207555122426,179.79883172098,180.143792395689
474.916387959866,180,180.197154289225,179.807564541624,180.091323388103
476.588628762542,180,180.186753456023,179.816297362268,180.038854380517
478.260869565217,180,180.176352622822,179.825030182912,179.986385372931
479.933110367893,180,180.165951789621,179.833763003555,179.933916365345
481.605351170569,180,180.15555095642,179.842495824199,179.881447357759
483.277591973244,180,180.144802034283,179.85002192575,179.840761437174
484.94983277592,180,180.133869783603,179.856912482668,179.80628133345
486.622073578595,180,180.122937532922,179.863803039587,179.771801229726
488.294314381271,180,180.112005282241,179.870693596505,179.737321126002
489.966555183946,180,180.10107303156,179.877584153423,179.702841022278
491.638795986622,180,180.090140780879,179.884474710342,179.668360918554
493.311036789298,180,180.079208530198,179.89136526726,179.63388081483
494.983277591973,180,180.068607716507,179.896823617081,179.606578028003
496.655518394649,180,180.058367372582,179.90072430323,179.587081267147
498.327759197324,180,180.048127028657,179.904624989378,179.567584506291
500,180,180.037886684733,179.908525675526,179.548087745435


==> figures/RampResultsDist1dot6.csv <==
0,0,0,0,0
1.67224080267559,0,-0.053916553557265,-0.053916553557265,-0.053916553557265
3.34448160535117,0,-0.214196310668474,-0.214211893339395,-0.214211893339395
5.01672240802676,0,-0.481534385726761,-0.483354429758615,-0.484004668750533
6.68896321070234,0,-0.843182057955503,-0.850712643939092,-0.8584239743573
8.36120401337793,0,-1.29211612176152,-1.30949570560488,-1.34068467727093
10.0334448160535,0,-1.81197199126795,-1.84252513216146,-1.92225389933239
11.7056856187291,0,-2.39574723467891,-2.44218633747861,-2.60680080666907
13.3779264214047,0,-3.02870030363646,-3.09291659901915,-3.38704278042079
15.0501672240803,0,-3.69796196841707,-3.78139502134234,-4.25545850123635
16.7224080267559,0,-4.39390182394969,-4.49810847324667,-5.2160552823811
18.3946488294314,0,-5.10437237577206,-5.23092719568265,-6.25332530987634
20.066889632107,0.0668896321070243,-5.81938627138096,-5.9703478354931,-7.36009217431172
21.7391304347826,1.73913043478261,-6.52190738444405,-6.71017800741664,-8.543599672258
23.4113712374582,3.41137123745819,-7.17402912798806,-7.49375179031639,-9.78114047207907
25.0836120401338,5.08361204013378,-7.77109364237869,-8.35044082901341,-11.0560908682936
26.7558528428094,6.75585284280936,-8.31054412803523,-9.28468378393687,-12.3546392905038
28.428093645485,8.42809364548495,-8.79343536928717,-10.2837356891847,-13.6625214877966
30.1003344481605,10.1003344481605,-9.21980081972059,-11.3321139225942,-14.9675797744927
31.7725752508361,11.7725752508361,-9.58685762049782,-12.4151724621975,-16.2580113614316
33.4448160535117,13.4448160535117,-9.89970038761487,-13.5151593337107,-17.5255854030383
35.1170568561873,15.1170568561873,-10.1456517234868,-14.6182803538565,-18.7538828344
36.7892976588629,16.7892976588629,-10.3422895781132,-15.7125657061167,-19.9463077855399
38.4615384615385,18.4615384615385,-10.4815739078432,-16.7872381872482,-21.0912065671793
40.1337792642141,20.133779264214,-10.563383188854,-17.8322556403433,-22.1822399164407
41.8060200668896,21.8060200668896,-10.5811738995829,-18.8333773188111,-23.2064469832589
43.4782608695652,23.4782608695652,-10.5409849849656,-19.7859071720566,-24.16494669684
45.1505016722408,25.1505016722408,-10.4343499314665,-20.6747022910526,-25.0459627939184
46.8227424749164,26.8227424749164,-10.2793020392906,-21.5122493388725,-25.8698415194885
48.494983277592,28.494983277592,-10.0634442262478,-22.2825782546572,-26.6214482710646
50.1672240802676,30.1672240802676,-9.77590915005785,-22.9704502017222,-27.2867013577088
51.8394648829431,31.8394648829431,-9.4535019545072,-23.6176782385972,-27.90955025518
53.5117056856187,33.5117056856187,-9.05444261206266,-24.1746373389242,-28.438328850695
55.1839464882943,35.1839464882943,-8.60849975431239,-24.6756015881984,-28.9088333526633
56.8561872909699,36.8561872909699,-8.11567116169012,-25.1203229897608,-29.3208259555
58.5284280936455,38.5284280936455,-7.55278544390781,-25.4799825184552,-29.644404364177
60.2006688963211,40.2006688963211,-6.91308907461263,-25.744261134877,-29.8689164580164
61.8729096989967,41.8729096989967,-6.24203403035057,-25.9695995917365,-30.0529837918391
63.5451505016722,43.5451505016722,-5.53742854888166,-26.1524548681343,-30.192952368462
65.2173913043478,45.2173913043478,-4.73144730563782,-26.206943269449,-30.1996724548519
66.8896321070234,46.8896321070234,-3.92546606239397,-26.2614316707637,-30.2063925412418
68.561872909699,48.561872909699,-3.01609965238838,-26.1813277516124,-30.0735259739548
70.2341137123746,50.2341137123746,-2.078788789859,-26.0648442547408,-29.9029298876392
71.9063545150502,51.9063545150502,-1.10006991108459,-25.8928233884165,-29.6747887046282
73.5785953177258,53.5785953177258,-0.0356549096514661,-25.6058649410062,-29.3275548407306
75.2508361204013,55.2508361204013,1.02876009178165,-25.3189064935959,-28.9803209768331
76.9230769230769,56.9230769230769,2.22145109737697,-24.8539351539113,-28.4488116737792
78.5953177257525,58.5953177257525,3.43427503576285,-24.3610246714429,-27.8883803205279
80.2675585284281,60.2675585284281,4.64709897414873,-23.8681141889745,-27.3279489672766
81.9397993311037,61.9397993311037,5.89675043129081,-23.3223704905505,-26.7128700986835
83.6120401337793,63.6120401337793,7.22999312944996,-22.6564358571421,-25.973356396048
85.2842809364548,65.2842809364548,8.62214680319153,-21.9041978765519,-25.1438830575246
86.9565217391304,66.9565217391304,10.0585032905601,-21.0877105658573,-24.2474262239006
88.628762541806,68.628762541806,11.5225904085465,-20.2312662434873,-23.309323818701
90.3010033444816,70.3010033444816,13.037250053647,-19.3026613079315,-22.2960803415836
91.9732441471572,71.9732441471572,14.5912402216062,-18.3189047675362,-21.2254979604699
93.6454849498328,73.6454849498328,16.1806998121185,-17.2860219171687,-20.1038969910509
95.3177257525084,75.3177257525084,17.807701864445,-16.2018722610787,-18.9291232010887
96.9899665551839,76.9899665551839,19.506047343535,-15.022765691944,-17.6561013147531
98.6622073578595,78.6622073578595,21.204392822625,-13.8436591228093,-16.3830794284174
100.334448160535,80.3344481605351,22.9203717101487,-12.6422108768175,-15.0870606341591
102.006688963211,82.0066889632107,24.718813017118,-11.3362820515293,-13.6834970805194
103.678929765886,83.6789297658863,26.5172543240874,-10.0303532262411,-12.2799335268798
105.351170568562,85.3511705685619,28.3390316386777,-8.69696128522917,-10.8483595047535
107.023411371237,87.0234113712375,30.2271627486542,-7.28548049581608,-9.33714028689295
108.695652173913,88.695652173913,32.1152938586307,-5.87399970640299,-7.82592106903235
110.367892976589,90.3678929765886,34.0307135970016,-4.43323242709439,-6.28525121024412
112.040133779264,92.0401337792642,35.9981245914487,-2.93666749560129,-4.68847095294264
113.71237458194,93.7123745819398,37.9655355858959,-1.44010256410818,-3.09169069564116
115.384615384615,95.3846153846154,39.9625823024674,0.0855251791848041,-1.46711199450842
117.056856187291,97.056856187291,41.9991989856093,1.64995793240934,0.194583517495253
118.729096989967,98.7290969899665,44.0358156687512,3.21439068563385,1.85627902949891
120.401337792642,100.401337792642,46.1044490581337,4.81151057059856,3.54252745476233
122.073578595318,102.073578595318,48.2035682001714,6.43975457575697,5.25215473839353
123.745819397993,103.745819397993,50.302687342209,8.06799858091539,6.96178202202473
125.418060200669,105.418060200669,52.416516561415,9.71635545726218,8.67969804847744
127.090301003344,107.090301003344,54.5666528441775,11.4143544452162,10.4180721533604
128.76254180602,108.76254180602,56.71678912694,13.1123534331702,12.1564462582434
130.434782608696,110.434782608696,58.8830790169007,14.8445645263401,13.9011176602718
132.107023411371,112.107023411371,61.0736175498767,16.6352412278737,15.6525292720351
133.779264214047,113.779264214047,63.2772060461952,18.4634874296872,17.4054748507642
135.451505016722,115.451505016722,65.4926287646625,20.3274498497202,19.1586161337063
137.123745819398,117.123745819398,67.7219415260394,22.234396779519,20.9100044167448
138.795986622074,118.795986622074,69.9571657757506,24.1597701083636,22.6603825415546
140.468227424749,120.468227424749,72.2001601875783,26.1096940097483,24.4083057368383
142.140468227425,122.140468227425,74.4573926071753,28.1046042624245,26.1517305310407
143.8127090301,123.8127090301,76.716237113625,30.1046363383035,27.8942828784686
145.484949832776,125.484949832776,78.9941355023601,32.1652052371392,29.6265234377234
147.157190635452,127.157190635452,81.2720338910952,34.2257741359749,31.3587639969783
148.829431438127,128.829431438127,83.5654641169495,36.3344654880028,33.0791785457844
150.501672240803,130.501672240803,85.8627058382679,38.4549660362422,34.7966910048479
152.173913043478,132.173913043478,88.1722628961003,40.610536766492,36.502668708273
153.846153846154,133.846153846154,90.4928333443319,42.797470148133,38.1983310811457
155.518394648829,135.518394648829,92.8134037925636,44.984403529774,39.8939934540183
157.190635451505,137.190635451505,95.1360265511586,47.1764136623436,41.5875554545332
158.862876254181,138.862876254181,97.4776959374439,49.4155389810666,43.2616247842409
160.535117056856,140.535117056856,99.8245071477833,51.663820482051,44.9298235071862
162.207357859532,142.207357859532,102.182137486312,53.9284117337543,46.5860970505408
163.879598662207,143.879598662207,104.548082115717,56.1879099854436,48.2341723453893
165.551839464883,145.551839464883,106.923137368673,58.4110285542663,49.8737240648915
167.224080267559,147.224080267559,109.307226161498,60.5805867639209,51.5053165014164
168.896321070234,148.896321070234,111.702833690785,62.6764078910929,53.1275537891223
170.56856187291,150.56856187291,114.10712590221,64.7186752531678,54.7431986915733
172.240802675585,152.240802675585,116.524694077616,66.6759077220307,56.3496892234953
173.913043478261,153.913043478261,118.954578643571,68.5429144562002,57.9486261883097
175.585284280936,155.585284280936,121.397598620128,70.3106838660216,59.5403689980837
177.257525083612,157.257525083612,123.854640871218,71.9879772399679,61.1253031544986
178.929765886288,158.929765886288,126.326790710417,73.5959075887261,62.7037964019193
180.602006688963,160.602006688963,128.814958282682,75.1567076671362,64.2763508210328
182.274247491639,162.274247491639,131.320320279651,76.6804925579335,65.8434162473218
183.946488294314,163.946488294314,133.844048755992,78.1664135353992,67.4054999438919
185.61872909699,165.61872909699,136.388533346828,79.6150035416746,68.9629181088345
187.290969899666,167.290969899666,138.953442953488,81.0439232108002,70.5165736274748
188.963210702341,168.963210702341,141.546944821026,82.4755390845929,72.0662803337758
190.635451505017,170.635451505017,144.164407064612,83.914298559561,73.6136215269282
192.307692307692,172.307692307692,146.808420798685,85.36058659553,75.1591047781523
193.979933110368,173.979933110368,149.471977218932,86.8124004430717,76.7035721839248
195.652173913043,175.652173913043,152.167321898341,88.2729555053057,78.2470558106722
197.324414715719,177.324414715719,154.892963136104,89.7413336644207,79.7903698945175
198.996655518395,178.996655518395,157.651637150767,91.2177558627762,81.334153237501
200.66889632107,180,160.446655596798,92.7025091735407,82.8782864567094
202.341137123746,180,163.282960833306,94.1962595714405,84.4160835177206
204.013377926421,180,166.156282216871,95.6976633270194,85.9389667930697
205.685618729097,180,169.065312885908,97.2062046540569,87.4413479700952
207.357859531773,180,172.015712546496,98.7227849225028,88.9147386432732
209.030100334448,180,175.010546781403,100.24775170968,90.351856569663
210.702341137124,180,178.068811875733,101.784271337251,91.7300958455606
212.374581939799,180,181.15937650636,103.326537496561,93.0766803503347
214.046822742475,180,184.299038341594,104.877538723829,94.3751477316795
215.719063545151,180,187.500810272958,106.439369324245,95.6108371936165
217.391304347826,180,190.751621990672,108.009672346229,96.79676961177
219.063545150502,180,194.064078686606,109.590545382349,97.9204465145312
220.735785953177,180,197.437229136198,111.181780531731,98.9839688474421
222.408026755853,180,200.873445780637,112.783783262876,99.9866334050865
224.080267558528,180,204.378093763421,114.39751782963,100.925760008059
225.752508361204,180,207.954180254544,116.023588089059,101.801434751416
227.42474916388,180,211.587140378082,117.660877625906,102.621351245352
229.096989966555,180,215.270471029876,119.313329420532,103.37037777577
230.769230769231,180,218.959690661061,120.978584572618,104.064446290385
232.441471571906,180,222.629608591931,122.65696760234,104.705499374951
234.113712374582,180,226.258608042401,124.348356018754,105.297222656386
235.785953177258,180,229.796992339269,126.060123001516,105.817791968285
237.458193979933,180,233.232737785413,127.788406740201,106.287249783768
239.130434782609,180,236.583305686468,129.528825754518,106.721678379613
240.802675585284,180,239.782194790458,131.289141046753,107.102360623711
242.47491638796,180,242.821198930125,133.068591342453,107.436615516283
244.147157190635,180,245.700086645436,134.86635902656,107.730255561821
245.819397993311,180,248.374428614555,136.686960318684,107.978416599191
247.491638795987,180,250.817825113302,138.533082380242,108.179368671404
249.163879598662,180,253.247696894034,140.380709997285,108.37805382618
250.836120401338,180,255.208700773329,142.280531430126,108.498150664354
252.508361204013,180,257.169704652624,144.180352862968,108.618247502529
254.180602006689,180,258.763423404129,146.123776068115,108.687730937181
255.852842809365,180,260.221906241327,148.083253627487,108.738578305781
257.52508361204,180,261.549914856742,150.059286443584,108.775511646484
259.197324414716,180,262.553218604556,152.078214071003,108.801527417968
260.869565217391,180,263.342653733462,154.121135515023,108.837878450488
262.541806020067,180,263.927889594958,156.173639819325,108.884360305824
264.214046822742,180,264.314780233324,158.238204360914,108.940986287467
265.886287625418,180,264.493225356559,160.334348061028,109.008705351398
267.558528428094,180,264.491667200341,162.465514874005,109.086446306999
269.230769230769,180,264.304066537608,164.620721147516,109.175048087494
270.903010033445,180,263.950374887242,166.768975007221,109.27391499542
272.57525083612,180,263.457965016424,168.897651831465,109.381795003414
274.247491638796,180,262.811577803503,171.005854692894,109.500174678633
275.919732441472,180,262.001527559352,173.150076684531,109.630676618439
277.591973244147,180,261.05720521606,175.341479788863,109.772012057205
279.264214046823,180,260.000566351119,177.563122546185,109.923097993811
280.936454849498,180,258.836053786585,179.783029886062,110.084276904338
282.608695652174,180,257.57542976104,181.940053288903,110.255143766602
284.280936454849,180,256.217052884999,183.91915854097,110.436760027682
285.953177257525,180,254.774305054338,185.71533024926,110.628593200764
287.625418060201,180,253.251794783083,187.360479165436,110.83111180189
289.297658862876,180,251.649469350571,188.873036802436,111.045668310839
290.969899665552,180,249.973633667614,190.265418167171,111.272093935632
292.642140468227,180,248.238307939271,191.562934025825,111.508541089518
294.314381270903,180,246.435989839059,192.743688199348,111.758033278418
295.986622073579,180,244.586578212951,193.828732233643,112.018415163403
297.658862876254,180,242.696002389133,194.816045056537,112.290076314004
299.33110367893,180,240.772392263198,195.709145283249,112.572765066104
301.003344481605,180,238.822317724301,196.508531181876,112.866573867348
302.675585284281,180,236.851188337771,197.21784678244,113.171837580709
304.347826086957,180,234.865995641547,197.849579303284,113.48807768424
306.020066889632,180,232.871769837004,198.410716053464,113.815361344206
307.692307692308,180,230.874073059947,198.893470604771,114.156484739723
309.364548494983,180,228.87639241413,199.354042753996,114.501744443537
311.036789297659,180,226.884441569108,199.723545334832,114.865191652388
312.709030100335,180,224.898663735215,200.061728420489,115.235662961604
314.38127090301,180,222.924422692217,200.341378245914,115.619261669337
316.053511705686,180,220.968690893391,200.566656349495,116.016193954883
317.725752508361,180,219.0232209897,200.761789683102,116.420518642627
319.397993311037,180,217.126700148887,200.855600523003,116.851078284944
321.070234113712,180,215.233409802759,200.942724375284,117.283369357371
322.742474916388,180,213.352410760928,201.010542880459,117.720898910876
324.414715719064,180,211.543085527622,200.965786859888,118.188975416982
326.086956521739,180,209.733760294316,200.921030839316,118.657051923088
327.759197324415,180,207.960177941398,200.829647547093,119.138275983225
329.43143812709,180,206.251626918076,200.653429640595,119.643420972798
331.103678929766,180,204.543075894753,200.477211734097,120.14856596237
332.775919732441,180,202.897840565744,200.228378222613,120.675394222989
334.448160535117,180,201.301754850424,199.923175923399,121.219054398775
336.120401337793,180,199.705669135105,199.617973624185,121.762714574562
337.792642140468,180,198.202263571529,199.219603212334,122.337342430401
339.464882943144,180,196.726342443476,198.793603659438,122.921153797377
341.137123745819,180,195.250421315424,198.367604106543,123.504965164354
342.809364548495,180,193.918676970153,197.828111877997,124.13758292303
344.481605351171,180,192.589939031301,197.286253074877,124.771218403467
346.153846153846,180,191.261201092449,196.744394271756,125.404853883904
347.826086956522,180,189.965178863716,196.187283216759,126.050008962443
349.498327759197,180,188.80947647818,195.564754245301,126.744572358681
351.170568561873,180,187.653774092643,194.942225273843,127.439135754918
352.842809364548,180,186.498071707107,194.319696302384,128.133699151156
354.515050167224,180,185.410876144129,193.697592137221,128.854340408838
356.1872909699,180,184.427057499511,193.076129005521,129.614333206308
357.859531772575,180,183.443238854893,192.454665873821,130.374326003778
359.531772575251,180,182.459420210275,191.83320274212,131.134318801247
361.204013377926,180,181.539494839799,191.233089192933,131.920079375566
362.876254180602,180,180.688196197629,190.672026840901,132.734756823105
364.548494983278,180,179.87951568481,190.151425986799,133.568756355054
366.220735785953,180,179.112943926372,189.673107486399,134.422335147917
367.892976588629,180,178.399162010411,189.24586292239,135.301615337491
369.565217391304,180,177.729263318199,188.854816855445,136.203376654051
371.23745819398,180,177.100564310004,188.4918373758,137.127348128599
372.909698996655,180,176.508700584476,188.150226169768,138.072054296851
374.581939799331,180,175.94567317404,187.822676372648,139.033841548376
376.254180602007,180,175.415150819496,187.510976966992,140.014883048051
377.926421404682,180,174.931820187431,187.216923952409,141.026056925557
379.598662207358,180,174.466722334328,186.929326252267,142.0490995152
381.270903010033,180,174.057097779253,186.65754670369,143.110645391493
382.943143812709,180,173.676899499152,186.392050421484,144.195070436081
384.615384615385,180,173.347285399273,186.137355162473,145.318825092501
386.28762541806,180,173.017671299393,185.882659903462,146.442579748921
387.959866220736,180,172.709515321421,185.631114114742,147.585795936844
389.632107023411,180,172.475586611788,185.390462875761,148.796332849632
391.304347826087,180,172.241657902155,185.149811636779,150.00686976242
392.976588628763,180,172.014611314879,184.91004105213,151.225032217115
394.648829431438,180,171.865927336126,184.680297951311,152.530022153816
396.321070234114,180,171.717243357373,184.450554850493,153.835012090518
397.993311036789,180,171.56855937862,184.220811749675,155.14000202722
399.665551839465,180,171.489914230958,184.002506192138,156.541552945308
401.33779264214,180,171.415961426771,183.784966907835,157.949573093161
403.010033444816,180,171.342008622583,183.567427623533,159.357593241015
404.682274247492,180,171.319237866294,183.361440105963,160.85499729139
406.354515050167,180,171.309771498639,183.158455383324,162.375636015357
408.026755852843,180,171.300305130984,182.955470660686,163.896274739324
409.698996655518,180,171.334031070022,182.766429746689,165.529346915473
411.371237458194,180,171.390997675415,182.584891636528,167.222916632715
413.04347826087,180,171.447964280808,182.403353526367,168.916486349957
414.715719063545,180,171.5049308862,182.221815416206,170.610056067199
416.387959866221,180,171.561897491593,182.040277306045,172.303625784442
418.060200668896,180,171.646437653464,181.870221852875,174.098612427732
419.732441471572,180,171.769158636171,181.716066317064,176.034030048291
421.404682274248,180,171.891879618879,181.561910781252,177.96944766885
423.076923076923,180,172.014600601586,181.407755245441,179.90486528941
424.749163879599,180,172.137321584293,181.253599709629,181.840282909969
426.421404682274,180,172.268352453023,181.104752791631,183.828577283554
428.09364548495,180,172.435153072682,180.978756720976,186.044478664069
429.765886287625,180,172.60195369234,180.85276065032,188.260380044584
431.438127090301,180,172.768754311999,180.726764579664,190.476281425099
433.110367892977,180,172.935554931657,180.600768509009,192.692182805614
434.782608695652,180,173.102355551316,180.474772438353,194.908084186129
436.454849498328,180,173.291875055724,180.374582411678,197.420004489259
438.127090301003,180,173.48239806678,180.275532253311,199.945000124215
439.799331103679,180,173.672921077837,180.176482094943,202.46999575917
441.471571906355,180,173.863444088893,180.077431936575,204.994991394126
443.14381270903,180,174.056402354231,179.98315199477,207.581640008162
444.816053511706,180,174.258083189675,179.905957968257,210.389116663074
446.488294314381,180,174.459789641086,179.829528344663,213.206439972799
448.160535117057,180,174.661795642129,179.762037544342,216.138908718261
449.832775919733,180,174.863448905577,179.699884612446,219.129812931173
451.505016722408,180,175.064641993754,179.644527363947,222.193966913611
453.177257525084,180,175.265221846011,179.594938038614,225.299566759349
454.849498327759,180,175.464498171194,179.553865906064,228.432618237529
456.521739130435,180,175.661710303077,179.521993992439,231.546751580553
458.19397993311,180,175.858689874679,179.490857312432,234.655127143624
459.866220735786,180,176.052554208042,179.469812879492,237.69119321266
461.538461538462,180,176.24413458424,179.45535728048,240.672728755102
463.210702341137,180,176.432518919686,179.44624636327,243.535750094702
464.882943143813,180,176.61882362478,179.439752455768,246.313549910386
466.555183946488,180,176.802352666495,179.436414584926,248.974605102477
468.227424749164,180,176.981591942224,179.436452737503,251.442762338005
469.899665551839,180,177.157520146779,179.438196270029,253.755725387436
471.571906354515,180,177.329164283126,179.441496315435,255.865260751025
473.244147157191,180,177.496677333295,179.446001317581,257.777447592449
474.916387959866,180,177.663341324971,179.450592056577,259.649015279287
476.588628762542,180,177.821110784005,179.456080954191,261.095066468486
478.260869565217,180,177.978880243039,179.461569851806,262.541117657685
479.933110367893,180,178.128753454441,179.467008984752,263.621319956776
481.605351170569,180,178.276160449087,179.472432574814,264.587257518318
483.277591973244,180,178.418859866362,179.477697751984,265.347884415131
484.94983277592,180,178.55549115246,179.482758732787,265.843863076284
486.622073578595,180,178.69089193738,179.487790076144,266.290385935911
488.294314381271,180,178.816510451008,179.492585806942,266.343743737237
489.966555183946,180,178.942128964635,179.497381537741,266.397101538562
491.638795986622,180,179.054939359561,179.50208045647,265.997019114076
493.311036789298,180,179.164274957617,179.506753110431,265.473919975424
494.983277591973,180,179.273610555673,179.511425764392,264.950820836771
496.655518394649,180,179.382946153729,179.516098418353,264.427721698119
498.327759197324,180,179.486136035022,179.520907370842,263.727107931356
500,180,179.574412826363,179.52604706298,262.595740239804


==> figures/S.csv <==
0.00316227766016838,-61.215809964309,-61.215809964309,-59.2866528159867,-57.4633429190135,-55.5776299148691,-53.7039629611916,-51.9217648220519,-50.2864404165516,-48.8460870858733,-47.6561509713245,-41.1010357386,-40.45712782905,-39.9256440273597,-39.3330235718176,-38.6118614623279,-37.8312833767321,-37.0965509389047,-36.4756823492944,-35.9974231607772,-35.9974231607772
0.00332924969564932,-59.8779929028747,-59.8779929028747,-57.9521397000634,-56.1333074438711,-54.2537313926798,-52.3885262293519,-50.6177386785451,-48.9969104960988,-47.573351806716,-46.4009017060427,-39.8666168468175,-39.2364867434583,-38.7167603926448,-38.1338771629262,-37.4202920294047,-36.6449055234583,-35.9128859331415,-35.2924045023061,-34.8125716614191,-34.8125716614191
0.00350503805392943,-58.5400851168244,-58.5400851168244,-56.6175776906504,-54.8031505523377,-52.9294303714783,-51.0720945421475,-49.3117469366307,-47.7041033760927,-46.295864118981,-45.1395252798093,-38.625493007254,-38.0084589518361,-37.5002449396677,-36.9271667186605,-36.2213756730431,-35.4514025741481,-34.722227155191,-34.1021295784388,-33.6205794845053,-33.6205794845053
0.00369010824737715,-57.2021215926723,-57.2021215926723,-55.2830369993785,-53.4729880444271,-51.6049012990127,-49.7549159943781,-48.0041235977087,-46.4084403614613,-45.0141182541294,-43.8725653886206,-37.3782889234132,-36.7736881939807,-36.2767675969087,-35.7135951771999,-35.0158494182061,-34.2515413437955,-33.5253636918914,-32.9056597633482,-32.4222520843078,-32.4222520843078
0.00388495036796967,-55.8641378611448,-55.8641378611448,-53.948589343105,-52.1429373223388,-50.2803189801377,-48.4372364578577,-46.695197656756,-45.1103372454247,-43.7286073314723,-42.6005746252271,-36.125657139508,-35.5328598145666,-35.0470520463795,-34.4939284438377,-33.804519722847,-33.0461629417464,-32.3231633220046,-31.7038804677702,-31.2184828883881,-31.2184828883881
0.00409008038512566,-54.52617061348,-54.52617061348,-52.6143089337862,-50.8131188285282,-48.9558605269809,-47.1193020365416,-45.3852958766991,-43.8102070088004,-42.4398256088028,-41.3241162891733,-34.868280336036,-34.2867033638558,-33.8118786760062,-33.2689984603065,-32.5882654986024,-31.8361858614561,-31.1165760352201,-30.4977647358321,-30.0102590413075,-30.0102590413075
0.00430604151206501,-53.1882583880274,-53.1882583880274,-51.2802735560539,-49.4836575884697,-47.6317074417035,-45.8013617234416,-44.0747459251359,-42.5084631737688,-41.1482717886932,-40.0437676728548,-33.606875490207,-33.0359972591477,-32.5720896136352,-32.0397082365832,-31.3680429321187,-30.6226107656453,-29.9066392551583,-29.2883795000102,-28.7986692748867,-28.7986692748867
0.00453340564431412,-51.8504423468806,-51.8504423468806,-49.946565755284,-48.1546848839364,-46.3080478602299,-44.48367028849,-42.7638799014654,-41.205523845019,-39.8544534428882,-38.7601249521923,-32.342200117341,-31.781575786332,-31.328596135282,-30.8070391092328,-30.1448923296241,-29.4065271576862,-28.6944849437401,-28.0768938676203,-27.5849141218182,-27.5849141218182
0.00477277487416588,-50.5127671661151,-50.5127671661151,-48.6132741627858,-46.8263400866688,-44.9850789903353,-43.1664914340585,-41.4530382945112,-39.9018164881388,-38.5588926362607,-37.4738098266606,-31.0750608166558,-30.5243387123679,-30.0823887091978,-29.5720604364306,-28.9199471358203,-28.189122046045,-27.4813486697132,-26.864589518054,-26.3703185719591,-26.3703185719591
0.005024783085105,-49.1752820678968,-49.1752820678968,-47.2804949893074,-45.4987726869216,-43.6630097828573,-41.8501012625377,-40.1425744228679,-38.5977835128119,-37.2621328529112,-36.1854780719337,-29.8063243510306,-29.2652637620987,-28.8345498881281,-28.3359418609103,-27.6944451781605,-26.9716905938066,-26.2685805950491,-25.6528731430841,-25.1563471013536,-25.1563471013536
0.00529009763042089,-47.8380420284336,-47.8380420284336,-45.9483337234571,-44.1721445566177,-42.342063880563,-40.5347921081691,-38.8328594221943,-37.2938887460014,-35.9647473482093,-34.8958301855406,-28.5369314888967,-28.0054221769745,-27.5862701831946,-27.0999681565874,-26.4697420486552,-25.7556485901516,-25.0576581594317,-24.4432906624112,-23.9446207665311,-23.9446207665311
0.00556942110045333,-46.5011092026757,-46.5011092026757,-44.6169070780021,-42.8466324927569,-41.022482895316,-39.2208767930462,-37.5242878550538,-35.9906248966124,-34.6673490691103,-33.6056243160359,-27.2679138175005,-26.7459975047639,-26.3388669276465,-25.8655565068704,-25.2473263442518,-24.5425463737261,-23.8502000138688,-23.2375426797989,-22.7369357323783,-22.7369357323783
0.00586349318315074,-45.1645546150396,-45.1645546150396,-43.2863452344535,-41.5224310933251,-39.7045300705353,-37.9086933745591,-36.2172840289573,-34.6885221264068,-33.3706022969329,-32.3156916611558,-26.0004136862001,-25.4883076483153,-25.0938059455481,-24.6342758235509,-24.0288362286898,-23.3340835674154,-22.6479804588271,-22.0375002993184,-21.5352821736771,-21.5352821736771
0.00617309262286823,-43.8284601755121,-43.8284601755121,-41.9567944449735,-40.199756025194,-38.3884943923165,-36.5986104580566,-34.912309115897,-33.388157849679,-32.0752361663186,-31.0269544887616,-24.7357073365199,-24.2338300016223,-23.8527255526671,-23.4078673836072,-22.8160764394355,-22.132123641034,-21.4529432736242,-20.845219989771,-20.3418619484457,-20.3418619484457
0.00649903928259255,-42.492921092542,-42.492921092542,-40.6284200605373,-38.8788477512513,-37.0746952186032,-35.2910331533669,-33.6098691702439,-32.0901678827784,-30.7820601933765,-29.7404468603014,-23.4752310963646,-22.9842291904659,-22.6174620050896,-22.1882656180993,-21.6110344340448,-20.9387069013836,-20.2672133852933,-19.6629556745489,-19.1591027933199,-19.1591027933199
0.0068421963150548,-41.158048768455,-41.158048768455,-39.3014100654544,-37.5599757920207,-35.7634875008869,-33.986409755918,-32.3105241391075,-30.7952590489734,-29.4919818942302,-28.4573379991394,-22.2206102265487,-21.7413864763239,-21.3900749485223,-20.9776173221998,-20.4158938548917,-19.7560600314402,-19.0931043378572,-18.4931656634297,-17.9896660771124,-17.9896660771124
0.00720347244848076,-39.8239742799925,-39.8239742799925,-37.9759792107335,-36.2434436048636,-34.4552676761903,-32.6852392308931,-31.014897946876,-29.5042233075338,-28.2060264780189,-27.1789580190646,-20.9736895711711,-20.5074292413732,-20.172870693189,-19.7782968778434,-19.2330429163556,-18.5865998000294,-17.9331190358188,-17.338511496854,-16.8364444576616,-16.8364444576616
0.00758382439303127,-38.4908525662146,-38.4908525662146,-36.6523738520979,-34.9295941708147,-33.1504803072967,-31.388079569911,-29.7236897093389,-28.2179534093162,-26.9253584377952,-25.9068253807115,-19.7365645420208,-19.2847581279202,-18.9684202594305,-18.5929143357428,-18.0650747469082,-17.432928113241,-16.7899408355168,-16.2018453540101,-15.7025452744922,-15.7025452744922
0.00798425937430583,-37.1588674685181,-37.1588674685181,-35.3308776122495,-33.6188163841274,-31.8496255445486,-30.0955570711087,-28.4376860868761,-26.9374599732983,-25.6513046173759,-24.6426749434609,-18.5116101345136,-18.0760683692182,-17.7795681728865,-17.4243124916221,-16.9147762613071,-16.2978152953764,-15.6664118754863,-15.0861825479076,-14.5912554037095,-14.5912554037095
0.00840583780061791,-35.8282377927848,-35.8282377927848,-34.0118180003494,-32.3115523411302,-30.5532674706699,-28.8083765613272,-27.1577747136629,-25.6638897161427,-24.3853779793282,-23.388484801942,-17.3015046316577,-16.884360694414,-16.6094270803432,-16.2755485846051,-15.7851019621762,-15.1841685302513,-14.5654957417445,-13.9946560003532,-13.5059838854309,-13.5059838854309
0.00884967607110585,-34.4992245911977,-34.4992245911977,-32.6955741332152,-31.0083056208202,-29.2620433677771,-27.5273325284865,-25.8849585323853,-24.3985443356688,-23.1293008191858,-22.1464992337965,-16.1092434646103,-15.7129360907761,-15.4613526571109,-15.1498561937129,-14.6791293899905,-14.0949829499649,-13.4902223403825,-12.9304506702648,-12.4501801894052,-12.4501801894052
0.00931694953211524,-33.1721398899017,-33.1721398899017,-31.3825857102381,-29.7096506367043,-27.9766739090195,-26.2533210573894,-24.6203707125977,-23.142899236039,-21.8850255549853,-20.9192440747435,-14.938137520662,-14.5653679654255,-14.3388933424728,-14.0505836171841,-13.5999939828389,-13.0332741001079,-12.4436143462418,-11.8967178493319,-11.4272286836462,-11.4272286836462
0.00980889558968175,-31.8473571163454,-31.8473571163454,-30.0733633942122,-28.4162431136649,-26.6979742211583,-24.9873523566914,-23.3652896270814,-21.8986208799834,-20.6547504844833,-19.7095297847075,-13.7917893118759,-13.445445310399,-13.245710598664,-12.9811067836488,-12.5508030414629,-12.001992526,-11.4285968483746,-10.8964720266078,-10.4403236322643,-10.4403236322643
0.010326816986357,-30.5253235032123,-30.5253235032123,-28.7685007384546,-27.1288316998291,-25.4268656831195,-23.7305635222296,-22.1211530985736,-20.6675810662404,-19.4409271020852,-18.5204365839078,-12.6740402792707,-12.3570818725015,-12.1854680255926,-11.9447177269057,-11.5345313296799,-11.0039239304252,-10.44789465737,-9.93247638283578,-9.49233340217509,-9.49233340217509
0.0108720852510543,-29.206574758593,-29.206574758593,-27.4686877702268,-25.8482706550297,-24.1643882129671,-22.4842309972071,-20.8895708095134,-19.4518658852997,-18.2462548238657,-17.3552756533373,-11.5888836586861,-11.3041895411016,-11.1616919279101,-10.9444937295761,-10.5539043151199,-10.0415814188414,-9.50392475621309,-9.00712631869533,-8.58566660628309,-8.58566660628309
0.0114461443310511,-27.8917522856096,-27.8917522856096,-26.1747262827541,-24.5755334567927,-22.9117126460316,-21.2497819611687,-19.6723334018787,-18.2537765641439,-17.073658483677,-16.2175209537709,-10.5403403042252,-10.2905193638501,-10.1776115035808,-9.98315684876873,-9.61127858013849,-9.11709918007664,-8.59869390612345,-8.12234291177742,-7.7221554724315,-7.7221554724315
0.0120505144157649,-26.5816231960684,-26.5816231960684,-24.8875467917538,-23.3117270235602,-21.6701526161052,-20.0288036119764,-18.4714164126745,-17.0758189773774,-15.9262440217814,-15.1107081967532,-9.53229991394316,-9.31948034153003,-9.23599274400373,-9.06293767076381,-8.70853164150331,-8.23213878595851,-7.73371269805655,-7.27948895782623,-6.90297169593376,-6.90297169593376
0.0126867959624288,-25.2771032734331,-25.2771032734331,-23.608226963455,-22.058106065141,-20.4411751196877,-18.8230490133844,-17.2889768481815,-15.9206784362909,-14.8072287279748,-14.0383012365897,-8.56833690128381,-8.39395317570135,-8.33898485309938,-8.18545952716448,-7.84697437736488,-7.38781941193498,-6.90993674248241,-6.47931868464005,-6.12858684755081,-6.12858684755081
0.0133566739343287,-23.9792828754628,-23.9792828754628,-22.3380111039128,-20.8160868267069,-19.2264086775399,-17.6344378959246,-16.1273399822233,-14.7911766715231,-13.7198445303869,-13.0035315913208,-7.65151753103467,-7.51612145619414,-7.48799975033581,-7.35165891207419,-7.0272978064167,-6.58468128555754,-6.12774299694492,-5.72196831828326,-5.39878342037908,-5.39878342037908
0.0140619222628235,-22.689455494164,-22.689455494164,-21.0783299982416,-19.5872591950937,-18.027647726891,-16.4650505710658,-14.9889739862967,-13.6902089129845,-12.6672162700008,-12.0092232494032,-6.78422090298144,-6.68734421427959,-6.68364274448156,-6.56175399288582,-6.24956203218054,-5.82268771556706,-5.38694480749569,-5.00698912709722,-4.71271510164002,-4.71271510164002
0.0148044085449653,-21.4091482721969,-21.4091482721969,-19.8308199911183,-18.373395795049,-16.8468516160921,-15.3171130204135,-13.8764503975069,-12.620660802312,-11.6522214472226,-11.0576209491391,-5.96799862126882,-5.90808990832922,-5.92570565790932,-5.81526644185119,-5.51322944187037,-5.10126589286793,-4.6868439946117,-4.33341861403871,-4.06900768606564,-4.06900768606564
0.0155860989891601,-20.1401531706904,-20.1401531706904,-18.5973397044034,-17.1764563447969,-15.6861363854297,-14.1929713443862,-12.7923893306312,-11.5853075584578,-10.6773428584222,-10.1502438074627,-5.20349485234838,-5.17794294094522,-5.21322394020361,-5.11109383928327,-4.81723802124199,-4.41938143433808,-4.02631342785546,-3.69988055503851,-3.46588692326595,-3.46588692326595
0.0164090636219649,-18.8845566615872,-18.8845566615872,-17.3799822113678,-15.9985852138566,-14.5477574778123,-13.0950541965981,-11.7393898156682,-10.5867011153918,-9.74452967104395,-9.28778574343467,-4.49043985401364,-4.4956817924883,-4.54458914265709,-4.44762259953274,-4.16010537610864,-3.77563752820453,-3.40390006582962,-3.10470163605501,-2.90131750447598,-2.90131750447598
0.0172754817698103,-17.6447647718798,-17.6447647718798,-16.1810798793779,-14.8420999080807,-13.4340817210481,-12.0258226724629,-10.7199476507913,-9.62705431295772,-8.85508441794997,-8.47007879427283,-3.82771784774165,-3.85941607694269,-3.91770020664053,-3.82286648339741,-3.54005086594161,-3.16838733437911,-2.81793698809056,-2.54603191515028,-2.37313835682497,-2.37313835682497
0.0181876478301636,-16.4235190851019,-16.4235190851019,-15.0031985497819,-13.7094682019298,-12.3475474504021,-10.9877083923416,-9.73636549382369,-8.70813383670209,-8.0095920128394,-7.69612595979235,-3.21349763984127,-3.26676146732306,-3.33013315434787,-3.23461416431256,-2.95512259890625,-2.59584820480598,-2.26665351685609,-2.02195793256135,-1.87918262448329,-1.87918262448329
0.0191479773474177,-15.2238980471663,-15.2238980471663,-13.8491173979416,-12.6032719695058,-11.2906125622285,-9.98304215661058,-8.79066217692962,-7.83117458877591,-7.20790192368943,-6.96419897463462,-2.6454051145744,-2.71502832707695,-2.77930931609718,-2.68057083949828,-2.40331762253529,-2.05620796301144,-1.74827462514457,-1.53060025192409,-1.41737499371772,-1.41737499371772
0.0201590134095929,-14.049296902351,-14.049296902351,-12.7217909165488,-11.5261565525592,-10.2656916125535,-9.01397736261839,-7.88448988232356,-6.99682688714684,-6.44916696069373,-6.27198644159457,-2.12071278158475,-2.20140195900512,-2.26264620438001,-2.15848254972673,-1.88268667882432,-1.54771621692328,-1.26110371392321,-1.07019064738848,-0.985803252060218,-0.985803252060218
0.0212234333827929,-12.9033792325594,-12.9033792325594,-11.6242902314864,-10.480765819379,-9.27508470636129,-8.08241404360029,-7.01906831217772,-6.205144242513,-5.7319335807865,-5.61677159989226,-1.63652314388265,-1.72309806366412,-1.77768086127976,-1.6662364118397,-1.3914184344323,-1.06875670716459,-0.803585793350967,-0.63912731148413,-0.582764407476028,-0.582764407476028
0.0223440560012477,-11.7899939540379,-11.7899939540379,-10.5597226029029,-9.46966488910968,-8.32090264943477,-7.18993051617902,-6.19514394764568,-5.4556140625625,-5.05427135001594,-4.99561773871421,-1.18992825318425,-1.27748409555124,-1.32216129260479,-1.20193425113654,-0.927901355968339,-0.617899403797825,-0.374350603043735,-0.236008898709715,-0.206788009615054,-0.206788009615054
0.0235238488317197,-10.7130543214459,-10.7130543214459,-9.53113057008024,-8.49525464891706,-7.40499432628953,-6.33772982027532,-5.41297989372108,-4.74722766945895,-4.41392491889539,-4.40554234357538,-0.778135160821758,-0.862163804778682,-0.894106302104614,-0.763940439408469,-0.490763898302074,-0.193933107837823,0.027763002924153,0.140350207490181,0.1433594623608,0.1433594623608
0.0247659361320389,-9.67638035601965,-9.67638035601965,-8.54137560836253,-7.55968433208894,-6.5288831386246,-5.52660716230398,-4.67237805032278,-4.07858086811147,-3.80847118401018,-3.84366680533931,-0.398553978189637,-0.475027206568602,-0.491837152334043,-0.350906847453235,-0.0788952530025994,0.204119406898802,0.403699026599478,0.490920237218167,0.468684925209605,0.468684925209605
0.0260736071245783,-8.68351294901316,-8.68351294901316,-7.59301488650077,-6.66477007112819,-5.69371924758355,-4.75694244777973,-3.97273118680349,-3.44799306540704,-3.23546674390941,-3.30733497115871,-0.0488506270803586,-0.114271189791249,-0.113986040453243,0.0382211994927172,0.308550354960354,0.57700107633501,0.754189835439358,0.816468641685097,0.769989728312186,0.769989728312186
0.0274503247065788,-7.73751562761312,-7.73751562761312,-6.68818292083445,-5.81192797732197,-4.90025313671653,-4.02871903248478,-3.31309880460459,-2.85363208350311,-2.69257508725662,-2.79419942599999,0.273030353262877,0.221602810431025,0.24051327130931,0.404213943530995,0.672162723580124,0.925232320207619,1.07977238918418,1.11758182712983,1.04789792314769,1.04789792314769
0.0288997346203896,-6.84078663801518,-6.84078663801518,-5.82849162978099,-5.00212954617894,-4.14883373994,-3.34156658922253,-2.69229817734728,-2.29363311102839,-2.17766778449183,-2.30227833568865,0.5688661750573,0.533807694291911,0.572447754695997,0.747577568262704,1.0122952638694,1.24913238167851,1.38081260695141,1.39469327308169,1.30288891386574,1.30288891386574
0.0304256751079078,-5.9949071652916,-5.9949071652916,-5.01496166058217,-4.23588496471093,-3.43943142774648,-2.6948231178974,-2.10900102276248,-1.7662029781501,-1.6888981871343,-1.82998780274188,0.840172558879261,0.82330052466496,0.882356235843701,1.06858293878343,1.32909275900623,1.54884804519606,1.65753563841071,1.64811574033514,1.53533223945011,1.53533223945011
0.0320321870747851,-5.20054920738269,-5.20054920738269,-4.24799457663347,-3.51325650944253,-2.77168307791457,-2.08760915000587,-1.5618268253226,-1.2697042396713,-1.22474916503544,-1.37615526590503,1.08823089327207,1.09081877023897,1.17056613255313,1.36730039340322,1.62252539673558,1.82438788870374,1.91006013830805,1.87807568612385,1.74552275023814,1.74552275023814
0.0337235247913152,-4.45745842420711,-4.45745842420711,-3.52739001449258,-2.83390032401423,-2.14495387111745,-1.5189063919923,-1.04942549873673,-0.80271664337109,-0.784058099322672,-0.94001897368576,1.31412097921693,1.33691953444587,1.43723342563101,1.6436388479032,1.89242755796304,2.07566049608357,2.13843491593679,2.08474834054419,1.93371484366668,1.93371484366668
0.0355041671583419,-3.76451487493447,-3.76451487493447,-2.85240542502191,-2.19713126240653,-1.55840880530788,-0.987633394761193,-0.570544309449633,-0.364075974427739,-0.366022888380327,-0.521217437592624,1.51875576206498,1.56201930707838,1.68238413429637,1.89738788373696,2.13854008032825,2.30251521729761,2.3426765210611,2.26829215211253,2.10015472364822,2.10015472364822
0.0373788295680204,-3.11986130535059,-3.11986130535059,-2.22185003807974,-1.60200289666511,-1.01108641788588,-0.492712067898077,-0.124076264091179,0.0471081639032686,0.0298075425162152,-0.119771385455092,1.70291555104728,1.76643254811705,1.90595602565395,2.12826171963687,2.36055479698099,2.50478411762568,2.5228064436326,2.42888149511236,2.24510986676329,2.24510986676329
0.0393524763908409,-2.52107827382228,-2.52107827382228,-1.63420058670123,-1.04739363251198,-0.501967767824461,-0.0331205956039646,0.290910863933295,0.431453274750152,0.403555448403109,0.263940656846417,1.86728012530526,1.95040798855962,2.1078395710441,2.33594402772914,2.55816009855725,2.68232373048709,2.67888667242073,2.56673667131875,2.36889504293142,2.36889504293142
0.0414303341219816,-1.96538044896423,-1.96538044896423,-1.08772481450091,-0.532090179796042,-0.0300350818860441,0.392069818116391,0.675164199852419,0.789321003550858,0.755047253207458,0.629213256773712,2.01245781218301,2.11416193766573,2.28791730462225,2.52013249030212,2.73108612541144,2.83505516467556,2.81105241193566,2.68215036060203,2.47189437327929,2.47189437327929
0.0436179052218054,-1.4498093577404,-1.4498093577404,-0.580599798394951,-0.054861083793496,0.405683757714063,0.783675225776205,1.02925244695873,1.12084777200567,1.08385612428363,0.97505248831122,2.13901111761756,2.25790815765839,2.44610078813534,2.68058185712915,2.87914802864711,2.96300106862355,2.91954083267129,2.77550980239142,2.55457903329917,2.55457903329917
0.0459209826871511,-0.971403303468679,-0.971403303468679,-0.111014950329676,0.385484843771478,0.806086855773753,1.14239566573787,1.35358728083423,1.4259866680697,1.38935340952934,1.30022347658431,2.24747882218403,2.38188404328565,2.58236438837931,2.81714411906812,3.00228561045474,3.0663179720917,3.00471485501399,2.8473141394414,2.61752033797631,2.61752033797631
0.0483456653920058,-0.527332745834783,-0.527332745834783,0.32274675505925,0.790058038423491,1.17198636739146,1.46882669921637,1.64845679090166,1.70455834813055,1.67076831870205,1.60330875721714,2.33839466396175,2.48637295718669,2.69677507405342,2.92980432464604,3.1005976305109,3.1453226485591,3.06708115836321,2.89818653391704,2.66139808311172,2.66139808311172
0.050898374238184,-0.114996878255778,-0.114996878255778,0.722252139307018,1.15986636108498,1.50411189430294,1.76348334161615,1.91406806458009,1.95630864219441,1.92725493127001,1.88277862841515,2.41230284194751,2.57172264800178,2.78951747218552,3.01871058590262,3.17436919308284,3.20051138881253,3.10730186510173,2.92888087100918,2.68700416293751,2.68700416293751
0.0535858691587811,0.267917032028454,0.267917032028454,1.08888557990526,1.49581094045478,1.80312708618936,2.02683345380561,2.15059582517602,2.180970310612,2.1579649388902,2.13707353841586,2.46977061750985,2.63835973472183,2.8609135147897,3.08419698209884,3.22409092909707,3.23257144205223,3.12619965961636,2.94028308634883,2.6952416327969,2.6952416327969
0.0564152670194297,0.623406314990045,0.623406314990045,1.42383888489964,1.79869742851983,2.06965659446341,2.25933733054674,2.35823388156761,2.37832603838467,2.36212358552466,2.36469682437524,2.5113982879264,2.68680028973393,2.91143616378143,3.12679838247002,3.25046914513894,3.24238433441352,3.12475643864582,2.9334073741167,2.68711952871592,2.68711952871592
0.0593940604647635,0.953150709897233,0.953150709897233,1.72811977249471,2.06925960203028,2.30432007595398,2.46149006052795,2.5372460547848,2.54826938269062,2.53910523306025,2.56431398144928,2.53782677302987,2.71765660118973,2.94171692174922,3.14725664981413,3.25442668046108,3.23102126576707,3.10410591680902,2.90938773465227,2.6637438838779,2.6637438838779
0.0625301377599974,1.25852830404311,1.25852830404311,2.00257492051946,2.30819178460668,2.50776973403398,2.63386323799575,2.6880132763285,2.69086015412841,2.68850409655499,2.73485244289413,2.54974300789409,2.73164024572519,2.95254710038904,3.14651820673249,3.23709482240985,3.19973125428556,3.06552089602032,2.86946548689983,2.62630548712597,2.62630548712597
0.0658318036801667,1.5406433475364,1.5406433475364,2.24792349692887,2.51618638740373,2.68072789871438,2.77714280107087,2.81107377579049,2.80637075223935,2.81019522185154,2.87559408620693,2.54788328316873,2.72956165555714,2.94487310049999,3.12572348016888,3.19979719938365,3.1499230878459,3.01039612180614,2.81497349013709,2.57606500487283,2.57606500487283
0.0693078015023421,1.80036086983462,1.80036086983462,2.4647972993185,2.69397291710896,2.82402138200784,2.89216017706806,2.90715374085024,2.89532038929877,2.90438093597932,2.98625188107037,2.53303462954872,2.71232641824298,2.91978622681641,3.08618921847865,3.14402702520827,3.08314240948567,2.94022777669665,2.74731788542757,2.51433613252236,2.51433613252236
0.0729673361590613,2.0383442725851,2.0383442725851,2.65378397745634,2.84235505003403,2.93860979697278,2.97991453054266,2.97718654706114,2.95849494622809,2.9716188899533,3.06702267513214,2.50603431096706,2.68092860065728,2.87850778896103,3.02938504028564,3.07141935872067,3.00104539011578,2.85659069756781,2.66795818112939,2.44246745516179,2.44246745516179
0.0768200986142885,2.25509320253601,2.25509320253601,2.81547021107675,2.9622428061689,3.0256056786525,3.04158470103053,3.02231956885516,2.99695134243966,3.0128293724344,3.11861019298956,2.46776747695366,2.63644143842913,2.8223704047848,2.95690578925122,2.98372014737654,2.90537042832027,2.76111435917734,2.57838647529065,2.36182368290661,2.36182368290661
0.0808762915264541,2.4509799354699,2.4509799354699,2.95048213934612,3.05467746138757,3.08628504603789,3.07853031327008,3.04390859746542,3.01200661670467,3.02928157038182,3.14221562678014,2.41916303016685,2.58000577571709,2.7527965128529,2.87044132386106,2.88275375531519,2.79790918728797,2.65545855854443,2.48010654139319,2.27376688858805,2.27376688858805
0.0851466562665329,2.62628321374878,2.62628321374878,3.05952079201031,3.12084757727647,3.12208792149621,3.09228244489689,3.04350087679761,3.00521320970601,3.02256054016257,3.13949708787531,2.36118778982114,2.5128166756763,2.67127511643171,2.77174528217822,2.77039047097843,2.680478068731,2.54128958745056,2.3746134147547,2.17963831985997,2.17963831985997
0.0896425013627102,2.78121899820491,2.78121899820491,3.14339076764678,3.16209535100596,3.13460918448727,3.08452503964457,3.02280859566701,2.97832301301502,2.99451845497525,3.11250285060454,2.29483907275165,2.43610864772108,2.57933773125552,2.66260416274998,2.64851519772264,2.55489097372145,2.42025751667607,2.26337401651504,2.08074128946915,2.08074128946915
0.0943757324469591,2.91596795520815,2.91596795520815,3.20302094658437,3.17991331718654,3.12558088509686,3.05706886788962,2.98367524525551,2.93324345566454,2.94721491345977,3.06358600608534,2.22113586644144,2.3511399526794,2.47853440943638,2.54480779838193,2.51899820608482,2.42293394846607,2.29397505579346,2.1478092499763,1.97832557080732,1.97832557080732
0.0993588837828334,3.0306997379042,3.0306997379042,3.23947660319946,3.17593218679424,3.09684770302503,3.011820205001,2.92803751546149,2.87198917125914,2.88285158068255,2.99530940892666,2.14110882645523,2.25917645062797,2.37041058084988,2.42012201314816,2.38366851467734,2.28634208862499,2.16399831098644,2.02927790668602,1.87357364434877,1.87357364434877
0.104605151457966,3.12559426770286,3.12559426770286,3.2539628647283,3.15190121052345,3.05033756496167,2.95074650861378,2.85788537015346,2.79663264581594,2.80370620657794,2.91034959035375,2.0557893877061,2.16147544841548,2.25648530930267,2.29026398133693,2.24429020141424,2.14677889749325,2.03180964866004,1.90906263058541,1.76758905663551,1.76758905663551
0.110128428329168,3.20086030196463,3.20086030196463,3.24782000915405,3.10966285436684,2.98802952250015,2.87584125668497,2.77522266301363,2.70925677873596,2.71207028611769,2.81140692521234,1.96619832825203,2.05926998470538,2.13823141867432,2.15688057521082,2.1025417463238,2.00581816885348,1.89880278682519,1.78835810877678,1.66138706890555,1.66138706890555
0.115943340812678,3.25675160384207,3.25675160384207,3.22251155791759,3.05112375540111,2.91192087406277,2.78908981633421,2.68203021440018,2.61191162313733,2.61019352061221,2.70112727100829,1.87333416004657,1.95375396005797,2.01705781432265,2.02152980936577,1.95999837616764,1.86492839286383,1.76627017697847,1.66826158626157,1.55588768880586,1.55588768880586
0.122065287616971,3.29358102266617,3.29358102266617,3.17960646258806,2.97822390046291,2.8239952423419,2.69243781960721,2.5802327537736,2.50657683704778,2.50023704506066,2.58203805875569,1.77816173874389,1.84606847855494,1.89429421279445,1.88566536515001,1.81811731322784,1.72545965443618,1.6353927010027,1.54976573782805,1.4519110974964,1.4519110974964
0.128510480520711,3.31173275693888,3.31173275693888,3.12075688653424,2.89290578066436,2.72619295816737,2.58776309479246,2.47167061888371,2.39513068053125,2.38423628917183,2.45649981020778,1.68160148149602,1.73728971641594,1.77117839957418,1.75062410310664,1.67822581262511,1.58863299560446,1.50723168363265,1.43375387162069,1.35017540773858,1.35017540773858
0.135295987303829,3.31167301360846,3.31167301360846,3.04767314109659,2.79708497617463,2.62038471380823,2.47685179571117,2.35807664750736,2.27932580620636,2.26407345465313,2.32667251582399,1.5845195568527,1.62841857300861,1.64884605856724,1.6176164340467,1.54151188762068,1.45553223229208,1.38272320440531,1.32099738492444,1.251296618495,1.251296618495
0.142439776945413,3.29395920244395,3.29395920244395,2.96209726738505,2.6926232761877,2.5083490820214,2.36137902254689,2.24105833069972,2.16077164454097,2.14145896275457,2.19449530138807,1.48771936553942,1.52037229216108,1.5283231550259,1.48771940768737,1.40901765331742,1.3270982381352,1.2626746779101,1.21215534337191,1.15579057055781,1.15579057055781
0.149960767208097,3.25924771804218,3.25924771804218,2.86577658969745,2.58130508834126,2.39175418301468,2.24289395332366,2.12208502699863,2.04092288270889,2.01792084359804,2.06167729029248,1.39193456803926,1.41397816892576,1.4105208021545,1.36187237987058,1.28163525060361,1.20412572219197,1.1477636533624,1.10777601103772,1.06407665809156,1.06407665809156
0.157878874734963,3.20830026912648,3.20830026912648,2.76043834108219,2.46481757593888,2.27214353427899,2.1228093066032,2.00247985772525,1.92107335844356,1.89480085988087,1.92969742346748,1.29782383903178,1.30996938173116,1.29623249775092,1.24087512530925,1.16010533195013,1.08726252519826,1.0385387616736,1.00830012223758,0.976483014632188,0.976483014632188
0.166215067791626,3.1419886201184,3.1419886201184,2.64776621144334,2.34473470043943,2.15092593867583,2.00239482455132,1.88341579846279,1.80235461038645,1.77325612711132,1.79981110484843,1.20596744536821,1.20898291555001,1.18613357914184,1.12538826546676,1.04501809077001,0.977011435956047,0.935422709662804,0.914065657999206,0.893252870224013,0.893252870224013
0.174991421793157,3.06129751840636,3.06129751840636,2.52937942337221,2.22250514722539,2.02936914596154,1.88277438731364,1.76591543201908,1.68573831470263,1.65426505746097,1.67306178627974,1.11686565937887,1.1115594719682,1.08078271173995,1.01593587636587,0.93681679287761,0.873734484752112,0.838717187668422,0.82531387254211,0.814551769285872,0.814551769285872
0.184231177762894,2.96732549767214,2.96732549767214,2.40681472109135,2.09944397087629,1.90859694946661,1.76492632983664,1.65085381596146,1.57204186880193,1.53863657114168,1.55029590821862,1.03093893877642,1.01814520049179,0.980625199159748,0.912910127315215,0.835803722787191,0.777659607291683,0.748609520431006,0.742196308447331,0.740475345777156,0.740475345777156
0.193958803877953,2.86128317935947,2.86128317935947,2.28151147443511,1.97672770236006,1.78958933967777,1.6496865179292,1.53896392894664,1.46193643754167,1.42702165677901,1.43217991685546,0.948529733421168,0.929095035297013,0.88599788188058,0.816577779351612,0.742148393514236,0.688889496377245,0.665180854203382,0.664782543356132,0.671057371675883,0.671057371675883
0.20420006026441,2.74448864864822,2.74448864864822,2.15479995532813,1.85539260289495,1.67318531856252,1.53775374175035,1.43084418458577,1.35595684232123,1.31992650096526,1.31921835406681,0.869905721793865,0.844677385348769,0.797135377903381,0.727088343786937,0.655897793363161,0.607412377441927,0.588415638322691,0.59306842487227,0.60627782435669,0.60627782435669
0.214982067213751,2.61835946781577,2.61835946781577,2.02789273552885,1.73633571657154,1.56008797417914,1.42969699572378,1.32696753340391,1.25451274139511,1.21772653656904,1.21177225135109,0.795264238791139,0.765079904759973,0.714177413286031,0.644483669729913,0.576988365795029,0.533114367005323,0.518212129631657,0.52698457187197,0.546070755384666,0.546070755384666
0.226333377001225,2.48440092021832,2.48440092021832,1.90187907498776,1.62031835728775,1.45087141913216,1.32596423073228,1.22769170945606,1.15790061677876,1.1206808752532,1.11007725101061,0.724737632478896,0.690416064599148,0.637176992779857,0.568708698369384,0.505259348223363,0.465793008876252,0.454393625596353,0.466404947093907,0.490331784574893,0.490331784574893
0.238284049496302,2.34419016498208,2.34419016498208,1.77772211261088,1.50797165914157,1.34598920612021,1.22689218599636,1.13327021710784,1.06631614791604,1.02894669150047,1.01426103160188,0.65839928029324,0.620732256026614,0.566109170201681,0.499623094711811,0.440467041054398,0.405171538835978,0.396720118765852,0.411155334928618,0.438925086065583,0.438925086065583
0.250865731765442,2.19935613758739,2.19935613758739,1.65625862886443,1.39980381983672,1.24578384836734,1.13271693407743,1.04386369503895,0.979866614575621,0.942593214505827,0.924359736572067,0.596270003189884,0.556015175546187,0.500880193206072,0.437013447604803,0.382299546156466,0.350913409661204,0.344900062855839,0.361021587172131,0.39168977508663,0.39168977508663
0.264111741877995,2.05155526232688,2.05155526232688,1.53820111759503,1.29620867262813,1.15049709228104,1.04358480309722,0.959551338517842,0.898583031309873,0.861615062293086,0.84033320160959,0.538324636809367,0.496199273406103,0.441336815943596,0.380605718919717,0.330391508217776,0.302636616888483,0.298601950065061,0.315757526082591,0.348445643004115,0.348445643004115
0.278057157137147,1.90244334792501,1.90244334792501,1.42414187978744,1.19747523384755,1.06028061460776,0.959563375462556,0.880342107018052,0.822431773154292,0.785944720878904,0.762078853169508,0.48449854869349,0.441174082429643,0.387275593834359,0.33007762459769,0.284338414062025,0.259927400847956,0.257465420339793,0.275092417049585,0.30899822253411,0.30899822253411
0.292738906969564,1.75364440297973,1.75364440297973,1.31455883367351,1.10379789054854,0.975206846733525,0.880652301585034,0.806185491483253,0.751325506663711,0.715464031318608,0.689444212208989,0.434693926626881,0.390791283374605,0.33845199576308,0.285070644825796,0.243710051831636,0.222352958603694,0.221111655437463,0.238737942045948,0.273143193720569,0.273143193720569
0.308195870719727,1.6067175022511,1.6067175022511,1.20982272386586,1.01528691660452,0.895279664125557,0.806793709221312,0.736981662815252,0.685133291196303,0.650014599661512,0.622237986489805,0.38878570209093,0.344871401130475,0.294589189342405,0.245201387786501,0.208062799336186,0.189472874779286,0.189152852196934,0.206394620041185,0.240670163823384,0.240670163823384
0.324468980607919,1.46312321014786,1.46312321014786,1.11020540788004,0.931979035494308,0.820444718162648,0.737882032653403,0.672590869058555,0.623689761755665,0.589407089548418,0.56023977403497,0.346627011785132,0.303210061003093,0.255386374047275,0.210072070009516,0.176950492307729,0.160849065781591,0.161200618014288,0.177757632563324,0.211365870545321,0.211365870545321
0.341601330124516,1.32419136339902,1.32419136339902,1.01588890242993,0.853847783200845,0.750599229224991,0.673773129290759,0.612841991871996,0.566803345908847,0.533429394600434,0.503208430979843,0.308054136889802,0.265583764063261,0.22052655512882,0.179279924137769,0.149933711445172,0.136054120280331,0.13687318417015,0.152522022773964,0.18501686827247,0.18501686827247
0.35963828814763,1.19109216723561,1.19109216723561,0.926974884704405,0.78081346374328,0.685601102121325,0.614292592730593,0.55754021196031,0.514263502711484,0.481853718086558,0.450889180267425,0.272890892492441,0.231755163915894,0.18968366881668,0.152425398872957,0.12658741469261,0.114678003118113,0.115801386067165,0.130387245981032,0.161411761725395,0.161411761725395
0.378627619086297,1.06481251575556,1.06481251575556,0.843494365247399,0.712752531088442,0.625277265919861,0.55924320938565,0.506473767232156,0.465847000854945,0.434442610943179,0.40301955433958,0.24095246722937,0.20147784396757,0.162528987124896,0.129119072459835,0.106506921812984,0.0963331645124445,0.0976334103462204,0.11106105944118,0.140343051350885,0.140343051350885
0.39861960936737,0.946139180684308,0.946139180684308,0.765417278108498,0.64950627262127,0.569431178401287,0.50841153934452,0.459419815967086,0.421323276367999,0.390954036526329,0.359334276023334,0.212048735080366,0.174500604761215,0.138736749199436,0.108987256639661,0.0893123271110043,0.0806581575374074,0.0820383543508377,0.094262750178289,0.121608650826573,0.121608650826573
0.419667200601071,0.835650033986283,0.835650033986283,0.692661769011709,0.590888709154969,0.517849469388528,0.461573630438537,0.416149440002254,0.380458927407342,0.351145542136172,0.319569188025805,0.18598707722204,0.150571276224102,0.117988985882856,0.0916763191489963,0.0746514700446736,0.0673199123289642,0.0687086812361588,0.0797257114593178,0.105013130215837,0.105013130215837
0.44182612977784,0.733713829996326,0.733713829996326,0.625103001376267,0.536693663058268,0.470307726260939,0.418499897233248,0.376431840021086,0.343021415443106,0.314777624106889,0.28346434362487,0.16257476208992,0.129440071141502,0.0999795248836726,0.0768557967596404,0.0622016311750943,0.0560148448517341,0.0573616827314439,0.0671993911534693,0.0903687296636357,0.0903687296636357
0.46515507686775,0.640498356864691,0.640498356864691,0.562581340921383,0.486700978288539,0.426575448594181,0.37895921389189,0.340037786845517,0.308782049142969,0.281616375914534,0.25076637002733,0.14162093680647,0.110862495380643,0.0844171850382919,0.0642204055946454,0.0516701427844609,0.0464689924327712,0.0477400806117133,0.0564506477429976,0.0774961791239308,0.0774961791239308
0.489715820213344,0.555986077061171,0.555986077061171,0.504909820171089,0.440681903203761,0.386420217033514,0.342722281920522,0.306742399801539,0.277518330236455,0.251435508148107,0.221230212143076,0.122938283616431,0.094601828836253,0.0710281887042535,0.053491080018408,0.0427941111403135,0.0384373696709941,0.0396119075931641,0.0472645613621222,0.0662253504293315,0.0662253504293315
0.515573400127401,0.479995809553786,0.479995809553786,0.451880822593767,0.3984036686734,0.349611134481822,0.309564341257649,0.276327326455776,0.249015740383367,0.22401782610655,0.194620358784636,0.10634439180839,0.0804311899739733,0.0595578402083871,0.0444151857360265,0.0353394432267219,0.0317027294315825,0.0327698096008835,0.039444757032366,0.0563957598755912,0.0563957598755912
0.542796291128856,0.412208633839787,0.412208633839787,0.403271960907093,0.359633310283673,0.315921605971624,0.279267296699267,0.248582398064113,0.22306904534254,0.199156245949016,0.170711646036903,0.0916628897765945,0.0681351970413423,0.0497715343905664,0.0367660576059321,0.0290993576301009,0.0260738972980321,0.0270299056054836,0.03281330451685,0.0478569330031456,0.0478569330031456
0.57145658327299,0.352196051520766,0.352196051520766,0.358851154241525,0.32414079469705,0.285131527845925,0.251621331987218,0.223306832667511,0.199483188239327,0.176654424361581,0.149289724142738,0.0787243744138835,0.0575112408730327,0.0414551717352973,0.0303420094364095,0.0238925400293394,0.0213838268358127,0.0222303301795081,0.0272102634848682,0.0404686387628275,0.0404686387628275
0.601630173056056,0.299448516594677,0.299448516594677,0.31838093381286,0.291701517046037,0.25702895781605,0.226426081758779,0.200310053597122,0.178073838078929,0.156327070124414,0.130151265024554,0.0673671669289217,0.0483703876762333,0.0344150648003875,0.0249649534279172,0.0195610810333489,0.0174874997386863,0.0182295693239007,0.0224929438280662,0.0341009978328133,0.0341009978328133
0.633396964399916,0.253402699117877,0.253402699117877,0.281622026313158,0.262098239300465,0.231411335817536,0.20349142763019,0.179412185805404,0.158667653362803,0.137999999165685,0.113103977758789,0.0574379163533914,0.0405379348317935,0.0284774244623366,0.0204787527999984,0.0159683101595978,0.0142597713445833,0.0149046835798197,0.0185349491710548,0.0286344693369614,0.0286344693369614
0.666841080248894,0.213466216136427,0.213466216136427,0.24833627849604,0.235122539576023,0.208086322027135,0.182637979557114,0.16044428642469,0.141102314151003,0.121509987957258,0.0979664891631511,0.0487920651933733,0.0338536479498576,0.0234875141132779,0.0167474142969912,0.0129966162875804,0.0115932395795884,0.0121494953555282,0.0152250672880065,0.0239597212343085,0.0239597212343085
0.702051085339193,0.1790389816964,0.1790389816964,0.218288995727201,0.210575840059735,0.186872313537526,0.163697297778842,0.143248359671832,0.12522636949038,0.106704473625036,0.0845681363698633,0.0412941864101845,0.028171712459153,0.0193085558984241,0.013653209283762,0.0105453231798153,0.00939619509466316,0.00987280085302251,0.012466064849905,0.0199773917104922,0.0199773917104922
0.739120220730817,0.149530735224486,0.149530735224486,0.191250772047882,0.188270077276046,0.167598695523897,0.146511904511261,0.127677199978276,0.110898941023829,0.0934411430082967,0.0727487080936721,0.0348181974682029,0.023360437223023,0.0158204661288158,0.0110947943082164,0.0085286694100781,0.00759069275634815,0.00799665175376585,0.0101734363338314,0.0165977514670465,0.0165977514670465
0.778146650723044,0.124374661485951,0.124374661485951,0.16699889009065,0.16802807337758,0.150105876695573,0.130935128416411,0.113594101256455,0.0979893179579961,0.0815874471331671,0.0623581615461922,0.029247455585425,0.0193017505512757,0.0129184880034,0.00898538527787272,0.00687392565503741,0.00611076995701054,0.00645473840559225,0.00827414866868296,0.0137402793680489,0.0137402793680489
0.819233722807343,0.103037291114889,0.103037291114889,0.145318366564208,0.14968366150114,0.13424515273022,0.116830818971269,0.100872464670739,0.0863764734780262,0.0710200721423458,0.0532563329118139,0.0244747383681903,0.0158905302146435,0.0105117795920028,0.0072510244090531,0.0055196688763476,0.00490082538755657,0.00519089488374503,0.00670541484144851,0.0113331660513656,0.0113331660513656
0.8624902413461,0.0850250607542699,0.0850250607542699,0.126002713582935,0.13308161236734,0.119878435479014,0.10407296234233,0.0893953322613915,0.0759485281848307,0.0616243925987362,0.0453126513047169,0.0204021153336767,0.0130338085893935,0.00852200445196453,0.00582896621052495,0.00441422231312571,0.00391416275987137,0.00415773702028491,0.00541352170878553,0.00931276155960826,0.00931276155960826
0.908030755701926,0.0698880213425042,0.0698880213425042,0.108854478473332,0.118077403515596,0.106877880177235,0.0925452253456753,0.0790548693203689,0.0666021821762995,0.0532939281996666,0.0384058594617859,0.016940717954726,0.0106498919846231,0.00688196192774173,0.00466619807934196,0.00351426215413516,0.00311169716912711,0.00331543720945636,0.00435272998733599,0.00762298364778926,0.00762298364778926
0.955975863580522,0.0572212251468673,0.0572212251468673,0.0936856154831819,0.104536867067788,0.0951254378049441,0.0821404495872733,0.0697518145481893,0.0582421339475675,0.0459298202660536,0.0324237393146955,0.0140104183084705,0.00866742980281269,0.00553428460491007,0.00371810256291989,0.00278358592249554,0.00246081699400997,0.00263063430994724,0.00348425804570848,0.00621470316679216,0.00621470316679216
1.00645253039042,0.0466643133178034,0.0466643133178034,0.080317732711128,0.0923357468430203,0.0845123551785155,0.0727601139541915,0.061394913712245,0.0507805012735363,0.0394403398994988,0.0272628371442382,0.011539428727635,0.0070244648158685,0.00443022188424252,0.00294726180784039,0.00219203361738108,0.00193439108245886,0.00207547303750601,0.00277535579419695,0.00504512189230372,0.00504512189230372
1.05959442546527,0.0378997826314791,0.0378997826314791,0.0685822472359256,0.0813591910822092,0.0749386413396978,0.0643137802550688,0.0539003497361541,0.0441362565720568,0.0337404354652469,0.0228281812417115,0.00946383668992323,0.00566749089371647,0.00352852138545832,0.00232239993395252,0.00171455015745676,0.00150990912081591,0.00162676461264716,0.00219847067683866,0.00407715652720863,0.00407715652720863
1.11554227603915,0.0306503472658131,0.0306503472658131,0.0583204715092615,0.0715012030137315,0.066312515343307,0.0567185339604084,0.0471911798182184,0.0382346868394622,0.0287513231338458,0.0190329847434787,0.00772709031050779,0.004550539372334,0.00279441393711985,0.00181745577144794,0.00133037632990483,0.00116874222870261,0.00126525884480267,0.00173050446054345,0.00327884054507723,0.00327884054507723
1.17444423991204,0.0246757404280034,0.0246757404280034,0.0493836451795181,0.0626640679885577,0.0585498476030514,0.0498984296275001,0.0411967882340702,0.0330068860204266,0.0244001207067516,0.0157983273067484,0.00627945012719837,0.00363431021300849,0.00219870321818886,0.00141077630512817,0.00102235497791505,0.000895510697660853,0.000975017061693893,0.00135215708995284,0.00262275326228867,0.00262275326228867
1.23645629779267,0.0197692296854359,0.0197692296854359,0.0416329191259611,0.0547577728928069,0.0515736045026811,0.0437839486598333,0.0358523618465532,0.0283892855575588,0.0206195219813997,0.0130528112119577,0.0050774224043568,0.00288535942950252,0.00171695758282713,0.00108442002888041,0.000776339315587414,0.000677546182086001,0.000742875126330321,0.0010473522122333,0.00208548320508935,0.00208548320508935
1.30174266635737,0.0157540542752241,0.0157540542752241,0.0349392929419357,0.0476994309420707,0.0453133039679627,0.0383114754868237,0.0310983939461072,0.0243232268261305,0.0173475065961319,0.0107321899271644,0.00408318803537857,0.00227535011476746,0.00132879907915727,0.000823558992921174,0.000580690843804935,0.000504436381066375,0.000557986050967389,0.00080273794267368,0.00164713062272518,0.00164713062272518
1.37047623311903,0.0124799354268791,0.0124799354268791,0.0291835035644499,0.0414127226958713,0.0397044880717605,0.0334227969941201,0.0268802208005868,0.0207545771883447,0.0145270787193972,0.00877896977383673,0.00326403945475066,0.00178037087662302,0.00101728300479659,0.000615968432902323,0.000425855198040392,0.000367641186021351,0.000411432275994814,0.000607255912353279,0.00129085199436108,0.00129085199436108
1.44283901425759,0.00981976300408774,0.00981976300408774,0.0242558611642032,0.0358273621163947,0.0346882174503364,0.0290646290202584,0.0231475941393244,0.017633389525757,0.0121060271485981,0.0071419877649708,0.00259183596484735,0.00138032262439971,0.000768360364594149,0.000451593340282114,0.000304005270011945,0.000260170308531351,0.000295898422532756,0.000451771495224778,0.00100244765303663,0.00100244765303663
1.5190226366246,0.00766652353295359,0.00766652353295359,0.0200560285568409,0.0308785946524165,0.0302105912827286,0.0251881728975306,0.0198542916805024,0.0149136033802356,0.0100366993374072,0.00577597069547844,0.00204248572059933,0.00105837241769494,0.000570415159052598,0.000322182038819998,0.000208742021474627,0.000176313472907152,0.000205396164288856,0.000328758251695971,0.000769992235332573,0.000769992235332573
1.59922884519812,0.00593050517665941,0.00593050517665941,0.016492741904847,0.0265067325861456,0.0262222957645716,0.0217487042892958,0.0169577667020391,0.0125527843254899,0.00827578248992572,0.00464108199745539,0.00159546045752529,0.000800471442371462,0.00041386839912906,0.000220977673063352,0.000134844487016825,0.000111415307144179,0.000135033735891731,0.00023202996193631,0.000583506562937083,0.000583506562937083
1.68367003733188,0.0045367933020061,0.0045367933020061,0.013483472889966,0.0226567311894849,0.0226781833300598,0.018705195908166,0.014418836547589,0.0105118969796747,0.00678408600564492,0.00370246366789389,0.00123334702145446,0.000594933045098323,0.000290841000135822,0.000142459416166942,7.80615020654374e-05,6.16880606669624e-05,8.08234564475837e-05,0.000156514085109388,0.00043466875398285,0.00043466875398285
1.77256982521344,0.00342305468754117,0.00342305468754117,0.0109540353679837,0.0192778075731279,0.0195368842843826,0.0160199750425394,0.0122014088657976,0.00875510622418,0.00552632105408153,0.00292978075466708,0.000941437950216816,0.00043206605370359,0.000194868159735049,8.2126113184369e-05,3.49386640121998e-05,2.40561965791283e-05,3.95214693528368e-05,9.80610153800396e-05,0.000316561815125739,0.000316561815125739
1.86616362802082,0.00253759789470694,0.00253759789470694,0.00883814232411857,0.0163231024849626,0.0167604519516013,0.0136584161435985,0.0102722433426905,0.00724960075925265,0.00447087471240835,0.0022967755298216,0.000707361821016798,0.000303858253472577,0.000120658396718035,3.63159548123837e-05,2.67492436322358e-06,-3.9722594995681e-06,8.49466378859996e-06,5.32840702434356e-05,0.00022345464111394,0.00022345464111394
1.96469929534566,0.00183769072602019,0.00183769072602019,0.00707692136802526,0.0137493837592438,0.0143140418798149,0.0115886680171635,0.00860074575632115,0.00596543311672683,0.00358957773268518,0.00178083770689734,0.000520752833589475,0.000203704800918914,6.3891061031884e-05,2.05660189126009e-06,-2.09959896723245e-05,-2.44119871616474e-05,-1.43895600616518e-05,1.94257115222044e-05,0.000150613204775035,0.000150613204775035
2.06843776353393,0.0012881120479154,0.0012881120479154,0.00561839879342559,0.0115167886944869,0.0121656250508259,0.00978141443236629,0.00715879042137816,0.00487537063674264,0.00285746646677277,0.00136259600611624,0.000372958143412393,0.000126176466499472,2.10467787551076e-05,-2.30590614062732e-05,-3.79034152643952e-05,-3.88879713869272e-05,-3.08543957698233e-05,-5.75395655887672e-06,9.41387174120628e-05,9.41387174120628e-05
2.17765374668214,0.000859913750255134,0.000859913750255134,0.00441696325241626,0.00958860142004325,0.0102857344063739,0.00820966622596876,0.00592056655484988,0.00395475263664549,0.0022525406573257,0.00102553516899651,0.000256780771659569,6.68228466666147e-05,-1.07340626358016e-05,-4.0975683823051e-05,-4.95203233398274e-05,-4.87075774425244e-05,-4.22887661130286e-05,-2.40698582538213e-05,5.08296404732209e-05,5.08296404732209e-05
2.29263646411905,0.000529368602274134,0.000529368602274134,0.00343282034300486,0.00793106037286413,0.00864724333747898,0.00684858228965126,0.00486244382515317,0.0031813499644273,0.00175551964257328,0.000755641287762939,0.000166255464714524,2.20060248916524e-05,-3.3769072637503e-05,-5.326024298012e-05,-5.70295432615804e-05,-5.49197462981074e-05,-4.98091662124587e-05,-3.69887646740039e-05,1.80646023353761e-05,1.80646023353761e-05
2.41369040629926,0.000277080743060095,0.000277080743060095,0.00263144895505109,0.00651319040827273,0.00722517411489254,0.00567531622579173,0.00396285236462534,0.00253522422758804,0.00134960000535747,0.000541077135645683,9.64546201312919e-05,-1.12394482933882e-05,-4.99315777711753e-05,-6.11718762069758e-05,-6.13781016537019e-05,-5.83635298849259e-05,-5.43104713110043e-05,-4.5692816560563e-05,-6.29650632794215e-06,-6.29650632794215e-06
2.54113614113684,8.72371348324088e-05,8.72371348324088e-05,0.00198306919969172,0.00530665384835981,0.00599653360856971,0.00466888499750888,0.00320217282014575,0.0019985851109497,0.00102021784824821,0.000371888126368224,4.33212978699341e-05,-3.53239737877221e-05,-6.07315057775661e-05,-6.57192762498838e-05,-6.33217343011899e-05,-5.97078216007851e-05,-5.6507604701702e-05,-5.11319334349901e-05,-2.39957409631102e-05,-2.39957409631102e-05
2.6753111629144,-5.30197692524909e-05,-5.30197692524909e-05,0.00146213032556645,0.00428561493075195,0.00494017310158705,0.00381005562409109,0.00256263255340827,0.00155564524376761,0.000754818746740898,0.000239738634222553,3.52635924067883e-06,-5.2201025908615e-05,-6.73821751652146e-05,-6.77077794304177e-05,-6.3461289778093e-05,-5.94838282738362e-05,-5.69696522736312e-05,-5.4066961140146e-05,-3.64468436991766e-05,-3.64468436991766e-05
2.81657078601559,-0.000154115830170345,-0.000154115830170345,0.00104682537263202,0.00342661262555725,0.00403666859849527,0.0030812459113,0.00202820482009018,0.00119247297001445,0.000542638089760317,0.000137677686692452,-2.56531115122394e-05,-6.34488849723854e-05,-7.08553227858777e-05,-6.77779294274874e-05,-6.22724551927291e-05,-5.81115692262068e-05,-5.61477469787897e-05,-5.51051225557633e-05,-4.47934934069048e-05,-4.47934934069048e-05
2.96528908584767,-0.000224481126327954,-0.000224481126327954,0.000718637585817863,0.00270843757309486,0.00326821780061341,0.00246643536496078,0.00158450858286076,0.000896844064517639,0.000374494032279044,5.99324999716147e-05,-4.64367755744942e-05,-7.03385145663068e-05,-7.1926344660809e-05,-6.64370057887895e-05,-6.01299915165847e-05,-5.59214680201829e-05,-5.43978244129705e-05,-5.47290880453258e-05,-4.99578018884149e-05,-4.99578018884149e-05
3.12185988944593,-0.000270911604070928,-0.000270911604070928,0.000461921933631343,0.00211200986833895,0.00261854989668283,0.00195108279957448,0.00121870746688431,0.000658093901135501,0.00024259472683524,1.72795138399201e-06,-6.06278599454994e-05,-7.38897750083584e-05,-7.12114154444281e-05,-6.40847574988562e-05,-5.73274620594083e-05,-5.31719188733942e-05,-5.19991630986616e-05,-5.33207692954723e-05,-5.26805683754527e-05,-5.26805683754527e-05
3.28669781838331,-0.000298868286985893,-0.000298868286985893,0.000263523545757057,0.00162025547879934,0.00207284450137384,0.001522047684277,0.000919407175601181,0.000466971820479914,0.000140360926989846,-4.08701485062991e-05,-6.96860626926096e-05,-7.49178550010762e-05,-6.91978847678791e-05,-6.10343716203477e-05,-5.40932669412014e-05,-5.00635558643058e-05,-4.91694659368693e-05,-5.11807584495732e-05,-5.35545988147234e-05,-5.35545988147234e-05
3.46023938674673,-0.000312724185508286,-0.000312724185508286,0.00011243355866242,0.0012179801304556,0.00161765644890257,0.00116751291374985,0.000676551388556103,0.000315499488860759,6.22645110329297e-05,-7.10902307488437e-05,-7.47885409533823e-05,-7.40715284186761e-05,-6.62691204647011e-05,-5.75295305351679e-05,-5.06036542052265e-05,-4.67508250898705e-05,-4.60771078922836e-05,-4.85441807140637e-05,-5.30522113764267e-05,-5.30522113764267e-05
3.64294415708801,-0.000315967556104673,-0.000315967556104673,-5.18230260407067e-07,0.000891740443961615,0.00124084367730103,0.000876907389035556,0.000481316721573183,0.000196834925076604,3.68298972691692e-06,-9.15708493124999e-05,-7.68807492696468e-05,-7.18646003411432e-05,-6.27247747730051e-05,-5.37582635004906e-05,-4.69932596790631e-05,-4.33513536035007e-05,-4.28510652338849e-05,-4.55935983630234e-05,-5.15478848421976e-05,-5.15478848421976e-05
3.83529595741031,-0.000311368844474216,-0.000311368844474216,-8.29353449275451e-05,0.000629712887621452,0.000931496068708973,0.000640827482437814,0.000326007722471225,0.000105143640692874,-3.92303444011402e-05,-0.000104459467706057,-7.67186768738337e-05,-6.87016953771317e-05,-5.87972851745563e-05,-4.98641747851154e-05,-4.33636297646166e-05,-3.99535209342904e-05,-3.95889507387404e-05,-4.24694950479728e-05,-4.93368620502891e-05,-4.93368620502891e-05
4.03780416241295,-0.000301117501180529,-0.000301117501180529,-0.000141093309924256,0.000421561695259496,0.000679863783024355,0.000450957086593786,0.000203953101765642,3.54780377017158e-05,-6.966128926554e-05,-0.000111496236808009,-7.49038291527359e-05,-6.48993585688052e-05,-5.46652833429414e-05,-4.5955528121836e-05,-3.97900998002966e-05,-3.66225660320858e-05,-3.63635035482078e-05,-3.92787775031919e-05,-4.66503942251929e-05,-4.66503942251929e-05
4.25100504238742,-0.000286933868885858,-0.000286933868885858,-0.00018014749642506,0.000258307264930981,0.000477284278423354,0.000299986470114283,0.000109404472938208,-1.63341268380511e-05,-9.02355259490034e-05,-0.000114084702538562,-7.19121135806784e-05,-6.07032822601888e-05,-5.04644697238639e-05,-4.21125818516466e-05,-3.6327333674183e-05,-3.34055024718768e-05,-3.32278199598946e-05,-3.61016556545941e-05,-4.36682035411879e-05,-4.36682035411879e-05
4.47546318333681,-0.000270160492623633,-0.000270160492623633,-0.000204312837698221,0.000132196719101252,0.000316107802142903,0.000181530555764893,3.74388265055337e-05,-5.37917325844368e-05,-0.000103106388491153,-0.000113351214730619,-6.81176240212896e-05,-5.63023387814077e-05,-4.62964141697766e-05,-3.8393498779102e-05,-3.30137750076425e-05,-3.03350652060906e-05,-3.02195598446844e-05,-3.29971983637977e-05,-4.05286474969549e-05,-4.05286474969549e-05
4.71177298207914,-0.000251836483067851,-0.000251836483067851,-0.000217018207427056,3.65782965224442e-05,0.00018962162081259,9.00474943473743e-05,-1.613418195304e-05,-7.98125762379096e-05,-0.000110030757400405,-0.000110194633267262,-6.38121703218547e-05,-5.18399851928361e-05,-4.22356623671157e-05,-3.48390963811999e-05,-2.98752146460687e-05,-2.7432871388543e-05,-2.73643207971558e-05,-3.00078093120422e-05,-3.73369894958034e-05,-3.73369894958034e-05
4.960560220294,-0.00023275795236253,-0.00023275795236253,-0.000221038233742953,-3.42189018812545e-05,9.19736208152216e-05,2.07585330335627e-05,-5.4859254933526e-05,-9.68160407237987e-05,-0.000112434256960072,-0.000105327752031131,-5.92212710192137e-05,-4.74235107418812e-05,-3.83354606361879e-05,-3.14766550169959e-05,-2.69276418357472e-05,-2.47119444810845e-05,-2.46783371712006e-05,-2.71628239453768e-05,-3.4172112148426e-05,-3.4172112148426e-05
5.22248372168072,-0.000213527027648899,-0.000213527027648899,-0.000218605219726524,-8.49985337126677e-05,1.80961382465661e-05,-3.04298105934415e-05,-8.17161488204994e-05,-0.000106796473100249,-0.000111466926212457,-9.93116924385434e-05,-5.45172150880263e-05,-4.31315170735572e-05,-3.46323559713409e-05,-2.83229622521374e-05,-2.41795157495852e-05,-2.21787233439145e-05,-2.21706325193819e-05,-2.44813922043884e-05,-3.10919531897223e-05,-3.10919531897223e-05
5.49823709661639,-0.00019459151636218,-0.00019459151636218,-0.00021150368272652,-0.000119803020840325,-3.63690158821307e-05,-6.70003355465347e-05,-9.91936456005117e-05,-0.000111387759165517,-0.000108050489780588,-9.25843593828801e-05,-4.98297019980159e-05,-3.90199540365168e-05,-3.11498823717372e-05,-2.53867389624332e-05,-2.16335689336129e-05,-1.98346556727949e-05,-1.98447302215724e-05,-2.19747821094083e-05,-2.81378959503264e-05,-2.81378959503264e-05
5.78855057893406,-0.00017627693700436,-0.00017627693700436,-0.000201149831221512,-0.0001420112758379,-7.51433709494024e-05,-9.1895713822015e-05,-0.000109356632558334,-0.000111919702213408,-0.00010291828852354,-8.54839066067433e-05,-4.52544868340257e-05,-3.51269776011158e-05,-2.79015063856392e-05,-2.26705662072664e-05,-1.9288233576549e-05,-1.76774567188412e-05,-1.77000080341282e-05,-1.9648214654023e-05,-2.53383062068926e-05,-2.53383062068926e-05
6.09419295968488,-0.00015881232865121,-0.00015881232865121,-0.000188658085462101,-0.000154427792974407,-0.000101381571595283,-0.000107584403203466,-0.000113906323424459,-0.000109466887850687,-9.66488489229107e-05,-7.82680264053851e-05,-4.0860386851155e-05,-3.14768495206221e-05,-2.4892973609858e-05,-2.01724099876349e-05,-1.71387648726692e-05,-1.57020992994725e-05,-1.57327662239562e-05,-1.75023206186089e-05,-2.2711373900066e-05,-2.2711373900066e-05
6.41597362300527,-0.00014235100312924,-0.00014235100312924,-0.000174896529614066,-0.000159363026793669,-0.000117737372459383,-0.000116121497485821,-0.000114233822002351,-0.000104890753701307,-8.96939810368575e-05,-7.1129760420423e-05,-3.66949462297026e-05,-2.80830597186696e-05,-2.21241721219079e-05,-1.78868232306982e-05,-1.51781217130837e-05,-1.39015888049824e-05,-1.39370663526468e-05,-1.55342929422776e-05,-2.02673903648239e-05,-2.02673903648239e-05
6.75474468948023,-0.000126987196346939,-0.000126987196346939,-0.000160532967934929,-0.000158705218120459,-0.000126425286340619,-0.000119204284569971,-0.000111467359121006,-9.88755887764765e-05,-8.24022032079962e-05,-6.42104243644011e-05,-3.27890053679731e-05,-2.49508198711675e-05,-1.95906076029941e-05,-1.58058895129232e-05,-1.33976539787395e-05,-1.22675669000527e-05,-1.23053868517084e-05,-1.37387951900333e-05,-1.80105684970601e-05,-1.80105684970601e-05
7.11140327267895,-0.000112769403632995,-0.000112769403632995,-0.000146073051233761,-0.000153984016452163,-0.00012927750331713,-0.000118222455840207,-0.000106513626787164,-9.19591689757158e-05,-7.50382009370348e-05,-5.76101478958371e-05,-2.91603789159699e-05,-2.20790500622442e-05,-1.72845675178937e-05,-1.3919961036399e-05,-1.17876362877042e-05,-1.07907793724047e-05,-1.08291331381584e-05,-1.21086750566356e-05,-1.59404940544116e-05,-1.59404940544116e-05
7.48689385483796,-9.97110415895956e-05,-9.97110415895956e-05,-0.000131891747620956,-0.000146426386977013,-0.000127795876150275,-0.00011430305622503,-0.000100093692861365,-8.45586995291155e-05,-6.77989401721898e-05,-5.13964517010728e-05,-2.5816810833529e-05,-1.94619581704775e-05,-1.5196037211019e-05,-1.22182335499733e-05,-1.03376804887698e-05,-9.46143693640098e-06,-9.4990327282811e-06,-1.06355229669975e-05,-1.40532804346194e-05,-1.40532804346194e-05
7.88221078798337,-8.77989606460064e-05,-8.77989606460064e-05,-0.000118259254303873,-0.00013700538364446,-0.000123198926268468,-0.000108350381419039,-9.27740086169122e-05,-7.69926871706938e-05,-6.08269736593767e-05,-4.56112148880334e-05,-2.27583450137026e-05,-1.70902931531036e-05,-1.33134190436593e-05,-1.06891926732091e-05,-9.03705310738303e-06,-8.26949202199814e-06,-8.30544000583452e-06,-9.31010806608389e-06,-1.23424857179619e-05,-1.23424857179619e-05
8.29840092711535,-7.70002347133447e-05,-7.70002347133447e-05,-0.000105362287241263,-0.000126482421715591,-0.000116463957770828,-0.000101081113708248,-8.49930273952396e-05,-6.94993095025031e-05,-5.42214035343304e-05,-4.02763269133844e-05,-1.99792248756727e-05,-1.49523382082582e-05,-1.16240957404272e-05,-9.32095927765079e-06,-7.87491852063054e-06,-7.20485028906061e-06,-7.23857036642296e-06,-8.12271757671772e-06,-1.07998400309626e-05,-1.07998400309626e-05
8.73656640242772,-6.72675729383109e-05,-6.72675729383109e-05,-9.3321541974517e-05,-0.0001154437004213,-0.000108364470572416,-9.30550445208269e-05,-7.7083938339269e-05,-6.22517899997607e-05,-4.80468950548401e-05,-3.53982672668324e-05,-1.74694142893434e-05,-1.30346970416715e-05,-1.01148709573814e-05,-8.10155608887365e-06,-6.84052466392187e-06,-6.25753151147229e-06,-6.2886795319686e-06,-7.06342047559094e-06,-9.41582180227536e-06,-9.41582180227536e-06
9.19786753790427,-5.85436309871954e-05,-5.85436309871954e-05,-8.22059920982006e-05,-0.000104331416804545,-9.95031386270541e-05,-8.47017622923028e-05,-6.92939918934812e-05,-5.5371227472221e-05,-4.23410751348048e-05,-3.09718130163378e-05,-1.52158145171127e-05,-1.13229157974855e-05,-8.77231341000479e-06,-7.01911295615889e-06,-5.9233442339238e-06,-5.41779146479968e-06,-5.44620038940152e-06,-6.12227198924875e-06,-8.18011397805178e-06,-8.18011397805178e-06
9.68352592402023,-5.07644436838044e-05,-5.07644436838044e-05,-7.20445809403393e-05,-9.34703816398808e-05,-9.03406670079251e-05,-7.63436940977677e-05,-6.18008566052796e-05,-4.89372708658517e-05,-3.71205949862752e-05,-2.69830375877877e-05,-1.32032373254344e-05,-9.80197454521886e-06,-7.58302519025978e-06,-6.06202447375663e-06,-5.11318160198987e-06,-4.676213838858e-06,-4.70184701427911e-06,-5.28947167691496e-06,-7.0819648637098e-06,-7.0819648637098e-06
10.1948276526863,-4.38621544693438e-05,-4.38621544693438e-05,-6.2835765818962e-05,-8.30906053321779e-05,-8.12208669084123e-05,-6.82158826975626e-05,-5.47264049482873e-05,-4.29969757624048e-05,-3.23860891743103e-05,-2.34117332293134e-05,-1.14151821019746e-05,-8.45667501117183e-06,-6.53385033285317e-06,-5.21907032132094e-06,-4.40025320676024e-06,-4.02377889369012e-06,-4.04669323720219e-06,-4.55548540215877e-06,-6.11047299272496e-06,-6.11047299272496e-06
10.7331267230012,-3.77671800535506e-05,-3.77671800535506e-05,-5.45552922493878e-05,-7.33463704268788e-05,-7.23922952548792e-05,-6.04828628081558e-05,-4.81482818768527e-05,-3.75721291673887e-05,-2.81262224218792e-05,-2.02333637728987e-05,-9.83445477132785e-06,-7.27194525103862e-06,-5.61203601957373e-06,-4.47950639403396e-06,-3.77524717624575e-06,-3.45191414060149e-06,-3.47223121789884e-06,-3.91113847413198e-06,-5.25481120694124e-06,-5.25481120694124e-06
11.2998486268327,-3.24099179424311e-05,-3.24099179424311e-05,-4.71625063107849e-05,-6.43322537017249e-05,-6.40267995008095e-05,-5.32529752449626e-05,-4.21095667707719e-05,-3.26652844535443e-05,-2.4320981148772e-05,-1.74206331628445e-05,-8.44365845621996e-06,-6.23307729785152e-06,-4.8053556677654e-06,-3.83313248334389e-06,-3.22936642534278e-06,-2.95253053623194e-06,-2.97041416395394e-06,-3.34768593338302e-06,-4.50440162075536e-06,-4.50440162075536e-06
11.8964941237207,-2.77220807871393e-05,-2.77220807871393e-05,-4.06054559896933e-05,-5.60965075629448e-05,-5.62352940132415e-05,-4.65904288006129e-05,-3.66267989904212e-05,-2.82647097990698e-05,-2.09443378782364e-05,-1.49447379302183e-05,-7.22557896683509e-06,-5.32591005841618e-06,-4.10220100429628e-06,-3.27034090180689e-06,-2.75435826737674e-06,-2.51804704793089e-06,-2.53368608234827e-06,-2.85686402568975e-06,-3.84905044618643e-06,-3.84905044618643e-06
12.5246432151002,-2.36377228712966e-05,-2.36377228712966e-05,-3.482498562938e-05,-4.86521608293828e-05,-4.90810749017134e-05,-4.05253901822262e-05,-3.16966007970665e-05,-2.43484202707398e-05,-1.79663932277877e-05,-1.27763580749966e-05,-6.16348353050578e-06,-4.53696689524638e-06,-3.49164832373747e-06,-2.78214915909658e-06,-2.34253279908825e-06,-2.14140530114743e-06,-2.15500067760993e-06,-2.43092612720057e-06,-3.27904961625642e-06,-3.27904961625642e-06
13.1859593283686,-2.00940097736197e-05,-2.00940097736197e-05,-2.97579900789872e-05,-4.19861539578816e-05,-4.25909582541875e-05,-3.50623540438154e-05,-2.73010993560426e-05,-2.0887436327104e-05,-1.53550810284382e-05,-1.08864301784848e-05,-5.24134705717364e-06,-3.8535552046181e-06,-2.96350290282225e-06,-2.36021908070628e-06,-1.98677150457934e-06,-1.81607581992743e-06,-1.82783092502977e-06,-2.06266538030111e-06,-2.78525050376155e-06,-2.78525050376155e-06
13.8821937218751,-1.70317723051111e-05,-1.70317723051111e-05,-2.53399654721451e-05,-3.60667844651736e-05,-3.6764504750417e-05,-3.01870186323194e-05,-2.3412322029965e-05,-1.78483888090881e-05,-1.30775072271684e-05,-9.24673815432414e-06,-4.44401754064488e-06,-3.26383375165652e-06,-2.50832477660355e-06,-1.99686410029904e-06,-1.68052739740747e-06,-1.53605676697469e-06,-1.54617053880561e-06,-1.74542590617323e-06,-2.3591141144575e-06,-2.3591141144575e-06
14.6151901225008,-1.43958781316011e-05,-1.43958781316011e-05,-2.15069707161568e-05,-3.08497044475772e-05,-3.1581572277292e-05,-2.58718692277668e-05,-1.99957163019314e-05,-1.51955722356094e-05,-1.11009816873467e-05,-7.83035108067825e-06,-3.75733006443821e-06,-2.75685256480591e-06,-2.1174383006139e-06,-1.68504625318478e-06,-1.41781763717613e-06,-1.29586608394647e-06,-1.30452820974943e-06,-1.47310406849314e-06,-1.99274102180046e-06,-1.99274102180046e-06
15.3868896081066,-1.21354494464951e-05,-1.21354494464951e-05,-1.81970957611681e-05,-2.6282682998598e-05,-2.70084178610499e-05,-2.20806505037135e-05,-1.70129261214139e-05,-1.28925337553633e-05,-9.39379240019307e-06,-6.61193284515896e-06,-3.16817749331198e-06,-2.32256941187717e-06,-1.78292790982704e-06,-1.41836417467866e-06,-1.1932094865745e-06,-1.09052778607571e-06,-1.09791560773235e-06,-1.24014112385089e-06,-1.67888432387853e-06,-1.67888432387853e-06
16.1993357477822,-1.02039517409088e-05,-1.02039517409088e-05,-1.53515189989892e-05,-2.23093218499552e-05,-2.30025514277429e-05,-1.87718904827374e-05,-1.4423940331157e-05,-1.09032728519148e-05,-7.92576516362218e-06,-5.56794480151308e-06,-2.66454487269593e-06,-1.95184658573933e-06,-1.49762197219614e-06,-1.19103338202182e-06,-1.00180059535988e-06,-9.15553211500465e-07,-9.21829886566943e-07,-1.04150851346923e-06,-1.41094804973373e-06,-1.41094804973373e-06
17.0546800135044,-8.55917579719994e-06,-8.55917579719994e-06,-1.29152250151377e-05,-1.88718908415093e-05,-1.95165259930924e-05,-1.59016219950569e-05,-1.21887150705903e-05,-9.19311752688051e-06,-6.66864552781102e-06,-4.67676012776894e-06,-2.2355137674862e-06,-1.63643128123289e-06,-1.25506680908581e-06,-9.97860090580887e-07,-8.39194431913219e-07,-7.66918025681723e-07,-7.72231665287372e-07,-8.72686986190228e-07,-1.18297363803096e-06,-1.18297363803096e-06
17.9551874775388,-7.16313347824822e-06,-7.16313347824822e-06,-1.08374450514752e-05,-1.59134311351597e-05,-1.6500831573444e-05,-1.34254324492402e-05,-1.02683600226587e-05,-7.72933425700021e-06,-5.59633570427839e-06,-3.91870636810109e-06,-1.87124234445473e-06,-1.36892276966431e-06,-1.04949283919721e-06,-8.34209828544409e-07,-7.01471899008162e-07,-6.41035778398799e-07,-6.45519332497119e-07,-7.2964078898641e-07,-9.89616666474147e-07,-9.89616666474147e-07
18.9032428106707,-5.98188585199067e-06,-5.98188585199067e-06,-9.07187482720603e-06,-1.33792566064433e-05,-1.39060436318141e-05,-1.12999582829964e-05,-8.62596749799342e-06,-6.48152189396084e-06,-4.68501466539773e-06,-3.2760509077191e-06,-1.56292625130832e-06,-1.14272931590835e-06,-8.757745316103e-07,-6.95972150980135e-07,-5.85160035429869e-07,-5.34728980534121e-07,-5.38500621709873e-07,-6.08788056142215e-07,-8.26116148269213e-07,-8.26116148269213e-07
19.9013565971496,-4.98532072109477e-06,-4.98532072109477e-06,-7.5767174175421e-06,-1.1217968258962e-05,-1.16843603997629e-05,-9.48392732529595e-06,-7.22715387401228e-06,-5.42183344975516e-06,-3.91316662542926e-06,-2.73294221297334e-06,-1.30274516799617e-06,-9.52017524707525e-07,-7.29386123581689e-07,-5.79522616219867e-07,-4.87198799584726e-07,-4.45198438350421e-07,-4.48362296640867e-07,-5.06968617935422e-07,-6.88258226877473e-07,-6.88258226877473e-07
20.9521719830703,-4.14689475593512e-06,-4.14689475593512e-06,-6.31459273472594e-06,-9.38208146749055e-06,-9.79064770499319e-06,-7.93883918887449e-06,-6.04037330028333e-06,-4.52506358662669e-06,-3.26153926859383e-06,-2.27531853770403e-06,-1.0837990659374e-06,-7.91656717899555e-07,-6.0635464504173e-07,-4.81683297473678e-07,-4.04906831917967e-07,-3.6999175075738e-07,-3.72638886661553e-07,-4.21410232675515e-07,-5.72336225667291e-07,-5.72336225667291e-07
22.0584716757967,-3.44335361038186e-06,-3.44335361038186e-06,-5.25234921764171e-06,-7.82835209650548e-06,-8.18309419632126e-06,-6.62936173409357e-06,-5.03705576522309e-06,-3.76863436238212e-06,-2.71305054770701e-06,-1.89079375538018e-06,-9.00037990012811e-07,-6.57160454428758e-07,-5.03211704947613e-07,-3.99682704309578e-07,-3.35947005203478e-07,-3.06971650377514e-07,-3.09181163834967e-07,-3.49694170739659e-07,-4.75108540410094e-07,-4.75108540410094e-07
23.2231853129637,-2.85444150604176e-06,-2.85444150604176e-06,-4.36080760617897e-06,-6.5178743858223e-06,-6.82356545158942e-06,-5.52351020187628e-06,-4.19161296798192e-06,-3.13250668047949e-06,-2.25265952873621e-06,-1.56852884928548e-06,-7.46188393207169e-07,-5.44627143957631e-07,-4.16945324929666e-07,-3.31116223932175e-07,-2.78292531269455e-07,-2.54284875972321e-07,-2.56125068379351e-07,-2.89721083105398e-07,-3.93755911749325e-07,-3.93755911749325e-07
24.4493972205702,-2.36260963371654e-06,-2.36260963371654e-06,-3.61446172664745e-06,-5.41601149744425e-06,-5.67773120458469e-06,-4.59266463712063e-06,-3.4813487043774e-06,-2.59904011602593e-06,-1.8672143824759e-06,-1.29909586976821e-06,-6.1767873267177e-07,-4.50681372205084e-07,-3.44952930162518e-07,-2.73907672422697e-07,-2.30194192144473e-07,-2.10332146142604e-07,-2.11861652473892e-07,-2.39677800474899e-07,-3.25839074749085e-07,-3.25839074749085e-07
25.7403545807102,-1.95273113362906e-06,-1.95273113362906e-06,-2.99115619817065e-06,-4.49220869556248e-06,-4.71502733062445e-06,-3.81147164321778e-06,-2.88630350552088e-06,-2.15281960556428e-06,-1.54528787332483e-06,-1.07434002871654e-06,-5.10566315629131e-07,-3.72417094227716e-07,-2.84996247700393e-07,-2.26272693646061e-07,-1.9014917296258e-07,-1.73739602673134e-07,-1.75008508173834e-07,-1.98005548043805e-07,-2.69257839525985e-07,-2.69257839525985e-07
27.0994760305684,-1.61182819229118e-06,-1.61182819229118e-06,-2.47175682152495e-06,-3.71972924047493e-06,-3.90850251949573e-06,-3.15766743293326e-06,-2.38905741333967e-06,-1.78046372863051e-06,-1.27700866236675e-06,-8.8724421473169e-07,-4.21467039280671e-07,-3.07343787252999e-07,-2.35158815265334e-07,-1.86684393480796e-07,-1.56871909356867e-07,-1.43332055248044e-07,-1.44382969695224e-07,-1.63370138114705e-07,-2.22212178662611e-07,-2.22212178662611e-07
28.5303607154541,-1.32881558274581e-06,-1.32881558274581e-06,-2.03982553633741e-06,-3.07534446479239e-06,-3.23458936467255e-06,-2.61185154295502e-06,-1.9745095399513e-06,-1.47042574975535e-06,-1.05389456934658e-06,-7.31799054328182e-07,-3.47489152002401e-07,-2.53336067399962e-07,-1.93806508394235e-07,-1.53841458165337e-07,-1.29267083380877e-07,-1.18108312011761e-07,-1.18977320541743e-07,-1.34634265915522e-07,-1.83165918317269e-07,-1.83165918317269e-07
30.0367978198452,-1.09426324688603e-06,-1.09426324688603e-06,-1.68130850377086e-06,-2.53900212421084e-06,-2.67283067963314e-06,-2.15723373945574e-06,-1.62964859014623e-06,-1.21279600328438e-06,-8.686923749789e-07,-6.02880860503415e-07,-2.86171838138316e-07,-2.08587382629329e-07,-1.59551299057454e-07,-1.2663909523733e-07,-1.06404974322327e-07,-9.72185998314243e-08,-9.79361665149498e-08,-1.1083216223921e-07,-1.50813239392988e-07,-1.50813239392988e-07
31.6227766016838,-9.00179471331728e-07,-9.00179471331728e-07,-1.38424327206345e-06,-2.09349085671223e-06,-2.20558439788282e-06,-1.77937098530862e-06,-1.3433247721429e-06,-9.99111500406744e-07,-7.1522725033507e-07,-4.96138830272383e-07,-2.35428973541062e-07,-1.71567799276458e-07,-1.31218443433444e-07,-1.04142615770655e-07,-8.74992261248476e-08,-7.99442208375364e-08,-8.05359582133216e-08,-9.11466520841294e-08,-1.24048252024793e-07,-1.24048252024793e-07


==> figures/SNew.csv <==
0.00316227766016838,-59.7148992765111,-53.4733070828311,-55.2162540161722
0.00335073178048779,-58.2095448540398,-51.9697427619018,-53.714398995573
0.00355041671583419,-56.7047059712332,-50.4671370245453,-52.2137583382848
0.00376200176017663,-55.2004802379247,-48.9657016109464,-50.7145861090543
0.0039861960936737,-53.6969849731862,-47.4656978876905,-49.217193565952
0.00422375115966811,-52.1943611995063,-45.9674486316283,-47.721962273339
0.00447546318333681,-50.6927783888166,-44.4713524935926,-46.2293600626956
0.00474217584043875,-49.1924400748058,-42.9779016591102,-44.7399603360213
0.005024783085105,-47.6935904535448,-41.4877032664318,-43.254465217379
0.00532423214614946,-46.1965220988285,-40.0015051512971,-41.7737330170824
0.00564152670194297,-44.7015849181406,-38.5202264336947,-40.2988103443589
0.00597773024449226,-43.2091964676051,-37.0449933008587,-38.8309689374057
0.00633396964399916,-41.719853726931,-35.5771800109396,-37.371746806878
0.00671143892584778,-40.2341464046291,-34.1184545607075,-35.922992526685
0.00711140327267895,-38.7527717951009,-32.6708275279449,-34.4869103649083
0.00753520326496611,-37.2765511366821,-31.2367012100401,-33.0661023557012
0.00798425937430583,-35.8064473158043,-29.8189142583928,-31.6636013624979
0.00846007672448331,-34.343583617658,-28.420774568747,-30.2828868067709
0.00896425013627102,-32.889263026704,-27.0460704373294,-28.9278724114743
0.00949846947286909,-31.4449873184196,-25.6990474592145,-27.6028537561398
0.0100645253039042,-30.0124748447397,-24.3843372903143,-26.3124037602337
0.010664314906971,-28.5936754925127,-23.1068256104357,-25.0612077244483
0.0112998486268327,-27.1907807920832,-21.8714519614612,-23.8538373481032
0.0119732566135934,-25.8062266016136,-20.6829446181994,-22.6944752604687
0.0126867959624288,-24.4426852629375,-19.5455087526355,-21.5866162273672
0.0134428582788049,-23.1030437460001,-18.4625028634712,-20.5327842845524
0.0142439776945413,-21.790364267669,-17.4361512788876,-19.5343112598616
0.0150928393615877,-20.5078244350639,-16.4673432562206,-18.5912171152841
0.0159922884519812,-19.2586353693529,-15.555557963724,-17.7022156103464
0.0169453396941519,-18.0459386582498,-14.6989309367042,-16.8648443069533
0.0179551874775388,-16.8726862830068,-13.8944486442991,-16.075693782535
0.019025216559384,-15.7415114537446,-13.1382333630706,-15.3306948133316
0.0201590134095929,-14.6546017948825,-12.425868182283,-14.6254182068526
0.0213603782316843,-13.6135885508139,-11.7527136510873,-13.9553488824981
0.0226333377001225,-12.6194654947337,-11.1141798235061,-13.3161091846777
0.0239821584567228,-11.6725485301391,-10.50593408126,-12.7036209535221
0.0254113614113684,-10.7724818337891,-9.92404048497807,-12.1142076946353
0.0269257368949693,-9.91828984901088,-9.36503729303361,-11.5446456212529
0.0285303607154541,-9.10846803500459,-8.82596499756494,-10.9921755561497
0.0302306111706086,-8.34110050134678,-8.30435870343049,-10.4544878020183
0.0320321870747851,-7.6139904391798,-7.79821745762015,-9.92969043519183
0.0339411268599031,-6.92478972406924,-7.30596064499333,-9.41626912129541
0.035963828814763,-6.27111661609246,-6.82637880091811,-8.91304418516569
0.0381070725305102,-5.65065414407165,-6.35858371249289,-8.41912864405335
0.0403780416241295,-5.06122555582566,-5.90196071667433,-7.93388935033692
0.0427843478161324,-4.50084643389794,-5.45612468401427,-7.45691227202325
0.0453340564431412,-3.96775536526812,-5.02088023107828,-6.98797219143683
0.0480357134908805,-3.46042637596141,-4.59618613084786,-6.5270066356093
0.050898374238184,-2.97756685765522,-4.1821235885968,-6.07409358483617
0.0539316336080251,-2.51810466482944,-3.77886793739693,-5.62943237387053
0.057145658327299,-2.08116768509346,-3.38666331832594,-5.19332715572029
0.0605512210031492,-1.66605867020869,-3.00579999819989,-4.76617230838122
0.0641597362300527,-1.2722275866855,-2.63659410747616,-4.34843920902777
0.0679832988486861,-0.899243271667148,-2.27936972673181,-3.94066386550786
0.0720347244848076,-0.546765788397655,-1.93444339120537,-3.54343497432657
0.076327592504029,-0.214520564593075,-1.60211120224634,-3.15738206388013
0.0808762915264541,0.0977248494950971,-1.28263881784391,-2.78316347933043
0.0856960676537351,0.39018076965469,-0.976254630186705,-2.42145406923933
0.0908030755701926,0.66305165864455,-0.683146418369875,-2.07293254121677
0.0962144326892781,0.916548415488345,-0.403461685127929,-1.73826856030333
0.101948276526863,1.15089655841288,-0.137311749067215,-1.41810976392696
0.108023825493656,1.36634035674798,0.11522052516835,-1.11306895395822
0.114461443310511,1.56314313479318,0.354069705468435,-0.823711791802438
0.121282707262527,1.74158413025695,0.57917407963412,-0.550545359074152
0.128510480520711,1.90195243547777,0.790460110565431,-0.294007948281157
0.136168988773609,2.04453867739612,0.987826162336821,-0.0544604121562364
0.144283901425759,2.16962520192475,1.17112680865838,0.167820672060713
0.152882417635115,2.27747562387899,1.34015918777416,0.372647870203767
0.161993357477822,2.36832469245716,1.49465294561064,0.559925761112905
0.171647258545904,2.44236951362805,1.6342652949061,0.729651909941716
0.181876478301636,2.49976327265745,1.75858259764671,0.881916167777685
0.192715302531669,2.54061271491739,1.86712964053248,1.01689861862076
0.20420006026441,2.56498076284381,1.95938741268543,1.13486655633445
0.216369245535842,2.57289574622815,2.03481971287261,1.23617089073486
0.229263646411905,2.56436875332756,2.09290832112349,1.32124235049874
0.242926481699897,2.53942049455534,2.13319578936972,1.39058777393706
0.257403545807102,2.49811870309632,2.15533417315829,1.44478666539001
0.272743362232201,2.4406263527112,2.15913728995615,1.48448805822851
0.288997346203896,2.3672597334264,2.1446334083107,1.51040758164423
0.306219977011906,2.27855362507591,2.11211471250438,1.52332449557613
0.324468980607919,2.17532850295445,2.06217951796178,1.52407835387843
0.343805523088551,2.05875215562471,1.99576309967809,1.51356489541109
0.364294415708801,1.93038580671796,1.914153199333,1.49273075698767
0.386004332113175,1.79220357141664,1.81898684756035,1.46256665580999
0.409008038512566,1.64657471791209,1.71222611389112,1.42409879962889
0.433382637578401,1.49620144994553,1.59611179314719,1.37837844022418
0.459209826871511,1.34401093397547,1.47309582673367,1.32646967282946
0.486576172671926,1.19300833015515,1.34575534405135,1.26943577880283
0.515573400127401,1.04610594546462,1.2166933992286,1.20832458708722
0.546298700693171,0.905949985456473,1.08843346933979,1.14415346917213
0.578855057893406,0.774768571511234,0.963316189695429,1.07789466455757
0.613351592496231,0.654261627116183,0.843407246044563,1.0104616488433
0.649903928259255,0.545545511659667,0.730424557736905,0.942697203194678
0.688634579471489,0.449155052140377,0.625690844177454,0.875363729670477
0.729673361590613,0.365095783108048,0.53011464606528,0.80913619677464
0.77315782635192,0.292932239376236,0.444199414684377,0.744597913487361
0.819233722807343,0.231895284081192,0.368077052719865,0.682239139437871
0.868055485839823,0.180992476532423,0.301559884916503,0.622458363750929
0.919786753790427,0.13910914509007,0.244203815695269,0.565565941227146
0.974600916933136,0.105092554050382,0.195375440831282,0.511789671955413
1.0326816986357,0.0778160204928651,0.15431689213198,0.461281853035357
1.09422377115439,0.0562232686289482,0.120203816321291,0.414127316987741
1.15943340812678,0.0393554640261564,0.0921937042796688,0.370351994484102
1.22852917594934,0.0263643782745774,0.0694634561964396,0.329931590376365
1.30174266635737,0.0165153009999525,0.0512363848068153,0.292800031785533
1.37931927266257,0.00918296975683988,0.0367997465742325,0.258857425706051
1.46151901225008,0.00384320034981351,0.0255143724804109,0.227977343038937
1.54861739809169,6.22568191338859e-05,0.0168181258271842,0.200013319866878
1.64090636219649,-0.00251459055651085,0.0102248433419931,0.1748045308096
1.73869523409391,-0.00417436033300508,0.00532021107439005,0.152180640962931
1.84231177762894,-0.00514692568900984,0.0017557622154473,0.13196588129343
1.95210328954464,-0.00561454121174654,-0.000758088338312842,0.113982417679492
2.06843776353393,-0.00572020746903493,-0.00245930693740664,0.0980530971666155
2.19170512366241,-0.0055748701177313,-0.00354134638607523,0.0840036581166683
2.32231853129637,-0.00526352157049705,-0.00415980547442599,0.0716644857897042
2.46071576991633,-0.00485031054262831,-0.00443848111031339,0.0608719836561011
2.60736071245783,-0.00438277948775781,-0.00447474179356996,0.0514696154754531
2.76274487609748,-0.003895350356665,-0.00434421253380974,0.0433086557189139
2.92738906969564,-0.00341217116641483,-0.00410480015435647,0.0362486675916184
3.10184513941747,-0.00294942350931527,-0.00380011011798418,0.030157709470927
3.28669781838331,-0.00251717685849379,-0.00346231643046144,0.0249122522431374
3.48256668654783,-0.00212086070167146,-0.00311454863664333,0.0203967724273397
3.69010824737715,-0.00176241063837191,-0.00277285722233721,0.0165029733656841
3.91001812828426,-0.00144112948485775,-0.0024478127433165,0.0131285972864936
4.14303341219816,-0.00115428924154727,-0.00214578575573778,0.010175887922016
4.38993510808154,-0.000897488364310358,-0.001869944433365,0.00755014573341907
4.6515507686775,-0.000664794348417884,-0.00162099467292797,0.00516006352263416
4.92875726425938,-0.00044885208114849,-0.00139767508970279,0.00292509658356707
5.22248372168072,-0.000241870455643147,-0.00119701646970052,0.000803485827110386
5.53371463857602,-4.12698687291152e-05,-0.00101442163714613,-0.00112979299372327
5.86349318315073,0.000127635266858672,-0.000843828219470425,-0.00266188824142329
6.21292469062015,0.000170191227106086,-0.000678839567007984,-0.00333084512234502
6.58318036801667,0.000310261679772303,-0.000516543933640489,-0.00303666527783628
6.97550121978289,0.000306711963907902,-0.000363932984133173,-0.00220969461347109
7.39120220730817,0.00040510946227825,-0.000238023164995579,-0.00136224761632201
7.83167665635036,-0.00213161015776751,-0.000151269134088032,-0.000730343165657289
8.29840092711535,-0.000302170673783604,-0.000100019077135186,-0.000318889724291702
8.79293936264728,-0.000158751537510026,-7.16922302143161e-05,-7.48060495966089e-05
9.31694953211524,-0.000107137701925574,-5.5428404609902e-05,6.14877276580365e-05
9.87218778657059,-7.86330536582097e-05,-4.49693951173245e-05,0.000131767582491379
10.4605151457966,-5.97098298178602e-05,-3.73466930247927e-05,0.00016289501265048
11.0839035359811,-4.60225991986513e-05,-3.12767485041911e-05,0.000171429627919308
11.7444423991204,-3.57030474212855e-05,-2.62183689520387e-05,0.000167389483286475
12.444345696306,-2.77597457986301e-05,-2.19305014225735e-05,0.000156767844914375
13.1859593283686,-2.15811970368735e-05,-1.82859546061479e-05,0.000143109117940733
13.9717689987512,-1.67505850542829e-05,-1.51986028579135e-05,0.000128472973851999
14.8044085449653,-1.29655475256938e-05,-1.2597279190332e-05,0.00011402066856146
15.6866687665557,-9.99841989999645e-06,-1.04177064187789e-05,0.0001003719203173
16.6215067791626,-7.67398544107161e-06,-8.60079326574598e-06,8.78227688816851e-05
17.6120559260339,-5.8556610181038e-06,-7.09277580118089e-06,7.64788888882971e-05
18.6616362802082,-4.43619361328762e-06,-5.84559543065953e-06,6.63371904983983e-05
19.7737657725691,-3.33101450354759e-06,-4.81704252081303e-06,5.73356119413944e-05
20.9521719830703,-2.47329782014815e-06,-3.97060838407523e-06,4.93832642196966e-05
22.2008046346509,-1.81018882902518e-06,-3.27511503431017e-06,4.23784153736848e-05
23.5238488317197,-1.29987708603065e-06,-2.70421257147379e-06,3.62189555696278e-05
24.925739087578,-9.09301170186234e-07,-2.23581883063011e-06,3.08082350130079e-05
26.4111741877996,-6.12337578003127e-07,-1.85155442045505e-06,2.60580793127392e-05
27.9851329393847,-3.88366133896685e-07,-1.53620622136487e-06,2.18901043499273e-05
29.6528908584767,-2.21131234083613e-07,-1.27723799393693e-06,1.82360191728462e-05
31.420037852572,-9.7836926609921e-08,-1.06435621504196e-06,1.50373253685701e-05
33.2924969564932,-8.42773604072121e-09,-8.89132783729458e-07,1.22446388114862e-05
35.2765441849198,5.4983084058957e-08,-7.44682101038884e-07,9.81674289640078e-06
37.3788295680204,9.85676822461864e-08,-6.25387816751847e-07,7.71941279564588e-06
39.606399440691,1.27144207146223e-07,-5.26673975857706e-07,5.92402581832561e-06
41.9667200601071,1.44462816501074e-07,-4.44814489421287e-07,4.40598990056307e-06
44.4677026307512,1.53432429202555e-07,-3.76775719558666e-07,3.14307775054301e-06
47.1177298207914,1.56300140385496e-07,-3.20086879519435e-07,2.1138282902408e-06
49.9256838586894,1.5479336331675e-07,-2.72734116717452e-07,1.29623819328462e-06
52.9009763042089,1.50232192841443e-07,-2.33074238167974e-07,6.66969191935985e-07
56.0535795936103,1.43618345309343e-07,-1.99764776467285e-07,2.01218129050786e-07
59.3940604647634,1.3570537511621e-07,-1.71707572759532e-07,-1.26756689187627e-07
62.9336153742108,1.27054362686134e-07,-1.480032026077e-07,-3.42626887360309e-07
66.6841080248894,1.18077640935428e-07,-1.27914277538723e-07,-4.70792286616649e-07
70.6581091302969,1.09073352910831e-07,-1.10835647318719e-07,-5.33287474818669e-07
74.8689385483795,1.00252352667699e-07,-9.62701895434704e-08,-5.4901603383012e-07
79.3307099263651,9.17592816104274e-08,-8.38090351365256e-08,-5.33402837320577e-07
84.0583780061791,8.36889659161601e-08,-7.31153850036725e-08,-4.98434631804615e-07
89.0677887490002,7.60988158569668e-08,-6.39112341353278e-08,-4.52985885460089e-07
94.375732446959,6.90187159420575e-08,-5.59666193543225e-08,-4.03304897806292e-07
100,6.24583730928877e-08,-4.90907041077989e-08,-3.53549998590647e-07


==> figures/SP.csv <==
0.00316227766016838,83.2211650280175,83.2211650280175,85.1503221763404,86.9736320733139,88.8593450774584,90.7330120311367,92.515210170275,94.1505345757775,95.5908879064542,96.7808240210024,103.335939253727,103.979847163276,104.511330964966,105.103951420509,105.82511353,106.605691615592,107.34042405342,107.961292643034,108.43955183155,108.43955183155
0.00332924969564932,83.6651273408485,83.6651273408485,85.5909805436603,87.4098127998529,89.2893888510443,91.154594014373,92.9253815651785,94.5462097476268,95.969768437008,97.1422185376808,103.676503396906,104.306633500264,104.826359851078,105.409243080797,106.122828214319,106.898214720263,107.63023431058,108.250715741419,108.730548582305,108.730548582305
0.00350503805392943,84.1091803782955,84.1091803782955,86.03168780447,87.8461149427829,89.7198351236424,91.5771709529739,93.3375185584895,94.9451621190294,96.3534013761396,97.5097402153109,104.023772487866,104.640806543283,105.149020555452,105.722098776459,106.427889822078,107.19786292097,107.927038339927,108.547135916683,109.028686010616,109.028686010616
0.00369010824737715,84.5532891538443,84.5532891538443,86.4723737471386,88.2824227020901,90.1505094475046,92.0004947521398,93.7512871488082,95.3469703850573,96.7412924923879,97.8828453578963,104.377121823104,104.981722552535,105.478643149607,106.041815569316,106.739561328311,107.503869402719,108.230047054623,108.84975098317,109.33315866221,109.33315866221
0.00388495036796967,84.9974181367685,84.9974181367685,86.9129666548087,88.718618675575,90.5812370177762,92.4243195400568,94.1663583411576,95.7512187524904,97.1329486664417,98.2609813726864,104.735898858405,105.328696183346,105.814503951533,106.367627554075,107.057036275067,107.815393056165,108.538392675907,109.157675530145,109.643073109526,109.643073109526
0.00409008038512566,85.44153063583,85.44153063583,87.3533923155242,89.1545824207823,91.0118407223297,92.8483992127695,94.5824053726111,96.1574942405111,97.5278756405078,98.6435849601369,105.099420913274,105.680997885454,106.155822573303,106.698702789003,107.379435750708,108.131515387852,108.851125214088,109.469936513479,109.957442208003,109.957442208003
0.00430604151206501,85.8855881126793,85.8855881126793,87.7935729446531,89.5901889122374,91.4421390590037,93.2724847772661,94.999100575571,96.5653833269394,97.925574712014,99.0300788278521,105.4669710105,106.037849241559,106.501756887071,107.034138264123,107.705803568589,108.45123573506,109.167207245547,109.785467000698,110.275177225821,110.275177225821
0.00453340564431412,86.3295494052228,86.3295494052228,88.2334259968197,90.0253068681674,91.8719438918739,93.6963214636143,95.4161118506381,96.9744679070857,98.3255383092157,99.4198667999112,105.837791634762,106.398415965771,106.851395616821,107.37295264287,108.03509942248,108.773464594416,109.485506808362,110.103097884484,110.595077630286,110.595077630286
0.00477277487416588,86.7733698373849,86.7733698373849,88.6728628407146,90.4597969168316,92.3010580131651,94.1196455694424,95.833098708989,97.3843205153624,98.7272443672397,99.8123271768396,106.211076186844,106.761798291132,107.203748294302,107.714076567069,108.36618986768,109.097014957454,109.804788333785,110.421547485447,110.915818431541,110.915818431541
0.005024783085105,87.217000187,87.217000187,89.1117872655895,90.8935095679754,92.7292724720398,94.5421809923598,96.2497078320289,97.7944987420859,99.1301494019859,100.206804182963,106.585957903866,107.127018492798,107.557732366768,108.056340393986,108.697837076737,109.420591661089,110.123701659846,110.739409111814,111.235935153544,111.235935153544
0.00529009763042089,87.6603854778598,87.6603854778598,89.5500937828365,91.326282949676,93.1563636257307,94.9636353981249,96.6655680840991,98.204538760293,99.5336801580845,100.602597320753,106.961496017397,107.493005329319,107.912157323098,108.398459349706,109.028685457639,109.742778916141,110.44076934686,111.055136843883,111.553806739763,111.553806739763
0.00556942110045333,88.1034635550143,88.1034635550143,89.9876656796881,91.7579402649335,93.5820898623743,95.3836959646445,97.0802849026364,98.6139478610786,99.9372236885801,100.998948441654,107.33665894019,107.858575252926,108.265705830043,108.739016250819,109.357246413439,110.062026383963,110.75437274382,111.367030077892,111.867637025312,111.867637025312
0.00586349318315074,88.5461633940471,88.5461633940471,90.4243727746334,92.1882869157618,94.0061879385517,95.8020246345281,97.4934339801295,99.0221958826807,100.340115712154,101.395026347931,107.710304322887,108.222410360771,108.616912063538,109.076442185536,109.681881780397,110.376634441671,111.062737550258,111.673217709769,112.17543583541,112.17543583541
0.00617309262286823,88.9884030849713,88.9884030849713,90.86006881551,92.6171072352896,94.4283688681672,96.2182528024273,97.9045541445865,99.4287054108051,100.741627094165,101.789908771722,108.081155923964,108.583033258861,108.964137707816,109.408995876876,110.000786821048,110.684739619449,111.363919986858,111.971643270713,112.475001312038,112.475001312038
0.00649903928259255,89.4300874193381,89.4300874193381,91.2945884513429,93.044160760629,94.8483132932771,96.6319753585136,98.3131393416362,99.8328406291023,101.140948318504,102.182561651579,108.447777415515,108.938779321414,109.30554650679,109.734742893781,110.311974077836,110.984301610496,111.655795126586,112.260052837332,112.76390571856,112.76390571856
0.0068421963150548,89.8711049948217,89.8711049948217,91.7277436978224,93.4691779712562,95.26566626239,97.0427440073591,98.7186296241693,100.233894714304,101.537171869047,102.571815764137,108.808543536728,109.287767286953,109.639078814754,110.051536441077,110.613259908385,111.273093731836,111.936049425419,112.535988099848,113.039487686165,113.039487686165
0.00720347244848076,90.3113247346809,90.3113247346809,92.15931980394,93.8918554098099,95.6800313384832,97.4500597837807,99.1204010677974,100.63107570714,101.929272536655,102.956340995609,109.161609443502,109.6278697733,109.962428321484,110.35700213683,110.902256098318,111.548699214643,112.202179978854,112.79678751782,113.298854557012,113.298854557012
0.00758382439303127,90.7505916998554,90.7505916998554,92.5890704139723,94.3118500952555,96.0909639587736,97.8533646961594,99.5177545567312,101.023490856754,102.316085828275,103.334618885359,109.504879724049,109.95668613815,110.273024006639,110.648529930327,111.176369519162,111.808516152829,112.451503430553,113.039598912061,113.538898991578,113.538898991578
0.00798425937430583,91.1887220489486,91.1887220489486,93.0167119052173,94.7287731333394,96.4979639729182,98.2520324463583,99.9099034305907,101.410129544169,102.696284900091,103.704914574006,109.835979382953,110.271521148248,110.56802134458,110.923277025845,111.43281325616,112.04977422209,112.68117764198,113.26140696956,113.756334113757,113.756334113757
0.00840583780061791,91.6254969760785,91.6254969760785,93.4419167685141,95.1421824277333,96.9004672981936,98.6453582075365,100.2959600552,101.789845052721,103.068356789535,104.065249966921,110.152230137206,110.569374074449,110.84430768852,111.178186184258,111.668632806687,112.269566238612,112.888239027118,113.459078768511,113.947750883433,113.947750883433
0.00884967607110585,92.0606554290624,92.0606554290624,93.8643058870449,95.5515743994399,97.2978366524831,99.0325474917737,100.674921487875,102.161335684592,103.430579201074,104.413380786464,110.45063655565,110.846943929484,111.098527363149,111.410023826547,111.88075063027,112.464897070295,113.069657679877,113.629429349996,114.109699830855,114.109699830855
0.00931694953211524,92.493885381755,92.493885381755,94.2834395614186,95.9563746349524,97.6893513626373,99.4127042142675,101.045654559059,102.523126035618,103.780999716671,104.746781196913,110.727887750995,111.100657306231,111.327131929183,111.615441654473,112.066031288818,112.632751171548,113.222410925415,113.769307422325,114.238796588011,114.238796588011
0.00980889558968175,92.9248134067079,92.9248134067079,94.6988071288412,96.3559274093885,98.0741963018951,99.7848181663621,101.406880895972,102.87354964307,104.11742003857,105.062640738346,110.980381211177,111.326725212654,111.526459924389,111.791063739405,112.221367481591,112.770177997053,113.343573674679,113.875698496446,114.331846890789,114.331846890789
0.010326816986357,93.3529922712377,93.3529922712377,95.1098150359955,96.749484074621,98.4514500913305,100.147752252221,101.757162675876,103.21073470821,104.437388672365,105.357879190542,111.204275495179,111.521233901948,111.692847748857,111.933598047545,112.34378444477,112.874391844024,113.43042111708,113.945839391614,114.385982372275,114.385982372275
0.0108720852510543,93.7778862672537,93.7778862672537,95.5157732556199,97.136190370817,98.8200728128796,100.50023002864,102.094890216333,103.532595140547,104.738206201981,105.629185372509,111.395577367161,111.680271484745,111.822769097936,112.039967296271,112.430556710727,112.942879607005,113.480536269634,113.977334707152,114.398794419564,114.398794419564
0.0114461443310511,94.1988539916337,94.1988539916337,95.9158799944893,97.5150728204506,99.1788936312117,100.840824316075,102.418272875365,103.8368297131,105.016947793566,105.873085323472,111.550265973018,111.800086913393,111.912994773662,112.107449428475,112.479327697105,112.973507097166,113.49191237112,113.968263365466,114.368450804812,114.368450804812
0.0120505144157649,94.6151283325716,94.6151283325716,96.3092047368862,97.8850245050798,99.5265989125348,101.167947916664,102.725335115965,104.120932551263,105.270507506859,106.086043331887,111.664451614697,111.87727118711,111.960758784636,112.133813857877,112.488219887137,112.964612742681,113.463038830584,113.917262570814,114.293779832706,114.293779832706
0.0126867959624288,95.0257935066035,95.0257935066035,96.6946698165817,98.2447907148956,99.8617216603489,101.479847766652,103.013919931855,104.382218343746,105.495668052062,106.264595543447,111.734559878753,111.908943604335,111.963911926937,112.117437252873,112.455922402672,112.915077368101,113.392960037555,113.823578095397,114.174309932486,114.174309932486
0.0133566739343287,95.4297591559704,95.4297591559704,97.0710309275205,98.5929552047264,100.182633353893,101.774604135509,103.28170204921,104.61786535991,105.689197501046,106.405510440112,111.757524500399,111.892920575239,111.921042281097,112.05738311936,112.381744225017,112.824360745876,113.281299034489,113.68707371315,114.010258611054,114.010258611054
0.0140619222628235,95.8257317886659,95.8257317886659,97.4368572845883,98.9279280877362,100.487539555939,102.050136711764,103.526213296533,104.824978369846,105.847971012829,106.505964033427,111.730966379848,111.82784306855,111.831544538348,111.953433289945,112.265625250649,112.692499567263,113.128242475335,113.508198155733,113.80247218119,113.80247218119
0.0148044085449653,96.2121842620296,96.2121842620296,97.7905125431083,99.2479367391775,100.774480918135,102.304219513813,103.74488213672,105.000671731915,105.969111087004,106.563711585088,111.653333912958,111.713242625897,111.695626876317,111.806066092376,112.108103092356,112.520066641358,112.934488539615,113.287913920188,113.552324848161,113.552324848161
0.0155860989891601,96.5873246149328,96.5873246149328,98.1301380812199,99.5510214408264,101.041341400194,102.534506441237,103.935088454992,105.142170227166,106.050134927201,106.577233978161,111.523982933275,111.549534844678,111.514253845419,111.616383946341,111.910239764381,112.308096351285,112.701164357768,113.027597230585,113.261590862357,113.261590862357
0.0164090636219649,96.9490663754327,96.9490663754327,98.4536408256521,99.8350378231633,101.285865559208,102.738568840422,104.094233221352,105.246921921628,106.089093365976,106.545837293585,111.343183183006,111.337941244531,111.289033894362,111.386000437488,111.673517660911,112.057985508815,112.429722971191,112.728921400965,112.932305532544,112.932305532544
0.0172754817698103,97.2950035165367,97.2950035165367,98.7586884090386,100.097668380336,101.505686567368,102.913945615954,104.219820637625,105.312713975459,106.084683870467,106.469689494144,111.112050440675,111.080352211474,111.022068081776,111.11690180502,111.399717422475,111.771380954037,112.121831300326,112.393736373266,112.566629931592,112.566629931592
0.0181876478301636,97.6223944547112,97.6223944547112,99.0427149900312,100.336445337883,101.698366089411,103.058205147472,104.309548045989,105.337779703111,106.036321526974,106.349787580021,110.832415899972,110.77915207249,110.715780385465,110.811299375501,111.090790940907,111.450065335007,111.779260022958,112.023955607252,112.16673091533,112.16673091533
0.0191479773474177,97.9281607440435,97.9281607440435,99.3029413932683,100.548786821704,101.861446228981,103.169016634599,104.36139661428,105.320884202434,105.94415686752,106.187859816575,110.506653676635,110.437030464133,110.372749475112,110.471487951712,110.748741168675,111.095850828198,111.403784166066,111.621458539286,111.734683797492,111.734683797492
0.0201590134095929,98.2089071402555,98.2089071402555,99.5364131260577,100.732047490047,101.992512430053,103.244226679988,104.373714160283,105.26137715546,105.809037081913,105.986217601012,110.137491261022,110.056802083601,109.995557838226,110.09972149288,110.375517363782,110.710487825683,110.997100328684,111.188013395218,111.272400790546,111.272400790546
0.0212234333827929,98.4609700614437,98.4609700614437,99.7400590625167,100.883583474624,102.089264587642,103.281935250403,104.345280981825,105.15920505149,105.632415713217,105.747577694111,109.72782615012,109.641251230339,109.586668432723,109.698112882164,109.972930859571,110.295592586838,110.560763500653,110.725221982519,110.781584886527,110.781584886527
0.0223440560012477,98.6805005913619,98.6805005913619,99.9107719424969,101.00082965629,102.149591895965,103.280564029221,104.275350597754,105.014880482837,105.416223195384,105.474876806686,109.280566292215,109.193010449848,109.148333252795,109.268560294264,109.542593189431,109.852595141602,110.096143942356,110.23448564669,110.263706535785,110.263706535785
0.0235238488317197,98.8635854753505,98.8635854753505,100.045509226716,101.081385147879,102.171645470507,103.238909976521,104.163659903075,104.829412127337,105.162714877901,105.171097453221,108.798504635975,108.714475992018,108.682533494692,108.812699357388,109.085875898494,109.382706688959,109.604402799721,109.716990004286,109.719999259157,109.719999259157
0.0247659361320389,99.0064046921734,99.0064046921734,100.141409439831,101.123100716104,102.153901909568,103.156177885889,104.01040699787,104.604204180082,104.874313864183,104.839118242854,108.284231070003,108.207757841624,108.190947895859,108.33187820074,108.60388979519,108.886904455092,109.086484074793,109.173705285411,109.151469973403,109.151469973403
0.0260736071245783,99.1054173505765,99.1054173505765,100.195915413089,101.124160228462,102.095211052006,103.03198785181,103.816199112786,104.340937234183,104.55346355568,104.481595328431,107.740079672509,107.674659109798,107.674944259136,107.827151499083,108.09748065455,108.365931375925,108.543120135029,108.605398941275,108.558920027902,108.558920027902
0.0274503247065788,99.1575599233732,99.1575599233732,100.206892630152,101.083147573664,101.99482241427,102.866356518502,103.581976746382,104.041443467483,104.20250046373,104.100876124986,107.168105904249,107.116678361417,107.135588822296,107.299289494518,107.567238274567,107.820307871194,107.974847940171,108.012657378116,107.942973474134,107.942973474134
0.0288997346203896,99.1604341643678,99.1604341643678,100.172729172602,100.999091256204,101.852387062443,102.65965421316,103.308922625036,103.707587691355,103.823553017891,103.698942466694,106.57008697744,106.535028496675,106.573668557079,106.748798370646,107.013516066252,107.250353184061,107.382033409335,107.395914075465,107.304109716249,107.304109716249
0.0304256751079078,99.112458888488,99.112458888488,100.092404393197,100.871481089069,101.667934626033,102.412542935882,102.998365031017,103.34116307563,103.418467866645,103.277378251038,105.947538612659,105.930666578444,105.989722289623,106.175948992563,106.436458812786,106.656214098976,106.764901692191,106.755481794115,106.64269829323,106.64269829323
0.0320321870747851,99.0129620977936,99.0129620977936,99.9655167285428,100.700254795734,101.441828227262,102.12590215517,102.651684479854,102.943807065505,102.988762140141,102.837356039271,105.301742198448,105.304330075415,105.384077437729,105.58081169858,105.836036701912,106.03789919388,106.123571443485,106.0915869913,105.959034055415,105.959034055415
0.0337235247913152,98.8621981323658,98.8621981323658,99.7922665420804,100.485756232559,101.174702685455,101.800750164581,102.270231057836,102.516939913202,102.53559845725,102.379637582887,104.63377753579,104.656576091019,104.756889982204,104.963295404476,105.212084114536,105.395317052656,105.45809147251,105.404404897117,105.25337140024,105.25337140024
0.0355041671583419,98.6612869330351,98.6612869330351,99.5733963829477,100.228670545563,100.867393002662,101.438168413208,101.85525749852,102.061725833542,102.059778919589,101.904584370377,103.944557570035,103.987821115048,104.108185942266,104.323189691707,104.564341888298,104.728317025267,104.768478329031,104.694093960082,104.525956531618,104.525956531618
0.0373788295680204,98.4120857540157,98.4120857540157,99.3100970212865,99.9299441627011,100.52086064148,101.039234991468,101.407870795275,101.57905522327,101.561754601882,101.412175673911,103.234862610414,103.298379607483,103.43790308502,103.660208779003,103.892501856347,104.036731176992,104.054753502999,103.960828554478,103.77705692613,103.77705692613
0.0393524763908409,98.1170140369406,98.1170140369406,99.0038917240617,99.5906986782509,100.136124542938,100.604971715159,100.929003174696,101.069545585513,101.041647759166,100.902032967609,102.505372436068,102.588500299322,102.745931881807,102.974036338492,103.19625240932,103.32041604125,103.316978983184,103.204828982082,103.006987353694,103.006987353694
0.0414303341219816,97.7788571131953,97.7788571131953,98.6565127476586,99.2121473823635,99.7142024802735,100.136307380276,100.419401762012,100.53355856571,100.499284815367,100.373450818933,101.756695374343,101.858399499825,102.032154866782,102.264370052462,102.475323687571,102.579292726835,102.555289974095,102.426387922761,102.216131935439,102.216131935439
0.0436179052218054,97.4005734558158,97.4005734558158,98.2697830151612,98.7955217297627,99.2560665712703,99.6340580393324,99.8796352605149,99.9712305855619,99.9342389378398,99.8254353018674,100.989393931174,101.108290971215,101.296483601692,101.530964670685,101.729530842203,101.81338388218,101.769923646228,101.625892615948,101.404961846855,101.404961846855
0.0459209826871511,96.9851247614842,96.9851247614842,97.8455131146232,98.3420129087243,98.7626149207266,99.0989237306907,99.310115345787,99.3825147330225,99.3458814744821,99.2567515415372,100.204006887137,100.338412108238,100.538892453332,100.773672184021,100.958813675408,101.022846037044,100.961242919967,100.803842204394,100.574048402929,100.574048402929
0.0483456653920058,96.5353405705147,96.5353405705147,97.3854200714087,97.852731354773,98.2346596837409,98.5315000155659,98.7111301072511,98.76723166448,98.7334416350515,98.6659820735667,99.4010679803112,99.5490462735361,99.7594483904029,99.9924776409954,100.16327094686,100.207995964909,100.129754474713,99.9608598502664,99.7240713994613,99.7240713994613
0.050898374238184,96.0538216894903,96.0538216894903,96.8910707070532,97.3286849288311,97.6729304620491,97.9323019093623,98.0828866323262,98.1251272099405,98.0960734990161,98.0515971961613,98.5811214096936,98.7405412157479,98.9583360399317,99.1875291536487,99.343187760829,99.3693299565586,99.2761204328479,99.0976994387552,98.8558227306837,98.8558227306837
0.0535858691587811,95.5428808511712,95.5428808511712,96.363849399048,96.7707747595976,97.0780909053321,97.3017972729484,97.4255596443188,97.4559341297548,97.4329287580329,97.4120373575587,97.7447344366526,97.9133235538646,98.1358773339325,98.3591608012415,98.4990547482399,98.507535261195,98.4011634787591,98.2152469054915,97.9702054519397,97.9702054519397
0.0564152670194297,95.0045153855295,95.0045153855295,95.8049479554391,96.1798064990593,96.4507656650028,96.6404464010862,96.739342952107,96.7594351089241,96.7432326560641,96.7458058949147,96.8925073584658,97.0679093602733,97.2925452343209,97.5079074530094,97.6315782156784,97.6234934049529,97.5058655091853,97.3145164446561,97.0682285992554,97.0682285992554
0.0593940604647635,94.4404050318333,94.4404050318333,95.2153740944308,95.5565139239663,95.79157439789,95.948744382464,96.0245003767209,96.0355237046267,96.0263595549963,96.0515683033854,96.0250810949659,96.2049109231258,96.4289712436853,96.6345109717501,96.7416810023972,96.7182755877031,96.5913602387451,96.3966420565883,96.150998205814,96.150998205814
0.0625301377599974,93.8519278773758,93.8519278773758,94.5959744938522,94.9015913579394,95.1011693073667,95.2272628113285,95.2814128496612,95.2842597274611,95.2819036698877,95.3282520162269,95.1431425812268,95.3250398190579,95.5459466737218,95.7399177800652,95.8304943957426,95.7931308276183,95.658920469353,95.4628650602325,95.2197050604588,95.2197050604588
0.0658318036801667,93.2401881722658,93.2401881722658,93.9474683216582,94.2157312121331,94.3802727234437,94.4766876258002,94.5106186005198,94.5059155769687,94.5097400465809,94.5751389109363,94.2474281078981,94.4291064802865,94.6444179252294,94.8252683048982,94.899342024113,94.8494679125752,94.7099409465355,94.5145183148664,94.2756098296022,94.2756098296022
0.0693078015023421,92.6060509459607,92.6060509459607,93.2704873754445,93.499662993235,93.6297114581338,93.6978502531941,93.7128438169762,93.7010104654248,93.7100710121053,93.7919419571964,93.3387247056747,93.518016494369,93.7254763029424,93.8918792946046,93.9497171013343,93.8888324856117,93.7459178528227,93.5530079615535,93.3200262086484,93.3200262086484
0.0729673361590613,91.9501796001078,91.9501796001078,92.565619304979,92.7541903775567,92.8504451244954,92.8917498580653,92.8890218745838,92.8703302737508,92.8834542174759,92.9788580026548,92.4178696384897,92.5927639281799,92.7903431164837,92.9412203678083,92.9832546862434,92.9128807176384,92.7684260250905,92.579793508652,92.3543027826845,92.3543027826845
0.0768200986142885,91.2730737814553,91.2730737814553,91.8334507899961,91.9802233850882,92.0435862575718,92.0595652799498,92.0403001477744,92.014931921359,92.0308099513537,92.1365907719089,91.485748055873,91.6544220173484,91.8403509837041,91.9748863681705,92.0017007262959,91.9233510072395,91.7790949380966,91.5963670542099,91.379804261826,91.379804261826
0.0808762915264541,90.5751057657859,90.5751057657859,91.0746079696621,91.1788032917035,91.2104108763538,91.202656143586,91.1680344277814,91.1361324470206,91.1534074006978,91.2663414570961,90.5432888604828,90.704131606033,90.8769223431689,90.994567154177,91.0068795856312,90.9220350176039,90.7795843888604,90.6042323717091,90.397892718904,90.397892718904
0.0851466562665329,89.8565542954614,89.8565542954614,90.2897918737229,90.3511186589891,90.3523590032088,90.3225535266095,90.2737719585102,90.2354842914186,90.2528316218751,90.369768169588,89.5914588715337,89.7430877573889,89.9015461981443,90.0020163638908,90.0006615526911,89.9107491504436,89.7715606691632,89.6048844964673,89.4099094015726,89.4099094015726
0.0896425013627102,89.1176353313142,89.1176353313142,89.479807100756,89.4985116841152,89.4710255175965,89.4209413727538,89.3592249287762,89.3147393461243,89.3309347880845,89.4489191837138,88.6312554058609,88.7725249808303,88.9157540643648,88.9990204958592,88.9849315308319,88.8913073068307,88.7566738497853,88.5997903496243,88.4171576225784,88.4171576225784
0.0943757324469591,88.3585295397141,88.3585295397141,88.6455825310903,88.6224749016924,88.5681424696028,88.4996304523955,88.4262368297614,88.3758050401704,88.3897764979656,88.5061475905913,87.6636974509473,87.7937015371853,87.9210959939423,87.9873693828878,87.9615597905907,87.8654955329719,87.7365366402994,87.5903708344822,87.4208871553133,87.4208871553133
0.0993588837828334,87.5794065738068,87.5794065738068,87.788183439102,87.7246390226968,87.6455545389276,87.5605270409036,87.476744351364,87.4206960071617,87.4315584165851,87.5440162448292,86.6898156623578,86.8078832865305,86.9191174167524,86.9688288490507,86.9323753505799,86.8350489245275,86.712705146889,86.5779847425885,86.4222804802513,86.4222804802513
0.104605151457966,86.7804463550021,86.7804463550021,86.9088149520275,86.8067532978226,86.7051896522609,86.605598595913,86.5127374574526,86.4514847331151,86.4585582938771,86.565201677653,85.7106414750053,85.8163275357147,85.9113373966019,85.9451160686361,85.8991422887135,85.8016309847924,85.6866617359592,85.5639147178846,85.4224411439347,85.4224411439347
0.110128428329168,85.9618576406605,85.9618576406605,86.0088173478499,85.8706601930627,85.749026861196,85.6368385953808,85.5362200017095,85.4702541174318,85.4730676248135,85.5724042639082,84.7271956669479,84.8202673234012,84.8992287573702,84.9178779139067,84.8635390850197,84.7668155075493,84.659800125521,84.5493554474726,84.4223844076014,84.4223844076014
0.115943340812678,85.1238941939346,85.1238941939346,85.0896541480101,84.9182663454936,84.7790634641553,84.6562324064267,84.5491728044927,84.4790542132298,84.4773361107047,84.5682698611008,83.7404767501391,83.8208965501505,83.8842004044152,83.8886723994583,83.8271409662602,83.7320709829563,83.633412767071,83.535404176354,83.4230302788984,83.4230302788984
0.122065287616971,84.2668688641553,84.2668688641553,84.1528943040772,83.951511741952,83.797283083831,83.6657256610964,83.5535205952627,83.4798646785369,83.4735248865498,83.5553259002449,82.751449580233,82.8193563200441,82.8675820542836,82.8589532066391,82.791405154717,82.6987474959253,82.6086805424918,82.5230535793172,82.4251989389855,82.4251989389855
0.128510480520711,83.3911658498247,83.3911658498247,83.20018997942,82.9723388735501,82.8056260510532,82.6671961876782,82.5511037117695,82.474563773417,82.4636693820576,82.5359329030936,81.7610345743818,81.8167228093017,81.85061149246,81.8300571959924,81.7576589055109,81.6680660884902,81.5866647765184,81.5131869645064,81.4296085006244,81.4296085006244
0.135295987303829,82.4972513578909,82.4972513578909,82.233251485379,81.982663320457,81.8059630580907,81.6624301399936,81.5436549917898,81.4649041504888,81.4496517989355,81.5122508601065,80.7700979011351,80.813996917291,80.8344244028497,80.8031947783291,80.7270902319031,80.6411105765745,80.5683015486877,80.5065757292068,80.4368749627774,80.4368749627774
0.142439776945413,81.5856827981231,81.5856827981231,81.2538208630641,80.9843468718668,80.8000726777005,80.653102618226,80.5327819263788,80.45249524022,80.4331825584336,80.4862188970672,79.7794429612185,79.8120958878402,79.820046750705,79.7794430033665,79.7007412489965,79.6188218338143,79.5543982735892,79.503878939051,79.4475141662369,79.4475141662369
0.149960767208097,80.6571165651179,80.6571165651179,80.2636454367732,79.979173935417,79.7896230300904,79.6407628003994,79.5199538740743,79.4387917297846,79.4157896906738,79.4595461373682,78.789803415115,78.8118470160015,78.8083896492302,78.7597412269463,78.6795040976794,78.6019945692677,78.5456325004381,78.5056448581134,78.4619455051673,78.4619455051673
0.157878874734963,79.7123143675989,79.7123143675989,79.2644524395546,78.9688316744113,78.7761576327514,78.6268234050756,78.5064939561976,78.4250874569159,78.3988149583532,78.4337115219399,77.8018379375042,77.8139834802035,77.8002465962233,77.7448892237816,77.6641194304225,77.5912766236706,77.542552860146,77.5123142207099,77.4804971131046,77.4804971131046
0.166215067791626,78.7521479699875,78.7521479699875,78.2579255613124,77.9548940503085,77.7610852885448,77.6125541744203,77.4935751483318,77.4125139602555,77.3834154769803,77.4099704547175,76.8161267952372,76.819142265419,76.7962929290109,76.7355476153358,76.6551774406391,76.5871707858251,76.5455820595318,76.5242250078682,76.5034122200931,76.5034122200931
0.174991421793157,77.7776021196721,77.7776021196721,77.2456840246379,76.9388097484911,76.7456737472272,76.5990789885793,76.4822200332848,76.4020429159683,76.3705696587266,76.3893663875455,75.8331702606446,75.8278640732339,75.7970873130056,75.7322404776315,75.6531213941433,75.5900390860178,75.5550217889341,75.5416184738078,75.5308563705516,75.5308563705516
0.184231177762894,76.7897753503345,76.7897753503345,76.2292645737537,75.9218938235386,75.7310468021289,75.587376182499,75.4733036686238,75.3944917214642,75.361086423804,75.372745760881,74.8533887914388,74.8405950531541,74.8030750518221,74.7353599799775,74.6582535754495,74.600109459954,74.5710593730933,74.5646461611096,74.5629251984395,74.5629251984395
0.193958803877953,75.7898782834185,75.7898782834185,75.2101065784941,74.905322806419,74.7181844437367,74.5782816219882,74.4675590330056,74.3905315416006,74.355616760838,74.3607750209145,73.8771248374802,73.857690139356,73.8145929859396,73.7451728834106,73.6707434975732,73.6174846004362,73.5937759582624,73.5933776474151,73.5996524757349,73.5996524757349
0.20420006026441,74.7792290041039,74.7792290041039,74.1895403107838,73.8901329583505,73.7079256740181,73.572494097206,73.4655845400414,73.3906971977768,73.3546668564209,73.3539587095225,72.9046460772495,72.8794177408044,72.831875733359,72.7618286992426,72.6906381488188,72.6421527328975,72.6231559937783,72.6278087803279,72.6410181798123,72.6410181798123
0.214982067213751,73.7592450746681,73.7592450746681,73.1687783423811,72.8772213234238,72.7009735810314,72.5705826025761,72.4678531402562,72.3953983482474,72.3586121434213,72.3526578582034,71.9361498456434,71.9059655116122,71.8550630201383,71.7853692765822,71.7178739726473,71.6739999738576,71.6590977364839,71.6678701787242,71.6869563622369,71.6869563622369
0.226333377001225,72.7314317784673,72.7314317784673,72.1489099332367,71.8673492155366,71.6979022773811,71.5729950889812,71.474722567705,71.4049314750277,71.3677117335021,71.3571081092596,70.9717684907278,70.9374469228481,70.8842078510288,70.8157395566183,70.7522902064723,70.7128238671252,70.7014244838453,70.7134358053428,70.7373626428238,70.7373626428238
0.238284049496302,71.6973662746277,71.6973662746277,71.1308982222564,70.8611477687871,70.6991653157658,70.5800682956419,70.4864463267534,70.4194922575616,70.382122801146,70.3674371412475,70.0115753899388,69.9739083656722,69.9192852798472,69.8527992043574,69.7936431507,69.7583476484815,69.7498962284114,69.7643314445742,69.7921011957111,69.7921011957111
0.250865731765442,70.6586774986296,70.6586774986296,70.1155799899066,69.8591251808789,69.7051052094096,69.5920382951197,69.5031850560812,69.4391879756178,69.401914575548,69.3836810976143,69.0555913642321,69.0153365365884,68.9602015542483,68.896334808647,68.8416209071987,68.8102347707034,68.8042214238981,68.8203429482143,68.8510111361288,68.8510111361288
0.264111741877995,69.6170218747658,69.6170218747658,69.1036677300339,68.861675285067,68.7159637047199,68.6090514155361,68.5250179509567,68.4640496437487,68.4270816747319,68.4057998140485,68.1037912492482,68.061665885845,68.0068034283825,67.9460723313586,67.8958581206567,67.8681032293273,67.8640685625039,67.8812241385214,67.913912255443,67.913912255443
0.278057157137147,68.5740552117605,68.5740552117605,68.095753743623,67.869087097683,67.7318924784433,67.6311752392981,67.5519539708536,67.4940436369898,67.4575565847144,67.433690717005,67.156110412529,67.1127859462651,67.0588874576699,67.0016894884332,66.9559502778976,66.9315392646835,66.9290772841753,66.9467042808851,66.9806100863696,66.9806100863696
0.292738906969564,67.5314015182119,67.5314015182119,67.0923159489057,66.8815550057807,66.7529639619657,66.6584094168172,66.5839426067154,66.5290826218959,66.4932211465508,66.4672013274412,66.212451041859,66.1685483986068,66.1162091109952,66.062827760058,66.0214671670638,66.0001100738358,65.9988687706696,66.0164950572781,66.0509003089527,66.0509003089527
0.308195870719727,66.4906198688799,66.4906198688799,66.0937250904947,65.8991892832333,65.7791820307544,65.6906960758501,65.6208840294441,65.5690356578251,65.5339169662903,65.5061403531187,65.2726880687197,65.2287737677593,65.1784915559712,65.1291037544153,65.091965165965,65.0733752414081,65.0730552188257,65.09029698667,65.1245725304522,65.1245725304522
0.324468980607919,65.4531708281733,65.4531708281733,65.1002530259055,64.9220266535197,64.8104923361881,64.7279296506788,64.662638487084,64.6137373797811,64.5794547075739,64.5502873920605,64.3366746298106,64.2932576790285,64.2454339920727,64.200119688035,64.1669981103332,64.150896683807,64.1512482360397,64.1678052505887,64.2014134885708,64.2014134885708
0.341601330124516,64.4203842328211,64.4203842328211,64.112081771852,63.9500406526229,63.8467920986471,63.7699659987129,63.7090348612941,63.6629962153309,63.6296222640225,63.599401300402,63.4042470063119,63.3617766334854,63.3167194245509,63.2754727935599,63.2461265808673,63.2322469897024,63.2330660535923,63.248714892196,63.2812097376946,63.2812097376946
0.35963828814763,63.3934302880544,63.3934302880544,63.1293130055231,62.983151584562,62.8879392229401,62.8166307135493,62.7598783327791,62.7166016235302,62.6841918389053,62.6532273010862,62.4752290133112,62.4340932847347,62.3920217896354,62.3547635196917,62.3289255355114,62.3170161239368,62.3181395068859,62.3327253667998,62.3637498825441,62.3637498825441
0.378627619086297,62.373295887971,62.373295887971,62.1519777374628,62.0212359033038,61.9337606381353,61.8677265816011,61.8149571394476,61.7743303730703,61.7429259831586,61.711502926555,61.5494358394448,61.509961216183,61.4710123593403,61.4376024446752,61.4149902940284,61.4048165367278,61.4061167825616,61.4195444316566,61.4488264235663,61.4488264235663
0.39861960936737,61.3607678042964,61.3607678042964,61.1800459017205,61.0641348962333,60.9840598020133,60.9230401629566,60.8740484395791,60.83595189998,60.8055826601384,60.7739628996354,60.6266773586924,60.5891292283733,60.5533653728115,60.5236158802517,60.5039409507231,60.4952867811494,60.4966669779629,60.5088913737903,60.5362372744386,60.5362372744386
0.419667200601071,60.356423908995,60.356423908995,60.2134356440204,60.1116625841637,60.0386233443972,59.9823475054472,59.9369233150109,59.901232802416,59.8719194171449,59.8403430630345,59.7067609522307,59.6713451512328,59.6387628608915,59.6124501941577,59.5954253450534,59.5880937873376,59.5894825562449,59.600499586468,59.6257870052245,59.6257870052245
0.44182612977784,59.3606329564017,59.3606329564017,59.2520221277816,59.1636127894636,59.0972268526663,59.0454190236386,59.0033509664264,58.9699405418484,58.9416967505122,58.9103834700302,58.7894938884953,58.7563591975468,58.726898651289,58.703774923165,58.6891207575804,58.6829339712571,58.6842808091368,58.6941185175588,58.717287856069,58.717287856069
0.46515507686775,58.3735627346667,58.3735627346667,58.2956457187234,58.2197653560905,58.1596398263962,58.1120235916939,58.0731021646475,58.0418464269449,58.0146807537165,57.9838307478293,57.8746853146085,57.8439268731826,57.8174815628403,57.7972847833966,57.7847345205865,57.7795333702347,57.7808044584137,57.789515025545,57.8105605569259,57.8105605569259
0.489715820213344,57.3951957062598,57.3951957062598,57.3441194493697,57.2798915324024,57.2256298462322,57.1819319111192,57.1459520290002,57.1167279594351,57.0906451373467,57.0604398413418,56.9621479128151,56.9338114580349,56.9102378179029,56.892700709217,56.882003740339,56.8776469988696,56.8788215367918,56.8864741905607,56.905434979628,56.905434979628
0.515573400127401,56.4253506901491,56.4253506901491,56.397235703189,56.3437585492687,56.2949660150771,56.2549192218529,56.2216822070511,56.1943706209786,56.1693727067018,56.13997523938,56.0516992724037,56.0257860705693,56.0049127208037,55.9897700663313,55.980694323822,55.9770576100268,55.9781246901962,55.9847996376276,56.0017506404709,56.0017506404709
0.542796291128856,55.4637087658318,55.4637087658318,55.454772092899,55.4111334422756,55.3674217379636,55.3307674286912,55.300082530056,55.2745691773345,55.250656377941,55.2222117780289,55.1431630217685,55.1196353290333,55.1012716663825,55.0882661895979,55.0805994896221,55.07757402929,55.0785300375974,55.0843134365088,55.0993570649951,55.0993570649951
0.57145658327299,54.5098414349094,54.5098414349094,54.5164965376301,54.4817861780856,54.4427769112345,54.4092667153758,54.3809522160561,54.3571285716279,54.3342998077502,54.3069351075314,54.2363697578025,54.2151566242616,54.1991005551239,54.187987392825,54.1815379234179,54.1790292102244,54.1798757135681,54.1848556468734,54.1981140221514,54.1981140221514
0.601630173056056,53.5632391513799,53.5632391513799,53.5821715685981,53.5554921518313,53.5208195926013,53.490216716544,53.4641006883824,53.4418644728641,53.4201177049096,53.3939418998098,53.3311578017142,53.3121610224615,53.2982056995856,53.2887555882131,53.2833517158186,53.2812781345239,53.2820202041091,53.2862835786133,53.297891632618,53.297891632618
0.633396964399916,52.6233385852998,52.6233385852998,52.651557912495,52.6320341254823,52.6013472219994,52.5734273138121,52.5493480719873,52.5286035395447,52.5079358853476,52.4830398639407,52.4273738025353,52.4104738210137,52.3984133106442,52.3904146389819,52.3859041963415,52.3841956575264,52.3848405697617,52.3884708353529,52.3985703555188,52.3985703555188
0.666841080248894,51.689547353715,51.689547353715,51.7244174160746,51.7112036771545,51.6841674596056,51.6587191171356,51.6365254240032,51.6171834517295,51.5975911255358,51.5740476267417,51.5248732027719,51.5099347855284,51.4995686516918,51.4928285518755,51.4890777538661,51.4876743771581,51.4882306329341,51.4913062048665,51.5000408588128,51.5000408588128
0.702051085339193,50.7612653706716,50.7612653706716,50.8005153847024,50.7928022290349,50.7690987025127,50.745923686754,50.725474748647,50.7074527584655,50.6889308626002,50.6667945253451,50.6235205753854,50.6103981014343,50.6015349448736,50.5958795982589,50.592771712155,50.5916225840698,50.5920991898282,50.5946924538251,50.6022037806857,50.6022037806857
0.739120220730817,49.8379023755963,49.8379023755963,49.8796224124197,49.8766417176478,49.8559703358957,49.8348835448831,49.8160488403501,49.7992705813956,49.7818127833801,49.7611203484655,49.72318983784,49.7117320775948,49.7041921065006,49.69946643468,49.6969003097819,49.6959623331281,49.6963682921256,49.6985450767056,49.7049693918389,49.7049693918389
0.778146650723044,48.9188915532545,48.9188915532545,48.9615157818591,48.962544965146,48.944622768464,48.9254520201849,48.9081109930249,48.8925062097264,48.8761043389016,48.8568750533147,48.8237643473539,48.8138186423198,48.8074353797719,48.8035022770463,48.8013908174235,48.8006276617255,48.8009716301741,48.8027910404371,48.8082571711365,48.8082571711365
0.819233722807343,48.00369943428,48.00369943428,48.0459805097293,48.0503458046663,48.0349072958953,48.0174929621364,48.0015346078358,47.9870386166431,47.9716822153075,47.953918476077,47.9251368815333,47.9165526733798,47.9111739227571,47.9079131675742,47.9061818120415,47.9055629685527,47.9058530380489,47.9073675580065,47.9119953092165,47.9119953092165
0.8624902413461,47.0918324553161,47.0918324553161,47.1328101081447,47.1398890069291,47.1266858300408,47.1108803569041,47.0962027268232,47.0827559227466,47.0684317871605,47.0521200458665,47.0272095098955,47.0198412031512,47.0153293990137,47.0126363607723,47.0112216168749,47.0107215573216,47.0109651315821,47.0122209162705,47.0161201561214,47.0161201561214
0.908030755701926,46.182840667301,46.182840667301,46.2218071244317,46.231030049474,46.2198305261356,46.2054978713041,46.1920075152788,46.1795548281347,46.1662465741581,46.1513585054202,46.1298933639131,46.123602537943,46.1198346078862,46.1176188440378,46.1164669081126,46.1160643431275,46.1162680831679,46.1173053759457,46.1205756296062,46.1205756296062
0.955975863580522,45.276319122502,45.276319122502,45.3127835128382,45.3236347644228,45.31422333516,45.3012383469423,45.2888497119033,45.2773400313026,45.2650277176211,45.2515216366698,45.2331083156636,45.2277653271579,45.22463218196,45.222815999918,45.2218814832776,45.2215587143491,45.221728531665,45.2225821554008,45.2253126005219,45.2253126005219
1.00645253039042,44.3719074620695,44.3719074620695,44.4055608814628,44.4175788955947,44.4097555039302,44.3980032627059,44.386638062464,44.3760236500252,44.3646834886512,44.352505985896,44.3367825774794,44.3322676135676,44.329673370636,44.3281904105595,44.3274351823691,44.3271775398341,44.3273186217892,44.3280185045459,44.330288270644,44.330288270644
1.05959442546527,43.4692881827799,43.4692881827799,43.4999706473843,43.5127475912306,43.5063270414881,43.4957021804034,43.4852887498845,43.4755246567204,43.4651288356136,43.4542165813901,43.4408522368383,43.4370558910421,43.4349169215338,43.4337108000823,43.4331029503058,43.4328983092692,43.433015164761,43.4335868708252,43.4354655566756,43.4354655566756
1.11554227603915,42.5681839988109,42.5681839988109,42.5958541230543,42.6090348545587,42.6038461668883,42.5942521855054,42.5847248313632,42.5757683383844,42.5662849746789,42.5565666362885,42.5452607418555,42.5420841909173,42.5403280654821,42.5393511073164,42.5388640278749,42.5387023937737,42.5387989103898,42.5392641560055,42.5408124920901,42.5408124920901
1.17444423991204,41.6683546433697,41.6683546433697,41.6930625481211,41.7063429709302,41.7022287505447,41.6935773325691,41.6848756911757,41.6766857889621,41.6680790236484,41.6594772302484,41.6499583530689,41.6473132131547,41.6458776061598,41.6450896792468,41.6447012579196,41.6445744136393,41.6446539200033,41.6450310600316,41.6463016562039,41.6463016562039
1.23645629779267,40.7695933840238,40.7695933840238,40.7914570734643,40.8045819272311,40.801397758841,40.7936081029981,40.7856765161849,40.7782134398958,40.7704436763197,40.7628769655503,40.7549015767427,40.7527095137678,40.7515411119211,40.7509085743672,40.7506004936539,40.7505017005204,40.7505670294646,40.7508715065505,40.7519096375434,40.7519096375434
1.30174266635737,39.8717234600102,39.8717234600102,39.8909086986769,39.903668836677,39.9012827097029,39.8942808812218,39.8870677996811,39.8802926325611,39.8733169123311,39.8667015956621,39.8600525937703,39.8582447558497,39.8572982048141,39.8567929647279,39.8565500965788,39.856473842116,39.8565273917859,39.8567721436776,39.8576165363577,39.8576165363577
1.37047623311903,38.9745945925585,38.9745945925585,38.991298160696,39.0035273798275,39.0018191452034,38.9955374541257,38.9889948779322,38.9828692343199,38.976641735851,38.9708936269055,38.9653786965864,38.9638950280082,38.9631319401364,38.9627306255645,38.9625405123296,38.9624822983176,38.9625260894076,38.9627219130439,38.963405509126,38.963405509126
1.44283901425759,38.0780796715324,38.0780796715324,38.0925157696924,38.1040872706446,38.1029481259786,38.0973245375485,38.0914075026676,38.085893298054,38.0803659356768,38.0754018962932,38.0708517444931,38.0696402311526,38.0690282688928,38.0687115018685,38.0685639137983,38.0685200788368,38.0685558069508,38.0687116800234,38.0692623561813,38.0692623561813
1.5190226366246,37.1820716834579,37.1820716834579,37.1944611884817,37.2052837545773,37.2046157512076,37.1995933328224,37.1942594516054,37.1893187633051,37.1844418592623,37.1801811306204,37.1764476456455,37.1754635323426,37.174975575084,37.1747273419637,37.1746139019464,37.1745814733978,37.1746105560892,37.1747339181766,37.1751751521602,37.1751751521602
1.59922884519812,36.2864809164982,36.2864809164982,36.2970431532264,36.3070571439077,36.3067727070861,36.3022991156108,36.2975081780236,36.293103195647,36.2888261938115,36.285191493319,36.2821458717791,36.2813508827639,36.2809642797207,36.2807713889946,36.2806852558086,36.2806618266287,36.2806854450574,36.2807824412835,36.2811339178845,36.2811339178845
1.68367003733188,35.3912324560202,35.3912324560202,35.4001791356082,35.4093523939077,35.4093738460483,35.4054008586264,35.4011144992658,35.3972075596979,35.3934797487238,35.3903981263861,35.3879290097397,35.3872905957633,35.3869865037183,35.3868381221344,35.3867737242203,35.3867573507789,35.3867764861747,35.3868521768033,35.3871303314722,35.3871303314722
1.77256982521344,34.4962639688024,34.4962639688024,34.5037949494828,34.512118721688,34.5123777983992,34.5088608891574,34.5050423229806,34.501596020339,34.4983672351689,34.4957706948695,34.4937823520651,34.4932729801686,34.4930357822746,34.492923040228,34.4928758527789,34.4928649703114,34.4928804355842,34.4929389751302,34.49315747593,34.49315747593
1.86616362802082,33.6015237634062,33.6015237634062,33.6078243078356,33.6153092679964,33.6157466174631,33.6126445816551,33.6092584088542,33.6062357662707,33.6034570402239,33.6012829410413,33.5996935273325,33.599290023765,33.5991068239082,33.5990224814663,33.5989888404359,33.598982193252,33.5989946601753,33.5990394495817,33.5992096201526,33.5992096201526
1.96469929534566,32.7069691076342,32.7069691076342,32.7122083382762,32.7188808006674,32.719445458788,32.7167200849253,32.7137321626645,32.7110968500248,32.7087209946408,32.7069122546151,32.7056521697417,32.7053351217091,32.7051953079692,32.70513347351,32.7051104209185,32.705107004921,32.7051170273481,32.7051508426196,32.7052820301129,32.7052820301129
2.06843776353393,31.8125647803527,31.8125647803527,31.8168950670982,31.8227934569992,31.8234422933556,31.8210580827371,31.8184354587262,31.8161520389415,31.8141341347715,31.8126392643109,31.8116496264482,31.8114028447713,31.8112977150835,31.8112536092434,31.8112387648895,31.8112377803334,31.811245813909,31.8112709143482,31.8113708070222,31.8113708070222
2.17765374668214,30.9182818334517,30.9182818334517,30.9218388829538,30.9270105211215,30.9277076541078,30.9256315859274,30.9233424862563,30.9213766723381,30.9196744603588,30.9184474548705,30.9176787004731,30.9174887425481,30.9174111856388,30.9173809440176,30.9173723993781,30.917373212124,30.9173796309353,30.9173978498432,30.9174727493419,30.9174727493419
2.29263646411905,30.0240965397004,30.0240965397004,30.0269999914411,30.0314982314709,30.0322144144356,30.0304157533877,30.0284296149232,30.0267485210625,30.0253226907406,30.0243228123859,30.0237334265628,30.023589177123,30.0235334020254,30.0235139108551,30.0235101415548,30.0235122513518,30.0235173619319,30.0235301823334,30.0235852357004,30.0235852357004
2.41369040629926,29.1299895032378,29.1299895032378,29.1323438714498,29.136225612903,29.1369375966096,29.1353877387205,29.1336752748594,29.1322476467223,29.1310620225001,29.1302534996304,29.1298088771149,29.1297011830465,29.129662490917,29.1296512506185,29.1296510443931,29.1296540589648,29.1296581120234,29.1296667296782,29.1297061259884,29.1297061259884
2.54113614113684,28.2359449110262,28.2359449110262,28.2378407430911,28.2411643277397,28.2418542074999,28.2405265588889,28.2390598467115,28.2378562590023,28.2368778917396,28.2362295620178,28.2359009951893,28.2358223499176,28.2357969423856,28.2357919546151,28.2357943521571,28.2357979660698,28.2358011662867,28.2358065419579,28.2358336781504,28.2358336781504
2.6753111629144,27.3419499055188,27.3419499055188,27.3434650556136,27.3462885402188,27.3469430983896,27.3458129809121,27.3445655578414,27.3435585705318,27.3427577440348,27.3422426639223,27.3420064516473,27.3419507242621,27.3419355431129,27.3419352175086,27.3419394639983,27.3419434414597,27.3419459556358,27.3419488583269,27.3419664784443,27.3419664784443
2.81657078601559,26.4479940608545,26.4479940608545,26.4491950020573,26.4515747893102,26.4521848452832,26.451229422596,26.4501763815048,26.4493406496547,26.4486908147744,26.4482858543714,26.4481225235732,26.4480847277997,26.4480773213619,26.4480803987552,26.4480859042295,26.4480900651154,26.4480920289377,26.4480930715621,26.4481033831913,26.4481033831913
2.96528908584767,25.554068946955,25.554068946955,25.5550120656671,25.5570018656544,25.5575616458819,25.5567598634463,25.5558779366642,25.5551902721458,25.5546679221136,25.5543533605813,25.5542469913058,25.5542230895668,25.5542215017367,25.5542269910755,25.5542332980898,25.5542375066133,25.5542390302569,25.5542386989932,25.5542434702794,25.5542434702794
3.12185988944593,24.6601677678739,24.6601677678739,24.6609006014116,24.6625506893463,24.6630572293746,24.6623897622775,24.6616573869448,24.6610967733791,24.6606812742048,24.6604404074294,24.660378051618,24.660364789703,24.6603674680625,24.6603745947205,24.6603813520159,24.6603855075591,24.6603866803149,24.6603853587087,24.6603859989096,24.6603859989096
3.28669781838331,23.7662850625877,23.7662850625877,23.7668474544204,23.7682041863534,23.768656775376,23.7681059785589,23.7675033380502,23.7670509026951,23.7667242918016,23.7665430607261,23.7665142448119,23.7665090130196,23.7665147329898,23.766522896503,23.7665298376077,23.7665338673187,23.7665347614087,23.7665327501161,23.7665303762758,23.7665303762758
3.46023938674673,22.8724164580858,22.8724164580858,22.8728416158299,22.8739471624017,22.8743468387202,22.873896695185,22.8734057336598,22.8730446817601,22.8727914467823,22.8726580920405,22.8726543937303,22.8726551107429,22.8726629131508,22.8726716527407,22.8726785786171,22.8726824314462,22.8726831051634,22.8726806380905,22.8726761300599,22.8726761300599
3.64294415708801,21.9785584661118,21.9785584661118,21.9788739154376,21.9797661741119,21.9801152773452,21.9797513410569,21.9793557503895,21.979071268593,21.9788781166576,21.9787828628186,21.9787975529187,21.9788025690676,21.9788117088931,21.9788206754044,21.9788274404082,21.9788310823143,21.9788315826027,21.9788288400695,21.9788228857831,21.9788228857831
3.83529595741031,21.0847083162201,21.0847083162201,21.0849367497196,21.0856493979522,21.0859511811333,21.085660512547,21.085345692787,21.0851248287052,21.0849804547202,21.0849152255969,21.0849429663877,21.0849509833692,21.0849608877794,21.0849698208898,21.0849763214348,21.0849797315436,21.0849800961138,21.0849772155695,21.0849703482025,21.0849703482025
4.03780416241295,20.1908638189601,20.1908638189601,20.1910238431513,20.1915864981565,20.1918448002442,20.1916158935478,20.191368889563,20.1912004144989,20.1910952751719,20.1910534402244,20.1910900326321,20.1911000371026,20.1911102711779,20.1911189809331,20.1911251463614,20.1911283138952,20.1911285729577,20.1911256576837,20.191118286067,20.191118286067
4.25100504238742,19.297023253989,19.297023253989,19.2971300403614,19.2975684951228,19.2977874721363,19.297610174328,19.2974195923308,19.297293853731,19.2972199523319,19.2971961031553,19.2972382757443,19.2972494845756,19.2972597233881,19.297268075276,19.2972738605242,19.2972767823554,19.2972769600379,19.2972740862022,19.2972665196543,19.2972665196543
4.47546318333681,18.4031852787619,18.4031852787619,18.4032511264168,18.4035876359736,18.4037715470566,18.4036369698103,18.403492878081,18.4034016475219,18.403352332866,18.4033420880398,18.4033873216305,18.4033991369157,18.4034091428403,18.4034170457557,18.4034224254795,18.4034251041893,18.4034252196947,18.4034224420561,18.403414910607,18.403414910607
4.71177298207914,17.5093488541681,17.5093488541681,17.5093836724437,17.5096372689477,17.509790312272,17.5096907381455,17.5095845564692,17.5095208780749,17.5094906598937,17.5094904960179,17.5095368784808,17.509548850666,17.5095584549888,17.5095658515548,17.5095708154365,17.5095732577797,17.5095733263304,17.5095706828418,17.5095633536617,17.5095633536617
4.960560220294,16.6155131840955,16.6155131840955,16.615524903814,16.6157117231459,16.6158379156686,16.6157667005808,16.6156910827929,16.6156491260071,16.6156335077908,16.6156406142958,16.6156867207768,16.6156985185371,16.6157076065872,16.6157144653928,16.615719014406,16.6157212301033,16.6157212637106,16.6157187792238,16.6157117699357,16.6157117699357
5.22248372168072,15.7216776664168,15.7216776664168,15.7216725882247,15.7218061949107,15.7219092895827,15.7218607636338,15.7218094772956,15.7217843969713,15.7217797265182,15.721791881752,15.7218366762294,15.7218480619274,15.7218565610885,15.7218628704822,15.7218670139287,15.7218690147211,15.7218690228119,15.7218667120522,15.7218601014913,15.7218601014913
5.49823709661639,14.8278418533248,14.8278418533248,14.8278249411584,14.8279166418202,14.8280000758252,14.8279694445056,14.8279372511955,14.8279250570819,14.8279283943513,14.8279438604817,14.8279866151391,14.8279974248871,14.8280052949587,14.8280110581021,14.8280148112722,14.8280166101854,14.8280166001109,14.828014470059,14.8280083069452,14.8280083069452
5.78855057893406,13.9340054193008,13.9340054193008,13.9339805464065,13.9340396849619,13.9341065528668,13.9340898005239,13.9340723396052,13.9340697765355,13.9340787779492,13.9340962123312,13.9341364417509,13.9341465692601,13.9341537947314,13.9341590256715,13.9341624080042,13.934164018781,13.9341639962297,13.9341620480231,13.9341563579315,13.9341563579315
6.09419295968488,13.0401681353058,13.0401681353058,13.0401382895489,13.0401725198414,13.0402255660628,13.0402193632312,13.040213041311,13.0402174807465,13.0402302987855,13.040248679608,13.0402860872476,13.0402954707849,13.0403020546608,13.0403067752244,13.0403098088695,13.0403112455351,13.0403112148682,13.0403094453138,13.0403042362605,13.0403042362605
6.41597362300527,12.1463298480279,12.1463298480279,12.1462973025014,12.1463128360042,12.1463544616586,12.1463560775336,12.146357965209,12.1463673082773,12.14638250505,12.1464010692706,12.1464355040848,12.1464441159713,12.1464500748589,12.1464543122078,12.1464570209093,12.1464582974422,12.1464582619647,12.1464566647381,12.1464519316407,12.1464519316407
6.75474468948023,11.2524904632314,11.2524904632314,11.2524569174598,11.2524587452096,11.2524910251414,11.2524982461431,11.2525059830686,11.2525185748389,11.2525350482245,11.2525532400034,11.2525846614223,11.2525924996078,11.2525978598201,11.2526016445382,11.2526040527737,11.2526051828608,11.2526051450409,11.2526037116325,11.2525994398592,11.2525994398592
7.11140327267895,10.3586499324207,10.3586499324207,10.3586166287731,10.3586087178079,10.358633424321,10.3586444793685,10.3586561881975,10.3586707426553,10.3586876636234,10.3587050916765,10.3587335414454,10.3587406227743,10.3587454172568,10.3587487818633,10.3587509141881,10.3587519110449,10.3587518726912,10.3587505931493,10.3587467613303,10.3587467613303
7.48689385483796,9.46480824217942,9.46480824217942,9.46477606147335,9.46476152683399,9.46478015734483,9.46479365016474,9.46480785952811,9.46482339452143,9.4648401542808,9.46485655676929,9.46488213641015,9.46488849126281,9.46489275718377,9.46489573498743,9.4648976155405,9.46489849178402,9.46489845418826,9.46489731769798,9.46489389994054,9.46489389994054
7.88221078798337,8.57096540565702,8.57096540565702,8.57093494536332,8.57091619923398,8.57093000569136,8.57094485423621,8.57096043060901,8.57097621193045,8.57099237764397,8.57100759340277,8.57103044627263,8.57103611432449,8.57103989119859,8.57104251542496,8.57104416756453,8.57104493512559,8.57104489917764,8.57104389450955,8.57104086213192,8.57104086213192
8.29840092711535,7.67712145577959,7.67712145577959,7.67709309372702,7.67707197359255,7.6770819920565,7.67709737490056,7.67711346298687,7.67712895670476,7.67714423461074,7.67715817968738,7.67717847678941,7.67718350367608,7.67718683191854,7.67718913505499,7.67719058109576,7.67719125116397,7.67719121744392,7.67719033329668,7.67718765617424,7.67718765617424
8.73656640242772,6.78327643983802,6.78327643983802,6.78325038586895,6.7832282637105,6.78323534294036,6.78325065236641,6.78326662347258,6.78328145562091,6.78329566051588,6.78330830914368,6.78332623799665,6.7833306727139,6.78333359253998,6.78333560585485,6.78333686688628,6.7833374498794,6.78333741873141,6.78333664399043,6.78333429158913,6.78333429158913
9.19786753790427,5.88943041517661,5.88943041517661,5.88940675281546,5.88938462739076,5.88938945566894,5.88940425704528,5.88941966481566,5.88943358758008,5.88944661773244,5.88945798699458,5.88947374299307,5.88947763589178,5.88948018649416,5.88948193969461,5.88948303546335,5.88948354101608,5.88948351260719,5.88948283653556,5.88948077869359,5.88948077869359
9.68352592402023,4.99558344576058,4.99558344576058,4.99556216562328,4.99554073982258,4.99554386953722,4.99555786651013,4.99557240934761,4.99558527293335,4.99559708960924,4.99560722716666,4.99562100696691,4.9956244082297,4.99562662717904,4.99562814817976,4.99562909702264,4.99562953399037,4.99562950835722,4.99562892073253,4.99562712823937,4.99562712823937
10.1948276526863,4.10173559944643,4.10173559944643,4.10171662583504,4.10169637099553,4.10169824073396,4.10171124571817,4.10172473519591,4.10173646462509,4.1017470755117,4.10175604986766,4.10176804641878,4.10177100492587,4.10177292775054,4.10177424253055,4.10177506134767,4.10177543782195,4.10177541490764,4.10177490611544,4.10177335112788,4.10177335112788
10.7331267230012,3.20788694581751,3.20788694581751,3.20787015770527,3.20785136662709,3.20785232070227,3.20786423013471,3.20787656471564,3.20788714086834,3.20789658677511,3.20790447963377,3.20791487854277,3.20791744105229,3.20791910096152,3.20792023349114,3.20792093775036,3.20792126108337,3.20792124076632,3.20792080185903,3.20791945818632,3.20791945818632
11.2998486268327,2.31403755447626,2.31403755447626,2.31402280188785,2.31400563214046,2.31400593759466,2.31401671141892,2.31402785482739,2.3140372991097,2.31404564341302,2.31405254376102,2.31406152073572,2.31406373131688,2.31406515903851,2.31406613126169,2.31406673502775,2.31406701186361,2.31406699398001,2.31406661670821,2.31406545999255,2.31406545999255
11.8964941237207,1.42018749371007,1.42018749371007,1.42017461033483,1.42015911928326,1.42015898049681,1.42016862536202,1.42017858899182,1.42018695108101,1.42019427145295,1.42020027105291,1.42020799021187,1.42020988988078,1.42021111358982,1.42021194544993,1.42021246143256,1.42021269774375,1.42021268210475,1.42021235892677,1.42021136674038,1.42021136674038
12.5246432151002,0.526336829464624,0.526336829464624,0.526325642201828,0.526311815026629,0.526311386112561,0.526319941797279,0.526328770586656,0.52633611876718,0.526342500794237,0.526347690829408,0.526354303703949,0.52635593022058,0.526356975539146,0.526357685038312,0.526358124654673,0.526358325782147,0.5263583121868,0.526358036261318,0.526357188137848,0.526357188137848
13.1859593283686,-0.367514375425637,-0.367514375425637,-0.367524039405983,-0.367536267569853,-0.367536872374149,-0.367529343769945,-0.36752158251526,-0.36751516885224,-0.367509636496918,-0.367505167846055,-0.367499522762942,-0.367498134971087,-0.367497244918793,-0.36749664163497,-0.367496268187391,-0.367496097491737,-0.367496109246809,-0.367496344081295,-0.3674970666664,-0.3674970666664
13.8821937218751,-1.26136606179151,-1.26136606179151,-1.26137436998472,-1.2613850968037,-1.26138579452399,-1.26137921703788,-1.26137244234128,-1.26136687840806,-1.26136210752646,-1.26135827675737,-1.26135347403676,-1.26135229385298,-1.261351538344,-1.26135102688333,-1.26135071054663,-1.26135056607603,-1.26135057618977,-1.26135077544516,-1.26135138913335,-1.26135138913335
14.6151901225008,-2.1552181745007,-2.1552181745007,-2.15522528559332,-2.15523462832705,-2.15523536019488,-2.15522965049183,-2.15522377433891,-2.15521897419485,-2.15521487960428,-2.15521160897366,-2.15520753595265,-2.15520653547515,-2.15520589606089,-2.15520546366884,-2.15520519644023,-2.1552050744887,-2.1552050831508,-2.15520525172669,-2.15520577136362,-2.15520577136362
15.3868896081066,-3.04907066267536,-3.04907066267536,-3.04907672432171,-3.04908480990894,-3.0490855356438,-3.04908060787645,-3.04907554015208,-3.04907141975971,-3.04906792101834,-3.04906513915876,-3.04906169540342,-3.04906084979534,-3.04906031015385,-3.04905994559011,-3.04905972043541,-3.04905961775374,-3.04905962514153,-3.04905976736708,-3.04906020611026,-3.04906020611026
16.1993357477822,-3.94292347978101,-3.94292347978101,-3.94292862734831,-3.94293558515115,-3.94293627838073,-3.94293204771978,-3.94292769976964,-3.94292417910217,-3.94292120159446,-3.94291884377408,-3.94291594037416,-3.94291522767587,-3.94291477345127,-3.94291446686267,-3.94291427762989,-3.94291419138253,-3.94291419765918,-3.94291431733784,-3.94291468677735,-3.94291468677735
17.0546800135044,-4.83677658360841,-4.83677658360841,-4.83678093965767,-4.83678689632349,-4.83678754095864,-4.83678392605464,-4.83678021314772,-4.83677721755019,-4.83677469307817,-4.83677270119275,-4.8367702599464,-4.83676966086391,-4.83676927949945,-4.83676902229273,-4.83676886362706,-4.83676879135068,-4.8367687966643,-4.83676889711965,-4.83676920740628,-4.83676920740628
17.9551874775388,-5.73062993616945,-5.73062993616945,-5.73063361048106,-5.73063868646714,-5.73063927386757,-5.73063619846846,-5.73063304139603,-5.73063050237027,-5.7306283693717,-5.73062669174236,-5.73062464427833,-5.73062414195876,-5.73062382252883,-5.73062360724582,-5.73062347450789,-5.7306234140718,-5.73062341855532,-5.7306235026768,-5.73062376265266,-5.73062376265266
18.9032428106707,-6.62448350352517,-6.62448350352517,-6.62448659351418,-6.62449090089595,-6.62449142768298,-6.62448882159763,-6.62448614760686,-6.62448400316126,-6.62448220665401,-6.62448079769024,-6.62447908456559,-6.62447866436865,-6.62447839741387,-6.62447821761148,-6.62447810679937,-6.62447805636835,-6.62447806013996,-6.62447813042742,-6.62447834775549,-6.62447834775549
19.9013565971496,-7.5183372555634,-7.5183372555634,-7.51833984696013,-7.51834348821096,-7.5183439546031,-7.51834175417004,-7.51833949739659,-7.51833769207617,-7.51833618340932,-7.5183350031849,-7.51833357298786,-7.51833322226022,-7.51833299962882,-7.51833284976531,-7.5183327574415,-7.51833271544116,-7.51833271860499,-7.51833277721134,-7.51833295850093,-7.51833295850093
20.9521719830703,-8.41219116574079,-8.41219116574079,-8.41219333343881,-8.41219640092753,-8.41219680949377,-8.41219495768525,-8.41219305921937,-8.41219154390967,-8.41219028038533,-8.41218929416459,-8.41218810264512,-8.41218781050277,-8.41218762520071,-8.41218750052935,-8.41218742375289,-8.41218738883783,-8.41218739148495,-8.41218744025632,-8.41218759118229,-8.41218759118229
22.0584716757967,-9.30604521080299,-9.30604521080299,-9.30604701979863,-9.3060495958015,-9.3060499505436,-9.30604839681114,-9.30604680450518,-9.30604553608378,-9.30604448049995,-9.30604365824315,-9.30604266748739,-9.30604242460985,-9.30604227066111,-9.3060421671321,-9.3060421033964,-9.30604207442108,-9.30604207663056,-9.3060421171436,-9.30604224255795,-9.30604224255795
23.2231853129637,-10.1998993704942,-10.1998993704942,-10.1999008768604,-10.1999030339271,-10.1999033396182,-10.199902039563,-10.1999007076657,-10.1998996485595,-10.1998987687123,-10.1998980845816,-10.1998972622411,-10.1998970606799,-10.1998969329981,-10.199896847169,-10.1998967943453,-10.1998967703377,-10.1998967721778,-10.1998968057739,-10.1998969098087,-10.1998969098087
24.4493972205702,-11.0937536272657,-11.0937536272657,-11.0937548791178,-11.0937566806676,-11.0937569423873,-11.0937558573208,-11.0937547460048,-11.0937538636962,-11.0937531318705,-11.093752563752,-11.0937518823348,-11.0937517153375,-11.093751609609,-11.0937515385638,-11.0937514948503,-11.0937514749883,-11.0937514765178,-11.0937515043339,-11.0937515904952,-11.0937515904952
25.7403545807102,-11.9876079659906,-11.9876079659906,-11.9876090044157,-11.9876105054682,-11.9876107282868,-11.9876098247311,-11.987608899563,-11.9876081660791,-11.9876075585473,-11.9876070875995,-11.9876065238258,-11.9876063856766,-11.9876062982557,-11.9876062395321,-11.9876062034086,-11.9876061869991,-11.987606188268,-11.987606211265,-11.9876062825173,-11.9876062825173
27.0994760305684,-12.881462373691,-12.881462373691,-12.8814632336196,-12.881464481592,-12.8814646703653,-12.8814639195302,-12.8814631509202,-12.8814625423266,-12.8814620388715,-12.881461649107,-12.8814611833298,-12.8814610692066,-12.8814609970216,-12.8814609485472,-12.8814609187347,-12.8814609051949,-12.8814609062458,-12.881460925233,-12.881460984075,-12.881460984075
28.5303607154541,-13.7753168392817,-13.7753168392817,-13.7753175502917,-13.7753185858106,-13.7753187450555,-13.7753181223177,-13.7753174849757,-13.7753169808919,-13.7753165643607,-13.7753162422652,-13.7753158579553,-13.7753157638022,-13.7753157042727,-13.7753156643076,-13.7753156397332,-13.7753156285745,-13.7753156294435,-13.7753156451005,-13.7753156936321,-13.7753156936321
30.0367978198452,-14.6691713533327,-14.6691713533327,-14.669171940378,-14.6691727980716,-14.6691729319002,-14.6691724163033,-14.6691718887181,-14.6691714718655,-14.6691711277619,-14.6691708619504,-14.6691705452413,-14.6691704676569,-14.6691704186208,-14.6691703857086,-14.6691703654745,-14.6691703562881,-14.6691703570057,-14.6691703699017,-14.6691704098828,-14.6691704098828
31.6227766016838,-15.5630259078523,-15.5630259078523,-15.5630263919162,-15.5630271011637,-15.5630272132573,-15.5630267870439,-15.5630263509977,-15.5630260067844,-15.5630257229001,-15.5630255038117,-15.5630252431018,-15.5630251792407,-15.5630251388913,-15.5630251118155,-15.5630250951721,-15.5630250876171,-15.5630250882088,-15.5630250988195,-15.5630251317211,-15.5630251317211


==> figures/SlewBounds.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0
4.3545817359425,-3.75402717292241e-06,-2.77232312473643e-06,-1.02957417480451e-06,-8.5191330993615e-07,0.00421369833394567,0.00433459386374213,0.00636759008259072,0.00663799133352848,-0.00360576396248575,-0.00350892269218526,0.558549385145604,0.576349800845157
8.70916347188501,-2.17193224965781e-05,-1.5532320633868e-05,-6.85411462421664e-06,-5.39905493057885e-06,0.0145737100599634,0.015454552293042,0.0108247753444753,0.0119280656426345,-0.0088110895317321,-0.00844325373533089,1.40025657155648,1.50779167431175
13.0637452078275,-5.16440807943815e-05,-3.64935344252215e-05,-2.15473609160113e-05,-1.66176884571902e-05,0.0276884801504023,0.0305742449857924,0.00969021938378507,0.0113179571789453,-0.0133367554324804,-0.0126993600233132,1.88846520461614,2.16722494893624
17.41832694377,-8.54020836861845e-05,-6.08806270941128e-05,-4.82987489255964e-05,-3.73247595512862e-05,0.0412351964690527,0.0474255561971626,0.00870077997684372,0.0102101659388539,-0.017904945054475,-0.017189004030757,2.0981897227014,2.56294020116512
21.7729086797125,-0.000128029747279069,-9.32405802747615e-05,-8.8471612026177e-05,-6.92917841096751e-05,0.0541698348739217,0.0646172654774671,0.00552618216355632,0.00796877568467362,-0.0226040041139453,-0.0218732402550775,2.16693571131164,2.80237618901631
26.127490415655,-0.0001906454004787,-0.000137873646044215,-0.000141835486427458,-0.0001135077121652,0.066245251936974,0.0812223138377274,-0.00113688868771229,0.00181478846294539,-0.0273115983063376,-0.0269994248166384,2.20990348579545,2.92714785237913
30.4820721515975,-0.000267483602062798,-0.000195416003811365,-0.000208459716479716,-0.000170214382751485,0.0770542227447048,0.096954824884916,-0.008874301983778,-0.00650620338238152,-0.0323206133431607,-0.0318577932524581,2.18859281014899,3.00428670538623
34.83665388754,-0.00034577250990104,-0.00025932818108224,-0.000286928536517657,-0.000239161427456087,0.0866356805846443,0.111396201438932,-0.0145659983849904,-0.0132721659135401,-0.0373422600833002,-0.0369820908924581,2.15825076111222,3.03811631106748
39.1912356234825,-0.000423348948838691,-0.00032571273333207,-0.000377370971644825,-0.000319814726660484,0.0953638245901996,0.124476447704832,-0.0189471142262865,-0.0168532360539187,-0.0427267869016688,-0.0420876406375388,2.17846338062126,3.04836221409907
43.545817359425,-0.000507290977791313,-0.000393570634725761,-0.000477024263997173,-0.000411559193195364,0.102936017753636,0.1361908359038,-0.024770227027337,-0.0220012942839968,-0.0477742043034531,-0.0471458936206325,2.1374755252195,3.04005418622797
47.9003990953675,-0.000595392365125695,-0.000470004806024507,-0.000586699987900113,-0.000513461517113069,0.109366814759513,0.146513604895858,-0.0319338192376863,-0.0288193934426307,-0.0530462621758654,-0.0523528498847312,2.11846176245404,3.0333057519138
52.25498083131,-0.000681741149522614,-0.000551830151298082,-0.000703813643730006,-0.00062457072911726,0.11502868519072,0.155452736603897,-0.0376861134373516,-0.035317776402545,-0.0584278184796658,-0.0575810085083727,2.11561910237165,3.02363056283622
56.6095625672525,-0.000763262229238283,-0.000631373160592506,-0.000827950815960063,-0.000743925959825946,0.119876126440947,0.162978886548983,-0.0427949559341589,-0.0395958309862899,-0.0635892057571718,-0.0627505701513564,2.1139333441135,2.9949648381672
60.9641443031951,-0.000842110479438031,-0.00070776945642148,-0.000958007466457036,-0.000870322390650419,0.123696609206399,0.169326507815698,-0.0473584970233606,-0.0444775977287525,-0.0686136783208338,-0.0679453305270689,2.06566122621465,2.96964894634494
65.3187260391375,-0.000920391499348785,-0.000784871584345327,-0.00109332354897778,-0.00100269543614859,0.126708079709286,0.174492231433826,-0.0519768015556663,-0.0497640630055339,-0.0738818957996604,-0.0731037906919974,2.05525697380814,2.93528449078905
69.6733077750801,-0.000996989440606342,-0.000864137336963306,-0.00123229200082317,-0.00114035002476595,0.129024815193337,0.178584468120743,-0.058085999725189,-0.0558778722171401,-0.0789877569368754,-0.0781828166124794,2.0329559725739,2.91444787578103
74.0278895110226,-0.00106816862535133,-0.000941444770558041,-0.00137443738534745,-0.00128198813376607,0.130818344306283,0.181664124814764,-0.0626632558499992,-0.0609207454583203,-0.0841502763760101,-0.0833748024287777,2.0250401037787,2.88748755634043
78.3824712469651,-0.00113665960006164,-0.00101117373298446,-0.00151886317782484,-0.00142683112635663,0.131883520454622,0.183775045702207,-0.067714493932767,-0.064175451784361,-0.0890745201426249,-0.0884870924505237,1.99536693347321,2.86112421471714
82.7370529829076,-0.00120031824109714,-0.0010794945605357,-0.00166475045751959,-0.00157403817010887,0.132357751351092,0.185020429368515,-0.0718031531989257,-0.0691191452066884,-0.0941850812287116,-0.0934811449742537,1.97936676450261,2.83258193669657
87.0916347188501,-0.00125903902133007,-0.00114783876612109,-0.00181148181915805,-0.00172285085328767,0.132418585539054,0.185446308831493,-0.0765503308582528,-0.0737368047665327,-0.0990701464725875,-0.0985467179070688,1.96712200693418,2.81974688050197
91.4462164547926,-0.00131560725295785,-0.00121268256635935,-0.0019583527631025,-0.00187242513749044,0.131929272252802,0.185143302899797,-0.0819976708090169,-0.0795537652849362,-0.103996248006685,-0.103444272776358,1.95211932321253,2.790382006368
95.8007981907351,-0.00136902379703651,-0.00127000877468663,-0.00210478066775075,-0.00202208315245273,0.130219376316925,0.184125705949074,-0.0868164051652333,-0.0837895948004645,-0.10874901099038,-0.108153684847258,1.87006239492245,2.76569925406593
100.155379926678,-0.00141790868107525,-0.00132246484150221,-0.00225022538580303,-0.00217127912416041,0.128657510644552,0.182518963129483,-0.0909559936425537,-0.086526129105026,-0.113592591192185,-0.112742179296931,1.91453908280161,2.74466544643507
104.50996166262,-0.00146245754365369,-0.00137488277462487,-0.0023942349023474,-0.00231939111823692,0.127329915538156,0.180326401037004,-0.0947000067748636,-0.0916782781830568,-0.118461207810743,-0.11776753445791,1.90747370755089,2.72366024241764
108.864543398563,-0.00150182590668491,-0.00142830301426282,-0.00253623345669206,-0.00246579404544471,0.125887844444282,0.177662017459402,-0.100182089588404,-0.096916822474523,-0.123337234347635,-0.122691855757434,1.90362848637138,2.73535730518705
113.219125134505,-0.00153871569631308,-0.00147664004106099,-0.0026759311055255,-0.00261019209006536,0.122953986853753,0.174555468165835,-0.104092524917911,-0.101296784203662,-0.128166468387746,-0.127187041310439,1.8515544288616,2.75077382069048
117.573706870448,-0.00157310857609756,-0.001514774622284,-0.00281290933276385,-0.00275181248808603,0.120238803915043,0.171067808389179,-0.109129427064393,-0.104671871804794,-0.13266513221362,-0.131894374836564,1.87578533263488,2.71630566587211
121.92828860639,-0.00160543755306053,-0.00155174422056899,-0.00294718525696057,-0.00289037001826066,0.117288677738707,0.167219481201338,-0.112789379496814,-0.108605958766541,-0.13744197110058,-0.136819846777877,1.85695854798911,2.68281269645603
126.282870342333,-0.00163484142606177,-0.00159208366514628,-0.00307834195096332,-0.00302545425862542,0.11423425903287,0.163140505324834,-0.117568620321307,-0.1141940209467,-0.142263555926385,-0.141261608466566,1.81729257620016,2.69713061751004
130.637452078275,-0.00165778004017299,-0.00163207745275895,-0.00320597931293577,-0.00315670230326541,0.110810834742176,0.158809351581387,-0.122705931592159,-0.118993033887695,-0.146572414058772,-0.145744945781396,1.79051166010894,2.6496108131463
134.992033814218,-0.00167996249705353,-0.0016611720784687,-0.00332983951067651,-0.0032843893064831,0.107559332238026,0.154173732281317,-0.126296588246558,-0.12301222460766,-0.15118025226019,-0.150340703351241,1.82650766084257,2.63901634158189
139.34661555016,-0.00170505088421383,-0.00168505616307026,-0.0034498223038873,-0.0034084050818586,0.104732340244512,0.14936477892626,-0.131434280254255,-0.126415853120624,-0.155984809143083,-0.155118779591227,1.82041913600583,2.63548609331652
143.701197286103,-0.00172801234738943,-0.00170615746611177,-0.00356562141276727,-0.00352796156610048,0.101608423453017,0.144423615168608,-0.134384902607096,-0.130866204260702,-0.160562869688918,-0.159564931928289,1.82046619401232,2.62969737979435
148.055779022045,-0.00175016438810573,-0.00172684143052642,-0.00367726468829832,-0.00364339441989204,0.0979525675611192,0.13932436835682,-0.140459919782353,-0.136257612915883,-0.16510357382309,-0.163974175525252,1.81698602829215,2.63615745835693
152.410360757988,-0.00177391918145814,-0.0017430911777858,-0.00378453361341483,-0.00375441830103825,0.0942881968039667,0.134052397826918,-0.144136936603922,-0.140371816100497,-0.169384854309433,-0.16866890108925,1.80952786620765,2.60298944320521
156.76494249393,-0.00179754703434073,-0.00175679069864468,-0.0038874914737676,-0.00386119981895061,0.0904958015240889,0.128702651649683,-0.148254710570938,-0.143430796258436,-0.17406076447993,-0.173213738434867,1.80250972358078,2.60199585251078
161.119524229873,-0.00181535060138246,-0.00176816007016647,-0.00398598767372013,-0.00396330683222471,0.0866814533457163,0.12341814448288,-0.152385628386443,-0.14766159852922,-0.178399300696167,-0.177298702918825,1.78837879419688,2.57623536479944
165.474105965815,-0.00183019884122555,-0.00178094814959456,-0.00408002538487269,-0.00406042712569952,0.0828622958739539,0.11811637743681,-0.156965557680969,-0.153131131149511,-0.182816833038786,-0.181723767748357,1.79180925836949,2.5758880663977
169.828687701758,-0.00184542731325794,-0.00179466529954321,-0.00416962370222013,-0.00415291162184692,0.0789858363121114,0.112762551559468,-0.162774689692423,-0.15769546474674,-0.187242117101172,-0.186301601496521,1.77722956421165,2.52081470664082
174.1832694377,-0.0018585160362569,-0.0018058248295581,-0.00425479237406441,-0.00424145979758896,0.0751644094124966,0.107490665320361,-0.165823892496676,-0.161995186834641,-0.192007244019853,-0.190974677303807,1.76984761925559,2.55280045507411
178.537851173643,-0.00187462101484006,-0.00181130966750176,-0.00433556746018743,-0.00432537914135735,0.0713654608496355,0.102269522773256,-0.171072109550606,-0.164751483255701,-0.196327520459658,-0.195127342092971,1.75249795986121,2.57018641182267
182.892432909585,-0.00188726047978322,-0.00182156858404451,-0.00441464380348189,-0.0044042862285892,0.0676526991891981,0.0969606653107935,-0.174027711592201,-0.170252902486176,-0.200502472023414,-0.199455064275286,1.75884005776249,2.56966715508729
187.247014645528,-0.00189686600173382,-0.00183253380042004,-0.00448969892944693,-0.00447773983491247,0.0638892845220633,0.0916827978716808,-0.181070492781528,-0.175062256119893,-0.205007716923158,-0.203868547001283,1.73881937372055,2.53282879890853
191.60159638147,-0.00190604725222815,-0.00184150772448644,-0.00456022022415668,-0.0045453678990859,0.0595877578089091,0.0865083847028926,-0.183998213574608,-0.179282879263868,-0.209350465420198,-0.208206717463413,1.67325729948582,2.53023099611805
195.956178117413,-0.001912451614563,-0.00184724380809701,-0.00462620710307694,-0.00460871511770151,0.055688045917864,0.0813339607539496,-0.187235927764817,-0.181857671402299,-0.213506749356142,-0.212561587853414,1.66147866878751,2.50154592605983
200.310759853355,-0.00192432821366413,-0.00185091147917662,-0.00468820584128872,-0.00466826946386554,0.0521124575094748,0.0763380519983386,-0.192233600384103,-0.186865172474961,-0.217788438773739,-0.216788655887448,1.70738072066266,2.51384913133688
204.665341589298,-0.00192953324928038,-0.00186068190304517,-0.00474585655640511,-0.00472371727798841,0.0487164831222193,0.0717265359300873,-0.197590246846539,-0.192844940404228,-0.222245666410014,-0.221249561077832,1.67226026014794,2.48582344505653
209.01992332524,-0.00194098451032232,-0.00186960108882325,-0.00479942810333778,-0.00477538662815392,0.0449397330489289,0.0670532012862997,-0.202967804652317,-0.196954804455724,-0.226674570673461,-0.225544219587488,1.67328679477557,2.50587357892014
213.374505061183,-0.00194327353560817,-0.00187485038011594,-0.00484920856098712,-0.00482350305073516,0.0418589229666505,0.0626062652217228,-0.205524362698023,-0.201288768514006,-0.230960215319648,-0.229840050456567,1.70323362920113,2.48467498529748
217.729086797125,-0.00194828470678727,-0.00187617088556125,-0.00489485692693125,-0.00486789514680029,0.0392565661434996,0.0582217118452632,-0.209198958350735,-0.203452661919995,-0.235343585504152,-0.234100073224426,1.70166044032154,2.49436836531379
222.083668533068,-0.00195332501770328,-0.00188465696973571,-0.00493688617281604,-0.00490867187312662,0.0358655800092211,0.0537867988312987,-0.214134287535525,-0.208871972134275,-0.23963708025039,-0.23841363093179,1.62674027121311,2.483296154679
226.43825026901,-0.00196209484908288,-0.00189344550862379,-0.00497533322190526,-0.00494604909664424,0.0328637738407561,0.0497007897545013,-0.220816581462489,-0.214884515466237,-0.243888249021182,-0.242896885033627,1.64726436837151,2.47812375620049
230.792832004953,-0.00196688530169424,-0.00189861111384981,-0.00501034605026267,-0.00498027988841557,0.0302779600133919,0.0455205566358707,-0.22419759820915,-0.218241852753596,-0.248042329415985,-0.247035166712445,1.68880186606972,2.47034579967116
235.147413740895,-0.00196632221366783,-0.00190143929472906,-0.00504193822721627,-0.00501117110788957,0.027905872253219,0.0416130595664421,-0.22652515003336,-0.220513941063318,-0.252362309654815,-0.251198992777119,1.68285910490786,2.44176768328388
239.501995476838,-0.00196945413729802,-0.00190572876935092,-0.00507047515841291,-0.0050393378845584,0.0251302722389821,0.0378843062126885,-0.231868352275028,-0.225630858076271,-0.256854015903486,-0.255791246157772,1.67176874166239,2.46911404791081
243.85657721278,-0.00197697297656644,-0.0019136412505367,-0.00509585807789438,-0.00506444153473639,0.0225291978406344,0.0341710670285929,-0.237839656208645,-0.231680850048037,-0.261407578111577,-0.259862315068468,1.66093657925075,2.51093078166886
248.211158948723,-0.00198480659085587,-0.00192043000178385,-0.00511827260892967,-0.0050869842763811,0.0200020248796998,0.0304098715353696,-0.242126306395993,-0.236548676623195,-0.265455230895388,-0.264070837778657,1.66947406197772,2.53222787463074
252.565740684665,-0.00198302582048613,-0.00192471101431954,-0.00513794025241376,-0.00510679997207695,0.0172887215294942,0.027116127239716,-0.244993135211291,-0.239084918797623,-0.269493462350165,-0.268379020856324,1.6385318683548,2.46911386431571
256.920322420608,-0.00197993327001028,-0.00192542326147844,-0.00515499181569394,-0.00512420788204573,0.0146548868817957,0.0244573703298589,-0.248752569380104,-0.242550778722552,-0.273753078123149,-0.272704308397027,1.63615562496902,2.43754707054919
261.27490415655,-0.00198752184817534,-0.00193208503554857,-0.0051695221539388,-0.00513915572368532,0.0128106043019463,0.0217094821562172,-0.253478504607285,-0.248567094317788,-0.278119332152976,-0.27691077338404,1.66417935460603,2.45327782626723
265.629485892493,-0.00199495285993935,-0.00193631486332456,-0.00518167615722546,-0.00515192061131081,0.0109677600045884,0.0189491113432583,-0.26008758884534,-0.253990355335465,-0.282166319615873,-0.281093721589123,1.65614970045956,2.44878582432993
269.984067628435,-0.00199529212643818,-0.00194297182248984,-0.00519157716871476,-0.00516245739277086,0.00893731703283844,0.0162091798025453,-0.263289448559458,-0.257458054745086,-0.286629529970013,-0.285369867256584,1.644359679313,2.42927037635453
274.338649364378,-0.00199160357962708,-0.00194533024712114,-0.00519938605647158,-0.00517105019797534,0.00703018098701688,0.0135496616876013,-0.266021569268548,-0.259339224815235,-0.290898880445609,-0.289708654881358,1.64695252269481,2.45819039452776
278.69323110032,-0.00199379390251798,-0.00194767281143137,-0.00520514143509308,-0.00517769378853952,0.00520917950501274,0.0110467673124831,-0.270266236700998,-0.26463664642263,-0.29527415758645,-0.294041850741405,1.64103507523579,2.46086957247997
283.047812836263,-0.00200222374325204,-0.00195112865164032,-0.00520906534710697,-0.00518252087352426,0.0034146971143438,0.00847628156085873,-0.277990580316989,-0.26980209423892,-0.299329206330427,-0.298132495711453,1.63223898706592,2.44810402865623
287.402394572205,-0.00200132077846765,-0.00195886009146905,-0.00521148475840434,-0.00518568265334964,0.00166211055828123,0.00637347470027605,-0.282117546547571,-0.275505982139514,-0.30357435963687,-0.302301140053484,1.63196617252265,2.41422314866808
291.756976308148,-0.00200102543902426,-0.00196312855095358,-0.00521208729423859,-0.00518727924156915,0.000318981769240206,0.00411980904631632,-0.285469731624263,-0.277075120633508,-0.30811265404038,-0.306736850053935,1.62560939883901,2.46059991670924
296.11155804409,-0.00199833253301057,-0.00196250506378654,-0.00521098446680567,-0.00518731429508677,-0.00145323957938365,0.00214258136812986,-0.287443386868975,-0.281874276405625,-0.312483669665242,-0.310736604094057,1.62882743694961,2.54704734118988
300.466139780033,-0.00200463020934615,-0.00196703130635365,-0.00520833513413595,-0.00518601376522496,-0.00391389421642097,0.000265772544547889,-0.294196433493655,-0.2863994737729,-0.316309677266139,-0.314932417747554,1.62246612477818,2.50017094549691
304.820721515975,-0.00200850553720514,-0.00197329920391235,-0.00520458689484749,-0.00518346163044604,-0.00545642917351465,-0.00078459907531489,-0.298683998737163,-0.29316959524714,-0.320619053693413,-0.319112156668963,1.62082272650037,2.4175060232161
309.175303251918,-0.00200798321798896,-0.00197610368292679,-0.00519968643148312,-0.00517967220158257,-0.00772216747677208,-0.001870304264509,-0.302688880869875,-0.294953979845586,-0.324996026719995,-0.32349682927196,1.61486777571798,2.44640321354646
313.52988498786,-0.00200362844813672,-0.00197353213956528,-0.00519373673655263,-0.0051747521535215,-0.00826661872153091,-0.00309227222992388,-0.304882088686224,-0.298614610695948,-0.329154972435744,-0.327634283401928,1.60271283576091,2.49166686413084
317.884466723803,-0.00200327512187525,-0.00197815096808961,-0.00518681359654657,-0.00516887172671573,-0.00877338181430636,-0.00437661812550078,-0.310246602984464,-0.304347061780685,-0.333494806011478,-0.332016766582002,1.56339299062198,2.47223902439079
322.239048459745,-0.00201071507873352,-0.0019811052817699,-0.00517899602202601,-0.00516205214695045,-0.0104891515006941,-0.0057360636707378,-0.316686242521199,-0.309320261575936,-0.337442026130527,-0.336173549666175,1.59926115114817,2.47169974857059
326.593630195688,-0.00201243572433214,-0.0019834927950042,-0.00517015919037008,-0.00515436117770015,-0.0126508693212624,-0.00710921373129963,-0.31992045119826,-0.312631116942295,-0.34152358668635,-0.340528036556706,1.60192592134163,2.41232380912464
330.94821193163,-0.00200416253466125,-0.0019827313394611,-0.00516120096090939,-0.0051458116883633,-0.0149677725052253,-0.00814630541797514,-0.323694924215868,-0.314715812366891,-0.3457405488193,-0.34457377834811,1.59247279255914,2.38173051141901
335.302793667573,-0.00200349228080099,-0.00198539278402929,-0.00515136062033779,-0.00513648056949769,-0.0159438150844788,-0.00929647182364302,-0.326286336680343,-0.319934354117347,-0.349708616240502,-0.348717262602128,1.58910540176546,2.36615575162236
339.657375403515,-0.00201108596945841,-0.00198438838141108,-0.00514065647541434,-0.005126466841372,-0.016645475435547,-0.0104029372327503,-0.333186866344062,-0.323720240954418,-0.354121784038674,-0.353001281417575,1.58713501180803,2.35097530769295
344.011957139458,-0.00201090070384426,-0.00198945732326859,-0.00512913171919948,-0.00511586268680549,-0.0164268119036617,-0.0113474026857354,-0.336542878901673,-0.330295247261059,-0.358406007965473,-0.357071062305177,1.5763791022128,2.40805063145527
348.3665388754,-0.00200384087685483,-0.00198773699907638,-0.00511679487738351,-0.00510480138723267,-0.0158147475855911,-0.0122107817785501,-0.341373521864142,-0.33216771819549,-0.36294680271645,-0.361319325214953,1.56968938991629,2.47047510951893
352.721120611343,-0.00200225265745412,-0.00198745544935253,-0.00510424686084576,-0.00509328181487604,-0.0174766645449209,-0.0128316392573331,-0.343100072148387,-0.336829475570439,-0.3668695081169,-0.365553906348951,1.56496995032252,2.47604196576414
357.075702347285,-0.00200569722108699,-0.00198862963410915,-0.00509149303171248,-0.00508137266274818,-0.0185520261573481,-0.013309536689781,-0.350104878019601,-0.341980909967261,-0.37081513146529,-0.369987485815168,1.56744240765845,2.41423260482487
361.430284083228,-0.00200743350835132,-0.00199158168226283,-0.00507848584680282,-0.00506909803742046,-0.0194441236814438,-0.0138318414138915,-0.35332251321886,-0.347678089982752,-0.374969094470052,-0.374100197111363,1.56702814245253,2.36858937501014
365.78486581917,-0.00200364995311779,-0.00198772119382508,-0.00506521612833649,-0.00505651185909264,-0.019129889290171,-0.0141160848153257,-0.35690963747876,-0.349915379728239,-0.379206294347114,-0.377994438111644,1.56640258532978,2.36294859592232
370.139447555113,-0.00200378255519263,-0.0019840361546172,-0.0050518692270213,-0.00504364971258874,-0.0194681668033533,-0.0143894638607382,-0.360517372356674,-0.352909404189615,-0.383759733519463,-0.382147003692205,1.56672642377081,2.43169238129912
374.494029291055,-0.00200179261349325,-0.00198282223344672,-0.00503853177296164,-0.00503058402121675,-0.0203301788515843,-0.0148270563512769,-0.3659607586051,-0.358145127962798,-0.38776052954989,-0.386256918243006,1.56164168579444,2.45036292820899
378.848611026998,-0.00200511267062376,-0.00198265925913136,-0.00502537237355737,-0.00501732657724725,-0.0208309567218773,-0.0151408675893904,-0.371001786135746,-0.362041493604056,-0.391763004841176,-0.390635929299026,1.54838642952822,2.39596331591366
383.20319276294,-0.00200455782877548,-0.00198254737596006,-0.00501197602952225,-0.0050039742852121,-0.0216103608804523,-0.0154225322869255,-0.375304101900676,-0.366830261107419,-0.396145704441526,-0.394570136142762,1.54490458845398,2.42074864745549
387.557774498883,-0.00200594970231001,-0.00197723547924101,-0.00499831664603439,-0.00499051613933159,-0.0225800103359075,-0.0156157895973834,-0.380873463288435,-0.369966688520434,-0.400143216221446,-0.398714813481227,1.54210959311441,2.41802196184462
391.912356234825,-0.00199905119132221,-0.00197419053430729,-0.00498453703023336,-0.00497694447506953,-0.0235444126590175,-0.0157891827536562,-0.381927854633187,-0.37529940982634,-0.40431601461701,-0.402918451759412,1.53432695363683,2.37481978615965
396.266937970768,-0.00199900089082901,-0.00197553987387214,-0.00497061316250463,-0.00496331024898645,-0.0240374675607788,-0.0159353858189273,-0.387224075602537,-0.378535092168851,-0.408195588456801,-0.40701158395765,1.53516675519245,2.35001069257638
400.62151970671,-0.00199562061668514,-0.0019733729014382,-0.00495655923496004,-0.00494916677887526,-0.0240483159198201,-0.016015582818091,-0.391554240569385,-0.384171973240853,-0.412347637121275,-0.411143654278961,1.53932095225587,2.33584066355275
404.976101442653,-0.00199576555473,-0.00196775868321859,-0.00494237229248794,-0.00493498580032413,-0.0238119016627486,-0.0160833745444581,-0.395025990457208,-0.38587376867111,-0.416349809732673,-0.415423983784373,1.53560010298528,2.32759729243187
409.330683178595,-0.0019916369338602,-0.00196734762277209,-0.00492816750167042,-0.00492092476216695,-0.0237490300089239,-0.0161444237944597,-0.399178140461555,-0.391536439018961,-0.420695256295232,-0.419431907480645,1.52689342291677,2.34890491515206
413.685264914538,-0.00199033372237372,-0.00196493332842201,-0.00491395232538813,-0.00490718142223185,-0.0235445046842798,-0.0161891238018044,-0.404912307901547,-0.395193581198475,-0.42465631853412,-0.423440093411471,1.51728394728894,2.33330783403596
418.03984665048,-0.00198766386204391,-0.00196260795993741,-0.00489972450302261,-0.00489355629459187,-0.0232537064882491,-0.0162090602647192,-0.407876194712907,-0.400033634017426,-0.428750627589099,-0.427700670025651,1.50665941884523,2.33587939309254
422.394428386423,-0.00198636146378464,-0.00195552807220913,-0.00488549265306096,-0.00487978432128629,-0.0227864238571366,-0.016185633729001,-0.411241807324186,-0.402492067370039,-0.433493497518201,-0.43163699350487,1.46647191504812,2.44557387300392
426.749010122365,-0.00198484174485835,-0.00195688978385288,-0.00487137622515146,-0.00486586375009178,-0.0226560477475686,-0.0161692982159557,-0.415870495371523,-0.407772807837392,-0.437572605173523,-0.435685114114958,1.50936156435123,2.51997738376804
431.103591858308,-0.00197732062658464,-0.00195261755562476,-0.00485747855834288,-0.00485207332900804,-0.0224957770062861,-0.015626453145134,-0.420100201334176,-0.411179147500466,-0.441486901544013,-0.439775680254747,1.50636186250022,2.47380144668548
435.45817359425,-0.0019756631047351,-0.00195141071950797,-0.00484422838075616,-0.00483803238807534,-0.0230229243311484,-0.0145014371014739,-0.423566972316036,-0.414117568576821,-0.445330118575985,-0.443843530090234,1.50354176136447,2.43454496499201
439.812755330193,-0.00197000168135958,-0.00194145327050079,-0.00483104519499479,-0.00482358719486558,-0.0231739471466507,-0.0138244439524693,-0.426631405563626,-0.418691637099917,-0.449546881716693,-0.447967208080026,1.49894883421586,2.36704327519161
444.167337066135,-0.00196686501797995,-0.00193887005503748,-0.00481782324857445,-0.00480962340881092,-0.023067470181999,-0.013617728343313,-0.433265171682213,-0.424092508697355,-0.453752718926095,-0.452323546249347,1.49257943537388,2.44491875355203
448.521918802078,-0.00196423230972522,-0.00193658738020115,-0.0048045705346526,-0.00479609272526573,-0.0227750060084191,-0.0133336030592203,-0.436432607340616,-0.428696171300387,-0.457742579779545,-0.456341760005448,1.48186956434928,2.4929617865837
452.87650053802,-0.00196380907696066,-0.00193648530221499,-0.00479134251458147,-0.00478296708331448,-0.022484279264626,-0.0133234522468487,-0.440994011930739,-0.432634237982254,-0.461303470722944,-0.460251914426198,1.48285122892889,2.43054387911951
457.231082273963,-0.0019566922131688,-0.00192800752733457,-0.00477823307587672,-0.00477014042899244,-0.0220688334824522,-0.0130152403161649,-0.442564159898151,-0.435006908365306,-0.465358368111553,-0.464184622581862,1.47776374479098,2.35041356739668
461.585664009905,-0.00195162936269186,-0.00192634919243627,-0.00476552844683492,-0.00475758027633757,-0.0218252708767989,-0.0123949874042627,-0.447947033168202,-0.439026571314725,-0.469279956077051,-0.467880063615183,1.48494611574302,2.31874485799818
465.940245745848,-0.00194801616807013,-0.00192056151056373,-0.00475291939232923,-0.0047451618598343,-0.0220634166084732,-0.0121322674505367,-0.452741039382394,-0.444255732953045,-0.473369457669101,-0.471993177548136,1.47400888905012,2.29445376594188
470.29482748179,-0.00194719331771065,-0.0019218682902302,-0.00474042020975957,-0.00473278236386567,-0.0218966884568637,-0.0120870481340372,-0.456708547531095,-0.448635828490015,-0.477882624032975,-0.476098615753797,1.41833438547489,2.37146207217294
474.649409217733,-0.00194085356579792,-0.00191424682649599,-0.00472805557329138,-0.00472055112803561,-0.0215870917009493,-0.0120474436946781,-0.459322341534715,-0.451352264157356,-0.48278894380198,-0.480084209667842,1.46566513578535,2.62420934323795
479.003990953675,-0.00193649792860346,-0.00190789492395404,-0.00471580369023492,-0.00470849775389188,-0.0211250401877931,-0.0120188193841425,-0.463905404798457,-0.454867345225891,-0.485621235525166,-0.484307510185584,1.46391645452103,2.53410070797213
483.358572689618,-0.00193519133989758,-0.00190494609138787,-0.00470363800324292,-0.0046966989579543,-0.0211350702079024,-0.010373057206848,-0.469145920561732,-0.460921204917769,-0.489310022896787,-0.487994902966998,1.45793098554925,2.41747409535135
487.71315442556,-0.00192843655388708,-0.00190393283761827,-0.00469161025163625,-0.00468382742347846,-0.0212229358448167,-0.00942295990955921,-0.472785413186722,-0.465054195552164,-0.493435091607744,-0.492029798901789,1.44878734319442,2.34186324862266
492.067736161503,-0.00192388361207818,-0.00189787520282793,-0.00467966251796562,-0.00467113902430482,-0.0207709279975377,-0.00896395564318647,-0.475517290003798,-0.467433989813429,-0.497072293135013,-0.495976925602143,1.44603620969801,2.29180155605182
496.422317897445,-0.00192260076087026,-0.00189252473761217,-0.00466777110680356,-0.00465901744910932,-0.0202823606986675,-0.00872897625281847,-0.478787559348773,-0.469722471196275,-0.501220514765315,-0.499829377722913,1.44466918819781,2.28373044079989
500.776899633388,-0.0019187364047872,-0.00188954168027362,-0.00465598535656882,-0.00464733188454022,-0.0197158172958874,-0.00868055084987991,-0.483596867163787,-0.475772035031689,-0.505421683289416,-0.503889801618708,1.4461356752722,2.34781710413179
505.13148136933,-0.00191143400552624,-0.00188490581846254,-0.00464432702527801,-0.00463599733930383,-0.020081653150176,-0.0087400506981438,-0.489122080994422,-0.480392016882211,-0.509192043864324,-0.507635690570122,1.44469516739225,2.37443036462013
509.486063105273,-0.00190384308550687,-0.00188079121089747,-0.00463273547843007,-0.00462495236055958,-0.0200900535483483,-0.00889428481179261,-0.491348066315867,-0.482343475057749,-0.514844566124479,-0.511499653279477,1.43732632625256,2.50709397376663
513.840644841215,-0.00190226053106085,-0.00187520641801645,-0.00462121301780302,-0.00461412588876326,-0.0197652651020215,-0.00687285137116424,-0.494564743943975,-0.485244143863961,-0.518735534900543,-0.515465415910423,1.43193624161301,2.79440935951023
518.195226577158,-0.00190098135152023,-0.0018720111941094,-0.0046097784018863,-0.00460341906332425,-0.0192802254422429,-0.00383234489826706,-0.498113357989541,-0.490237575141654,-0.52112499022022,-0.519675547712703,1.43414263090831,2.59060648813733
522.5498083131,-0.00189604001540085,-0.00186552218627654,-0.00459843935205378,-0.00459102429434556,-0.0191673953708919,-0.00231219998901326,-0.504407577588984,-0.494789740652505,-0.52463794469622,-0.52340564961889,1.42055024945458,2.40691173561686
526.904390049043,-0.00189102138339362,-0.00186245729273989,-0.00458754578670467,-0.00457920566412522,-0.0189844999552364,-0.00221198473746534,-0.506869718680648,-0.499200094153116,-0.528389618350763,-0.527564760413717,1.41513265711781,2.26167850898666
531.258971784985,-0.00188747668549774,-0.00185641344553239,-0.00457663057559077,-0.00456802616634182,-0.0187242041644096,-0.00177721966176732,-0.510087165677124,-0.501881362357722,-0.532041672761326,-0.531132257061548,1.40850884096062,2.2741702762278
535.613553520928,-0.00188441876731829,-0.00184738314632495,-0.00456561621907818,-0.00455709745218589,-0.0182350716692245,-0.00128951011946669,-0.51420635280107,-0.506344375693625,-0.537559445008433,-0.535147934780125,1.41543488057903,2.48706952756869
539.96813525687,-0.0018799207868101,-0.00184670700295086,-0.00455453441012925,-0.00454639741150765,-0.017913683140145,-0.000904216307574408,-0.518619084985831,-0.509419785604924,-0.541846109108763,-0.538776990702771,1.40914566426283,2.74909345665708
544.322716992813,-0.00187303744658731,-0.00184126021735691,-0.00454345700717045,-0.00453461925402837,-0.0175148289038107,-0.000888665221635701,-0.522139214359639,-0.513165758871859,-0.544109967435123,-0.542525271188978,1.41123829206619,2.56046710692342
548.677298728756,-0.00186586088049805,-0.00183742066498857,-0.00453234740956058,-0.00452196753778916,-0.0172857508802648,-0.00132358937691268,-0.525748270940929,-0.51823532861257,-0.547788983500815,-0.54631336801805,1.40758165458059,2.41351263108537
553.031880464698,-0.00186097554562327,-0.00183098096891714,-0.00452119382852111,-0.00451005471537318,-0.0169353522717889,-0.0012466867445606,-0.530457061812812,-0.521874385435714,-0.551719639072373,-0.550241392700112,1.39361226150334,2.29659383167432
557.38646220064,-0.00185897590850948,-0.00182546559666855,-0.00450997421115367,-0.00449875055494953,-0.0164059663705123,-0.00107112789827249,-0.532749893183792,-0.525677843852222,-0.555381716757952,-0.554007026324691,1.39241365987384,2.24072513283623
561.741043936583,-0.00185710137527569,-0.00182274380424942,-0.00449870401968542,-0.00448806167024159,-0.0163228528184667,-0.00109328474628666,-0.537325329665662,-0.529335267105697,-0.558916042937758,-0.557842321068332,1.38872844407016,2.23741341562347
566.095625672525,-0.00185030489846967,-0.00181620853818185,-0.00448770465960781,-0.00447778354154854,-0.0164431766192078,-0.00138630737112759,-0.540718806371237,-0.534482205813774,-0.562605755581947,-0.561469322350249,1.38275207335529,2.19338919603189
570.450207408468,-0.00183988539668064,-0.0018081367490349,-0.00447736455023,-0.00446782936888573,-0.0163726698377412,-0.00195232120015255,-0.544955001826928,-0.536367861046139,-0.568025201664825,-0.565558436033341,1.38291459103538,2.54546256538121
574.804789144411,-0.00183149202425138,-0.00180438456010015,-0.00446764279955897,-0.00445805932528265,-0.0168135522196337,-0.00245143646658694,-0.548524023349137,-0.541382213532964,-0.570424946044135,-0.569136966868332,1.38372737726618,2.4041770537498
579.159370880353,-0.00182609800114906,-0.00180275612271558,-0.00445778109519289,-0.00444741176093041,-0.0170826546511833,-0.0028585349508177,-0.553236606730179,-0.544963717734365,-0.574493732920872,-0.572942480200664,1.38129369943848,2.31168520975376
583.513952616295,-0.00182028564117063,-0.00179518397397903,-0.00444779623470859,-0.00443561961946222,-0.0170410096104856,-0.00352123599400404,-0.556081185826649,-0.547983934583612,-0.57881031524672,-0.576431434035469,1.3718348334364,2.43371046134696
587.868534352238,-0.00181627431512249,-0.00179069258814376,-0.00443771812359805,-0.00442397186509091,-0.0177461616490782,-0.00273604993866024,-0.558897201312453,-0.551831780119042,-0.582103267605286,-0.580071798536606,1.37628295488904,2.47433595906958
592.223116088181,-0.00181284974704528,-0.00178549581938175,-0.00442754730237844,-0.00441263988340024,-0.0180024530907815,-0.00215910716038981,-0.565085680787714,-0.555886971461115,-0.585163940557509,-0.583806552788351,1.36621407673206,2.3760395342231
596.577697824123,-0.00180744983443198,-0.00178021496757223,-0.00441723862985262,-0.0044019400128465,-0.0180152113052604,-0.00341128295402138,-0.566749301460836,-0.560401753505277,-0.588798861174913,-0.587434656137828,1.35856875624756,2.25322123780717
600.932279560065,-0.00180059478967898,-0.00177377293386963,-0.00440674573291252,-0.00439172823887968,-0.0177681512519514,-0.00355337745737252,-0.570692250131207,-0.562112122819564,-0.592381995005509,-0.591164260235988,1.35587713989875,2.17607608745638
605.286861296008,-0.00179427542524631,-0.0017689543462705,-0.00439608019285369,-0.00438149657963914,-0.0173930652960623,-0.00347723515191076,-0.574394409981432,-0.5671504892607,-0.596310836981374,-0.595111998819806,1.35326585825658,2.20467085217467
609.64144303195,-0.0017885720398587,-0.00176565949769063,-0.00438530949281224,-0.0043708211718098,-0.0169444317946997,-0.00326767055324311,-0.577334104673428,-0.571013772055363,-0.60025612918025,-0.598655246119033,1.35952357228377,2.24230898111998
613.996024767893,-0.00177388662354638,-0.00174769279128839,-0.00437816842779988,-0.00436379486137166,-0.313747843051441,-0.304280570163339,-1.40677622768909,-1.39844262588769,-0.175582208123133,-0.172602293837452,-4.26,-4.26
618.350606503835,-0.00075960704090151,-0.000561801209102976,-0.00471440213915969,-0.00469058223843753,-0.607816350497858,-0.600021823070627,-0.304132542433179,-0.251998851711487,-0.689025502286225,-0.684996349752602,-4.26,-4.26
622.705188239778,-0.000424979270432207,-0.000328004550165402,-0.00504656415302134,-0.00500438826081116,-0.598363484862468,-0.587200433427319,-0.321387112574697,-0.313220015295089,-0.712596578661232,-0.708018197547041,-4.26,-4.02369446516438
627.059769975721,-0.00117553607157197,-0.000890920250621218,-0.00521387257083364,-0.00515506212728944,-0.586507877909219,-0.56492167116245,-0.805467464579431,-0.706064646029758,-0.678446844431581,-0.677164271356651,-3.0520631732592,-2.2540415062479
631.414351711663,-0.00086734436016252,-0.000662650945503046,-0.00527005442859775,-0.00519791840638189,-0.575033975006098,-0.543518482521071,-0.643945245650868,-0.588796979233626,-0.651567811325097,-0.650131544582565,-3.07583689068107,-2.21711577267143
635.768933447606,-3.6376121500164e-05,0.000442181351710535,-0.00525802378457247,-0.00517396994499382,-0.564404751793805,-0.523848913117951,-0.336823381678437,-0.201777238659182,-0.635309525421645,-0.633349845474123,-3.23523333410445,-2.38219771761847
640.123515183548,0.000184662378162595,0.000423608783778731,-0.00520332005138975,-0.00510555197217946,-0.55408780892444,-0.505100553344901,-0.429635444995087,-0.348930164998957,-0.626160233641963,-0.624064495162096,-3.36310965789342,-2.49802322426872
644.478096919491,-0.000823865377428486,-0.000226114906916568,-0.00512245961339698,-0.00500944852859553,-0.54339600077505,-0.486486614284698,-0.85286987664344,-0.676264797480054,-0.621653748399878,-0.619703479989472,-3.44697539295416,-2.56121379010521
648.832678655433,-0.00118978970303303,-0.0008608150174187,-0.00502779735868656,-0.00490238519511325,-0.532131790609962,-0.468096756569789,-0.837750587026099,-0.775731734934385,-0.620170073693677,-0.618355467330984,-3.4869503102051,-2.56838897910457
653.187260391376,-0.00108081182421028,-0.000526982469296645,-0.004929084269147,-0.0047906837518501,-0.520210070981196,-0.449613041076223,-0.651094886810623,-0.483477430329903,-0.620466006156329,-0.618883518364133,-3.49448782646903,-2.57366133226677
657.541842127318,-0.000853238380705298,-0.000549951236039115,-0.00482766359339239,-0.00467829787211456,-0.507636897705658,-0.431348146966703,-0.537426636894508,-0.487061601796756,-0.621834528483538,-0.620432945165819,-3.48764825885442,-2.57283416929766
661.896423863261,-0.00153882749659915,-0.000832478248010625,-0.00472459543684099,-0.00456591197990304,-0.494435360441321,-0.413197390166063,-0.792823532942238,-0.599100876673515,-0.624012822090905,-0.622764385999348,-3.47157124005572,-2.57239950348775
666.251005599203,-0.00196587681496636,-0.00140993166719522,-0.00462219577170009,-0.00445767590770485,-0.480649462129218,-0.395058995749094,-0.821853051738341,-0.760723320138682,-0.626644208848585,-0.625500673027538,-3.45161200410009,-2.55128697339138
670.605587335146,-0.00198049450008742,-0.00146491799860301,-0.00452286887708879,-0.00435472819201225,-0.466577676235185,-0.377314476268415,-0.766394535508965,-0.591069662562374,-0.629708724132777,-0.628566873798425,-3.43763420810811,-2.53073331001067
674.960169071088,-0.00184248765830511,-0.00137405951373034,-0.00442753390418305,-0.00425715743487919,-0.45208646289986,-0.359755495437918,-0.626761451869186,-0.540549620836014,-0.632717440008333,-0.631738720767754,-3.41617326905812,-2.53086346455367
679.314750807031,-0.00207461730215985,-0.0015530501569848,-0.00433587023730887,-0.0041645131286228,-0.437228121386759,-0.342382927778418,-0.731800320200113,-0.579650881182275,-0.636058909161512,-0.635033231674869,-3.39529040694173,-2.52879092340662
683.669332542973,-0.00240867678725041,-0.00186353107195116,-0.0042478861292899,-0.00407760074800057,-0.422079732686776,-0.325302319438023,-0.800392428883966,-0.697976195850269,-0.639345255629508,-0.638386219622077,-3.39655113163767,-2.51931413463976
688.023914278916,-0.00243581230101666,-0.0020480237880307,-0.0041643731115027,-0.00399706446095879,-0.406720130808742,-0.308697312763678,-0.781639371795683,-0.649727492114887,-0.642834661658967,-0.641756758878662,-3.38689619935685,-2.53310587839138
692.378496014858,-0.00244220047696294,-0.00191998705283668,-0.00408590258552549,-0.00392235378798196,-0.39122583808554,-0.292423554275441,-0.701958376937303,-0.579216603399682,-0.646368457225532,-0.64546805619376,-3.37318267337995,-2.5227053642144
696.7330777508,-0.00239741865911035,-0.00210646048153066,-0.00401219369317514,-0.0038532900138201,-0.375658459878429,-0.276488502849523,-0.712934139943178,-0.616533422342652,-0.649905735423366,-0.648883749221323,-3.35695608713974,-2.52122910475493
701.087659486743,-0.00263178617190767,-0.00217788649521576,-0.00394337468030788,-0.00378919108136151,-0.360063530226693,-0.260910594773543,-0.783385741539621,-0.654956044111464,-0.653249739835468,-0.652559215218274,-3.33896631169049,-2.5099506371331
705.442241222686,-0.00257435345064436,-0.00236764705178167,-0.00387885185153373,-0.00373071915808686,-0.344701654393487,-0.245869718397066,-0.745771353395163,-0.677757047333306,-0.656852189482782,-0.656091240366581,-3.32345846595985,-2.51062282461682
709.796822958628,-0.00268227364677696,-0.00224115481131577,-0.00381883473637966,-0.0036770637442337,-0.329447291502732,-0.231212542163737,-0.745777214862303,-0.615070991391435,-0.660194794769257,-0.659683283053851,-3.31362135927988,-2.50957264766586
714.151404694571,-0.00258474593718962,-0.00235112011186603,-0.00376330644791609,-0.00362850196039875,-0.314317269309316,-0.217095153497408,-0.701389424992162,-0.672171674086932,-0.663611098711992,-0.663007240126958,-3.30345034789476,-2.51851952544402
718.505986430513,-0.00267583455891961,-0.00237583437116208,-0.00371188065412011,-0.00358372920392197,-0.299360065657251,-0.203363192592604,-0.767497619158656,-0.650298129397701,-0.667133637876324,-0.666571026502541,-3.29850196837613,-2.52468890310388
722.860568166456,-0.00263719193018378,-0.00246061578191428,-0.00366449156248143,-0.00354356195586375,-0.284614954774864,-0.190236560832911,-0.723954980220516,-0.703660428261097,-0.670589251099277,-0.670037356073499,-3.29716181197536,-2.53306076923282
727.215149902398,-0.00267281892069357,-0.00239634126093891,-0.00362100313154366,-0.00350742256150512,-0.270109323451996,-0.177541747691206,-0.752719949514735,-0.650778619448826,-0.674160176334409,-0.673533019537894,-3.29724925650651,-2.53402523715228
731.569731638341,-0.00263812625244067,-0.002408360380875,-0.00358129664195339,-0.00347528684420996,-0.255866211302192,-0.165167719391477,-0.720626427855247,-0.683941908502514,-0.677520034755875,-0.6770006427259,-3.27927429941705,-2.53123779221376
735.924313374283,-0.00260728786245274,-0.00247181972235096,-0.0035451426215098,-0.00344683099035869,-0.241906351000571,-0.15334312048547,-0.757969464739013,-0.677489973923943,-0.681009189482667,-0.680315539523717,-3.28489507097181,-2.5297311525384
740.278895110226,-0.00258417442533885,-0.00244447820683478,-0.00351223020580442,-0.00342172671507468,-0.228609249641125,-0.142087217473377,-0.742520421664366,-0.693220539059687,-0.684505046561449,-0.68388974102156,-3.26807770672072,-2.52787159953976
744.633476846168,-0.00255677534584271,-0.00241384454570948,-0.00348240460279035,-0.00339990203132958,-0.215771402121074,-0.13127253871935,-0.740837880771189,-0.681116781109256,-0.687759397858932,-0.687229283638546,-3.26998438379194,-2.53912597582523
748.988058582111,-0.00255702435146291,-0.00238227600330574,-0.0034556363911401,-0.00338102543581767,-0.203267320568105,-0.121006142445113,-0.747068174892318,-0.690468323834134,-0.691147893979361,-0.690535941411196,-3.27880876846966,-2.54811105369838
753.342640318053,-0.00249012731189526,-0.00242801388934861,-0.00343179516352615,-0.00336501979705624,-0.191113697021517,-0.111147422386625,-0.751939745551788,-0.706298031524525,-0.694440329895882,-0.693852726227238,-3.28019000891779,-2.5636964740935
757.697222053996,-0.00249843065254971,-0.00235918706541615,-0.00341061580904107,-0.00335155312105825,-0.179315518861154,-0.101877685901269,-0.755235311586826,-0.698707399386604,-0.697788827963833,-0.697198243564248,-3.28347758429534,-2.57075002956088
762.051803789938,-0.00242074941957418,-0.00232219786938026,-0.00339186797340062,-0.00334033716768259,-0.167872388003843,-0.0928760393916239,-0.738149168272743,-0.705983176736356,-0.701169743271524,-0.700561390023729,-3.27716288949779,-2.55955800264181
766.406385525881,-0.00242439810860063,-0.00225707280761095,-0.00337543908797552,-0.00333122250277771,-0.156787191471068,-0.0844148604704813,-0.754701284345464,-0.702979460221743,-0.704503951822445,-0.703909159176559,-3.27040617574292,-2.55990302115671
770.760967261823,-0.00239008625040059,-0.00226523995605682,-0.00336121189266548,-0.00332407720484302,-0.146069292304924,-0.0762488688201689,-0.753172412892908,-0.728427737966031,-0.707770627866334,-0.707141018042341,-3.27344716658086,-2.56936037138188
775.115548997766,-0.0023653751749885,-0.00222170296381227,-0.00334899436538128,-0.00331865592835741,-0.135916329864632,-0.0687038739636592,-0.764928090464513,-0.718900534166205,-0.711114853536078,-0.710374844779063,-3.2751849533399,-2.56249018581999
779.470130733708,-0.00228056638624242,-0.00217156441893455,-0.0033386061993653,-0.00331483775281128,-0.126215089795042,-0.0615574674435532,-0.741823584215154,-0.723136691105312,-0.714350530155639,-0.713603023789616,-3.28828242356833,-2.57510238541393
783.824712469651,-0.0022635222168259,-0.00210579687433515,-0.00332991000726034,-0.00331239210446413,-0.116902219030436,-0.0548384489466171,-0.755559792486581,-0.717493107758725,-0.717320873591033,-0.716788017533461,-3.29474442346937,-2.60363410123991
788.179294205593,-0.00225009313161064,-0.00208980878018335,-0.00332277328863094,-0.00331119313672718,-0.10797045823247,-0.0485082568661713,-0.765341479895579,-0.743487584114436,-0.720679409585952,-0.720043504474153,-3.29297348982558,-2.6018830884933
792.533875941536,-0.00220566179970276,-0.00205355659667124,-0.00331704979645456,-0.0033086198145722,-0.0994084890555646,-0.0425371718709087,-0.772273989023316,-0.738764068209205,-0.72379029984806,-0.723213078096439,-3.30014958597568,-2.60276852910071
796.888457677478,-0.00213452970938084,-0.00200550514195015,-0.00331492055831343,-0.00330462814647502,-0.0912070413901323,-0.036925778549704,-0.754319040720928,-0.732321678091021,-0.72698854954071,-0.726407053962716,-3.30375853169351,-2.60890151184376
801.243039413421,-0.00209692479382168,-0.00194535626279349,-0.00331617804413168,-0.00330173491253397,-0.0833636516988599,-0.0316760215559106,-0.761397682974716,-0.73259807997224,-0.730012527385085,-0.729646015120245,-3.29453392437819,-2.62196247912275
805.597621149363,-0.00207297735457748,-0.00192331412194918,-0.003318021505945,-0.0032998337265179,-0.0758809129700928,-0.0266948471837777,-0.772997881711136,-0.754133234972133,-0.733213990686131,-0.732691144685084,-3.31305423653043,-2.62598822133275
809.952202885306,-0.00204082705920131,-0.00189706183222819,-0.00332052861415701,-0.00329881171350817,-0.0689309974182935,-0.0221996974183934,-0.779766411070691,-0.75642951550528,-0.736429941558972,-0.735822685479273,-3.31666105354381,-2.61884015033358
814.306784621248,-0.00198971818750199,-0.00184573108341948,-0.00332354516485333,-0.00329854019916066,-0.0624267145676404,-0.0180423474964052,-0.768126634020886,-0.750895212980089,-0.739413322650799,-0.738910383784412,-3.32557173548023,-2.63029887862103
818.661366357191,-0.0019374609562795,-0.00179501982997379,-0.00332680391662817,-0.0032989100103294,-0.0562694004046623,-0.0141671812590806,-0.767539066456441,-0.749810768776361,-0.742353250904545,-0.741917341133273,-3.33579686820958,-2.64839979848242
823.015948093133,-0.00190804910387368,-0.00177113758622345,-0.00333018273956157,-0.00329964464103471,-0.0504355722669495,-0.0106423682157435,-0.778061707646742,-0.762046154886328,-0.745506511520258,-0.744881069208845,-3.35771978561005,-2.63985170484484
827.370529829076,-0.00188262161430877,-0.00174028669913364,-0.00333364718508156,-0.00330072760213275,-0.0449099328548035,-0.007287988981854,-0.786726180857218,-0.769764131073365,-0.748458509135517,-0.747965724177888,-3.35607625997821,-2.65797601759516
831.725111565018,-0.0018430071390566,-0.00170080139922911,-0.00333706094259989,-0.00330211497199789,-0.0396833541042766,-0.00417715969321793,-0.782322431317461,-0.766163703892277,-0.751592862488076,-0.750951070267317,-3.35265192394924,-2.64300316600099
836.079693300961,-0.00179566934351233,-0.00165825124607629,-0.00334034449734361,-0.00330370762151438,-0.0347503530344049,-0.00136587474843029,-0.779237272375629,-0.764636145946898,-0.754540072979904,-0.753993417185297,-3.35650538143096,-2.65416197687723
840.434275036903,-0.00175912254540956,-0.0016330832615321,-0.00334356484917386,-0.00330544337041236,-0.0301068497532165,0.00123477619777234,-0.787005416645544,-0.773663495901836,-0.757455844665135,-0.75692672370594,-3.36211657887706,-2.64936462561056
844.788856772846,-0.00173702972374617,-0.00160313505784509,-0.00334663134140581,-0.00330723472073167,-0.0259033244125421,0.00343826612547027,-0.794476974113464,-0.779976537159597,-0.760459658259604,-0.759858491156363,-3.36544581640359,-2.66364120413219
849.143438508788,-0.00170387761764918,-0.0015727582193591,-0.00334945048425044,-0.00330901369111071,-0.0220617240897274,0.00539365520571024,-0.793716179197719,-0.780733764370754,-0.763302060903973,-0.762750312493331,-3.38166188149381,-2.67601041658581
853.498020244731,-0.00166681754589508,-0.00153976875611805,-0.00335185040380895,-0.00331072827331344,-0.0184711811810606,0.00730920489250276,-0.791185343246056,-0.777856068190224,-0.766219761669936,-0.765648419860939,-3.38436905152929,-2.67225273083615
857.852601980673,-0.00163095072233112,-0.00151428672372497,-0.00335382746223867,-0.00331229202115761,-0.0151155836076437,0.0089842902078578,-0.796473548614858,-0.783371751459578,-0.768954247252727,-0.768570005309267,-3.38826937530963,-2.69286783319905
862.207183716616,-0.00161675262285559,-0.00148886068102961,-0.0033552948471863,-0.00331360595819383,-0.0119826410187389,0.0103994698428293,-0.806520652588257,-0.791455795279235,-0.771939320875641,-0.771373175295278,-3.40792122057329,-2.68246743981043
866.561765452558,-0.00158729951434945,-0.00146384820352956,-0.00335634433731022,-0.00331462978027022,-0.00906544167269906,0.011742972156798,-0.808065511694234,-0.791928835686694,-0.774699438841914,-0.774286683889135,-3.4128402796341,-2.71195465165787
870.916347188501,-0.00155037393931663,-0.00144357663606516,-0.00335696723048507,-0.00331535099817967,-0.0063602252196724,0.0128250244930965,-0.804525499578156,-0.791241431179983,-0.777525906123109,-0.77710243274713,-3.41134436081183,-2.69938561573936
875.270928924443,-0.00152050007632825,-0.0014177460979104,-0.00335719246709443,-0.0033157117127311,-0.00385949775860248,0.0138306533118929,-0.808948831681886,-0.79203681432743,-0.780300454527845,-0.779934897374499,-3.41493232383049,-2.71530109478017
879.625510660386,-0.0015047913857581,-0.0013960625119518,-0.00335682320520596,-0.00331566792335871,-0.00169257553127061,0.0145838740720745,-0.814146482516692,-0.801099312795694,-0.783246242640153,-0.782745013916368,-3.41784813902715,-2.71188267638676
883.980092396328,-0.0014840239328032,-0.00137872118083486,-0.00335579163541756,-0.00331519397629034,0.000192433926963918,0.0151681758141942,-0.820596491703494,-0.805995983132322,-0.785963381839348,-0.785510968317354,-3.42752415041481,-2.71048127803608
888.334674132271,-0.00145242555032725,-0.00136131233770577,-0.00335413689730239,-0.00331425726507875,0.00191878407538923,0.0157926295963397,-0.817417486799361,-0.804208293445983,-0.788623190055879,-0.788232106329353,-3.43317717527196,-2.71898869116605
892.689255868213,-0.00142893851024859,-0.0013409505139731,-0.00335180403744788,-0.00331279413850124,0.00349843474080364,0.0162200119191926,-0.819156879793992,-0.804432361795751,-0.7913799180371,-0.790989867916972,-3.42604264355471,-2.72569797761145
897.043837604156,-0.00141744657333163,-0.00132154316963999,-0.00334883418879816,-0.0033107765173517,0.00493705312125282,0.0165225203549159,-0.825628484237202,-0.810616582867617,-0.794025740588621,-0.793628752217038,-3.44385779544099,-2.72751136853548
901.398419340098,-0.00139694250549508,-0.00130863068061139,-0.00334522951485067,-0.00330821903221226,0.00623815509676561,0.016724467796916,-0.828555797784985,-0.815901985089278,-0.796761678609833,-0.796283611252416,-3.45186143493228,-2.7384132996773
905.753001076041,-0.00137732378456275,-0.00129298755391005,-0.00334105176090282,-0.00330510489247026,0.00740801654095895,0.0168032153366905,-0.832500121207841,-0.81475015950844,-0.799384770934171,-0.799050374014378,-3.45519237553116,-2.74936711775727
910.107582811983,-0.00135377242971366,-0.00127831931686187,-0.00333621316150014,-0.00330138788462424,0.00845723290180022,0.0168235438792527,-0.829677094160353,-0.816747035367593,-0.80211763180967,-0.801711340880361,-3.4624914847666,-2.7429291578423
914.462164547926,-0.00134022688914726,-0.00126509214644658,-0.00333065428472269,-0.00329706884072794,0.00927209433125667,0.0167363591752447,-0.834915508837143,-0.816294259187062,-0.804827438921238,-0.804330341863087,-3.46791139239871,-2.74259080184797
918.816746283868,-0.00131895587217713,-0.00125376234032655,-0.00332442689315637,-0.00329215585211094,0.00987436659677756,0.0165366063342765,-0.836424113375602,-0.825993079012072,-0.807383522991652,-0.806938295877775,-3.46506752615309,-2.74117980253613
923.171328019811,-0.00130725511514,-0.00124093844990632,-0.0033174922344879,-0.00328660199130735,0.0103949193565439,0.0164060643034106,-0.846120939127091,-0.826983478528064,-0.809930767873624,-0.809535534810619,-3.4676035943186,-2.75270248817822
927.525909755753,-0.00129698078241337,-0.00122748915560756,-0.00330991109485662,-0.00328047238557223,0.0108383062323365,0.016189944907545,-0.842761224035511,-0.82929147155651,-0.812504445727201,-0.812139976273641,-3.47579546621284,-2.75825705891431
931.880491491696,-0.00127459719353957,-0.00121890587619608,-0.00330172051284961,-0.00327369183395998,0.0112068283909654,0.0158932337299826,-0.844676599253819,-0.830443025662092,-0.815131043647022,-0.814624223124238,-3.49849374299619,-2.75712521632745
936.235073227638,-0.00126249657662514,-0.00120797948464607,-0.00329298038439204,-0.00326635884430141,0.0115038222086748,0.0154060953993233,-0.849429989104104,-0.829656175362298,-0.817671612710071,-0.817179874521527,-3.50070870307621,-2.77982627284465
940.589654963581,-0.00125098027930932,-0.0011991677715488,-0.00328362979866041,-0.00325840484450465,0.0117378080151258,0.0150424325118694,-0.848848758434921,-0.838524584649647,-0.82015222191487,-0.819764282370046,-3.49818507463208,-2.77263711880876
944.944236699523,-0.00124456945855511,-0.00119077672294349,-0.00327360052269161,-0.00324986518634908,0.0119216046018943,0.0145900839133188,-0.858887596019476,-0.839601182847715,-0.822772260890296,-0.822308795267062,-3.49608793955703,-2.76630180122993
949.298818435466,-0.00122905267388084,-0.00118322396782504,-0.00326298488064324,-0.00324071210973334,0.0119528497624139,0.0141250671177646,-0.85431153825819,-0.844573972466315,-0.825288293933411,-0.824762493373756,-3.50862993144222,-2.76294745326242
953.653400171408,-0.00121634655742739,-0.00117307789132021,-0.00325174127281605,-0.00323096092523524,0.0118178395234222,0.01362840436921,-0.858180227070117,-0.842308000087707,-0.827711336362709,-0.827194511731674,-3.51342045495665,-2.77004517259777
958.007981907351,-0.00120445331485958,-0.00116152087512629,-0.00323991277547441,-0.00322062325125204,0.0116553168360703,0.0131489259562675,-0.858870516475463,-0.845996986170949,-0.830109439496836,-0.829686077196954,-3.51207784630921,-2.7788059511534
962.362563643293,-0.00119532233112062,-0.00115670411631483,-0.00322758106267336,-0.00320974819536,0.0114650451944685,0.0125656396997645,-0.860756600337414,-0.851074607377215,-0.832603384394917,-0.831979991506356,-3.50933127566661,-2.78969888584455
966.717145379236,-0.00118847569978791,-0.00114977696992007,-0.00321480572992909,-0.00319833701352102,0.0112483756729916,0.0120340184257391,-0.867144504918252,-0.85423320488335,-0.834964853452573,-0.834529169818329,-3.52251333820526,-2.79205109362362
971.071727115178,-0.00117768364300152,-0.00114366953037325,-0.00320152774734674,-0.00318637385291788,0.0110117809804444,0.0117295497285752,-0.867523226480584,-0.856382236976262,-0.83733233626079,-0.836950313178265,-3.52975364830686,-2.79630369771732
975.426308851121,-0.00117476914841289,-0.00113440606971726,-0.00318767768355773,-0.00317386909726344,0.010400062883538,0.0113733065806606,-0.867214062162289,-0.854394097009825,-0.83980951947766,-0.839302472866647,-3.52522135702214,-2.79000773041845
979.780890587063,-0.0011613402172153,-0.00112984477014399,-0.00317337285566754,-0.00316085171146082,0.00982096445342796,0.0110307933074107,-0.870759730974281,-0.86118559333134,-0.842195204160053,-0.841675949856982,-3.52400169787947,-2.78768092341724
984.135472323006,-0.00116082953180183,-0.0011207458457192,-0.00315855412107743,-0.00314734700532968,0.00931226025454187,0.0106271185798628,-0.876978916414538,-0.862504302964525,-0.844647715582244,-0.844041244889805,-3.53886840259866,-2.78854704881478
988.490054058948,-0.00115555594062731,-0.00111008420295104,-0.00314325855758416,-0.00313333674028937,0.00874412232108289,0.010169627138358,-0.876494483491176,-0.86680814113291,-0.846901393451996,-0.846233340107142,-3.53595838373777,-2.79277168499173
992.844635794891,-0.00114880611037432,-0.00110702491343681,-0.00312759718626354,-0.00311891218173739,0.00812185659629731,0.00971065734289706,-0.878575888058593,-0.868186473691994,-0.849118969424548,-0.84872573154715,-3.54931288603866,-2.81134413379803
997.199217530833,-0.00114060882425368,-0.00109724018301697,-0.00311161990604387,-0.00310400884941477,0.00741840450445877,0.00922696803215403,-0.8799228439555,-0.86833269643673,-0.851419983673045,-0.851066747114495,-3.547623830211,-2.81113282959681
1001.55379926678,-0.00113396302752473,-0.00109492816303715,-0.00309526816978291,-0.00308872768627697,0.00678234924763831,0.00875160789416538,-0.88388888961959,-0.872593045890541,-0.853754895589747,-0.853304749315817,-3.55187465366462,-2.82468100656356
1005.90838100272,-0.00113188756836489,-0.00108601880299503,-0.00307847146996577,-0.00307300736843228,0.00620006059314883,0.00828390933557422,-0.888441670407846,-0.877684933254555,-0.856103854812552,-0.855507037904515,-3.55886485764653,-2.79861142511943
1010.26296273866,-0.00112098420037685,-0.00107976218587198,-0.00306135153278435,-0.00305688992386562,0.00556112272895825,0.0077101575009193,-0.887192786602313,-0.877524694346993,-0.858333529854912,-0.857671331589948,-3.55669257600145,-2.81371592182739
1014.6175444746,-0.00112005467467627,-0.00107496779296554,-0.0030438505783643,-0.00304040205534694,0.00505288905544459,0.00725249827484909,-0.88980872343778,-0.879055633133394,-0.860719178587797,-0.860063027661468,-3.55688812976891,-2.80519702184127
1018.97212621055,-0.00111729467063558,-0.00106540668220775,-0.00302599187958985,-0.00302351831593292,0.00452668332344513,0.00678404033139252,-0.891660676712178,-0.88191233251049,-0.86281392800939,-0.862223405609904,-3.55621322492197,-2.8124905769435
1023.32670794649,-0.00111138593632119,-0.00106133775962939,-0.00300793093956736,-0.00300633035285485,0.00391888065303426,0.00624438004634482,-0.895916242732779,-0.885409142077292,-0.864975993742109,-0.864530239742915,-3.56608180566363,-2.81569894967916
1027.68128968243,-0.00110329566155761,-0.00105952177589875,-0.00299031939278303,-0.00298877620616891,0.0033568727238691,0.00571397995292774,-0.897310031351577,-0.886630654924039,-0.867146463012636,-0.86666177065464,-3.56479175647291,-2.8236423144142
1032.03587141837,-0.00109481214095881,-0.0010511247721664,-0.00297243934975586,-0.00297035395640421,0.0028100965574614,0.00516191837789094,-0.89891706549367,-0.887762594176246,-0.86922268910949,-0.868801212980505,-3.57690849740418,-2.8366563061707
1036.39045315432,-0.00109294127509897,-0.00104330932619277,-0.00295427318112669,-0.0029515861750231,0.00228186846422449,0.00460725767691912,-0.899815413446996,-0.891360824915367,-0.871485133554018,-0.870983205391691,-3.58294209824726,-2.83062149400752
1040.74503489026,-0.00108341985845126,-0.00103655738846191,-0.00293574785487342,-0.00293250928811002,0.00179828291579825,0.00414428209488477,-0.904665003928077,-0.893660035713393,-0.873551873048859,-0.873127758479651,-3.57970504317857,-2.83021141433068
1045.0996166262,-0.00108218472395267,-0.00103595624896172,-0.00291700477259537,-0.00291313714671083,0.00139487748827772,0.00366573833087275,-0.906297177255377,-0.895297056071305,-0.875730969822491,-0.875201050089492,-3.57546462166118,-2.82012749068253
1049.45419836214,-0.00107836850751992,-0.0010262819322507,-0.00289797680167981,-0.0028935943857722,0.00090411898372256,0.00322954608960862,-0.906885286157983,-0.897376592991293,-0.877754442401014,-0.877326153276288,-3.57056462003238,-2.84407635420261
1053.80878009809,-0.00107064806897448,-0.00101915225877684,-0.00287871400105151,-0.00287391900760766,0.000450383047505353,0.0028032314319751,-0.909461170568027,-0.897704260255607,-0.879896305241791,-0.879357579446401,-3.58000940123025,-2.83697568788864
1058.16336183403,-0.00106564289903189,-0.00101940207913362,-0.00285924983571354,-0.00285412034936334,-2.55736659626459e-05,0.00231164993420314,-0.911156123753824,-0.902146531948071,-0.88192671845279,-0.881474038622431,-3.58542368218076,-2.83919310882159
1062.51794356997,-0.00105705256192682,-0.00101242775391307,-0.00283962231381806,-0.00283420812125936,-0.00051341633507779,0.00182851717491204,-0.915277654458822,-0.903693315105674,-0.883915139228967,-0.88352967298431,-3.57959886087126,-2.846518545636
1066.87252530591,-0.00105601182644477,-0.00100454279363089,-0.00281980944384419,-0.0028141067291047,-0.00090358926320616,0.00136846882065344,-0.914392097256963,-0.907473520506839,-0.885896480061097,-0.885516990616464,-3.59603349469545,-2.85942808034148
1071.22710704186,-0.00104645116943444,-0.00099765892060906,-0.00279974263220925,-0.00279380372024297,-0.00128099848338582,0.000932376304436639,-0.91742384455996,-0.906255415248695,-0.887929249927301,-0.887535779865229,-3.59458911006214,-2.84336615868143
1075.5816887778,-0.00104404978081342,-0.000997860882276466,-0.00277956365842924,-0.00277323805404573,-0.00162186336460873,0.000565999958685819,-0.919517483086115,-0.909842969250412,-0.889932637070131,-0.889425853242797,-3.58835841445842,-2.85054035196811
1079.93627051374,-0.00103852284259591,-0.000987110478885904,-0.00275917613106961,-0.00275268268286595,-0.00184163808482792,0.000194758768691756,-0.92299518128578,-0.911807661828706,-0.89191591574992,-0.891433681507535,-3.58977512833392,-2.84785986611269
1084.29085224968,-0.00103091403840934,-0.000980250136133467,-0.00273867473427444,-0.00273201067914306,-0.00221386604052435,-0.000174351236984431,-0.924148983441027,-0.914527096429216,-0.893870820150923,-0.893395814033035,-3.59594143384837,-2.8619858825402
1088.64543398563,-0.0010243333486601,-0.000979633323856864,-0.00271807910757798,-0.00271123015448101,-0.00260948599909063,-0.000483217231929329,-0.925418936593025,-0.91577732428526,-0.895843238510198,-0.895431290927901,-3.59163869236645,-2.85982801963968
1093.00001572157,-0.00101666473364393,-0.000969716753533571,-0.0026973772711532,-0.00269049050399932,-0.00292572226608485,-0.000943744124513017,-0.928128340392505,-0.914787179358724,-0.897756015585917,-0.897304101513392,-3.59823893084163,-2.85738570286109
1097.35459745751,-0.00101478962237219,-0.000965052691785792,-0.00267655335795583,-0.00266962151741326,-0.00317570933596516,-0.00131094093098638,-0.928408658139502,-0.920672788792287,-0.899598224547347,-0.899182930463679,-3.59890406200868,-2.86657149590149
1101.70917919345,-0.00100572245194885,-0.000957396971501052,-0.00265563952922378,-0.00264857619046753,-0.00347592264886748,-0.00163644639986174,-0.932917761448564,-0.921268827599318,-0.901450284261759,-0.900965501644114,-3.61679583678961,-2.86317458676728
1106.0637609294,-0.00100240223897506,-0.000958141332485755,-0.00263464006107306,-0.0026273874507796,-0.00369281025556186,-0.0019194654576135,-0.932837413859785,-0.923495937641693,-0.903430844367559,-0.902851323651043,-3.62295701716802,-2.86342416113072
1110.41834266534,-0.000993922437098136,-0.000946870690524629,-0.00261352813734575,-0.00260621110050838,-0.00383862998064403,-0.00218825703418726,-0.934977303347333,-0.924913298312566,-0.905224685532939,-0.904771677243667,-3.60139751578084,-2.8514853004635
1114.77292440128,-0.000989110238372654,-0.0009407454396154,-0.00259230929340699,-0.00258500461771583,-0.00404095596101009,-0.00241365940299845,-0.936455858829618,-0.926975739896695,-0.9070401047872,-0.90657234868727,-3.61519300313698,-2.85667737698883
1119.12750613722,-0.000979573365551223,-0.000934853847275306,-0.00257103799745578,-0.00256373364206949,-0.00431819951917745,-0.00264091778951468,-0.938047274011214,-0.928838159802076,-0.908883320699134,-0.908305644910652,-3.61031380754547,-2.87828735468588
1123.48208787317,-0.000972334419716607,-0.000926917414203529,-0.00254972764896043,-0.00254250282843848,-0.00449094395239165,-0.00284006350952085,-0.94165919582385,-0.930431777283802,-0.910714511786209,-0.910203195063409,-3.61778267758764,-2.86775679471114
1127.83666960911,-0.000968847560099357,-0.000921676590288994,-0.00252835620891459,-0.00252126330181139,-0.0047379187764731,-0.00316349250578233,-0.941363140244852,-0.933102794499831,-0.91243551981333,-0.911944272133291,-3.60588848717284,-2.8657651075525
1132.19125134505,-0.000958958513484561,-0.000911537940636919,-0.00250693671958735,-0.00249989817626995,-0.00490564871870582,-0.00346990363730897,-0.943885232283656,-0.933957403458092,-0.914098544594243,-0.913698792194705,-3.61651517999001,-2.865470253969
1136.54583308099,-0.000954484695772678,-0.000912343618333036,-0.00248548245449503,-0.00247841705095129,-0.00499428619969563,-0.00361207483763218,-0.945338011356993,-0.935520297402947,-0.915874040226689,-0.915473722500935,-3.60993117703471,-2.87369084188649
1140.90041481694,-0.000945152992043202,-0.000900883881928581,-0.00246397519666822,-0.00245697007079586,-0.00507345297747023,-0.0037931538709602,-0.947443984951613,-0.937154827080866,-0.917548717832857,-0.917069111066354,-3.62688069217787,-2.87915902215831
1145.25499655288,-0.000943769372315149,-0.000891741685691771,-0.00244240064622651,-0.00243554971892943,-0.00515404831391648,-0.00395296996654546,-0.949077503967648,-0.940229642771537,-0.919225769093346,-0.918853477080278,-3.61721808379889,-2.88110367928538
1149.60957828882,-0.000930770659498465,-0.000889972544197689,-0.00242080128762403,-0.00241407834256116,-0.00532831031775053,-0.00409498481820936,-0.950005004509813,-0.941172794896352,-0.92092797707442,-0.920549571363614,-3.61709898067433,-2.89023879788968
1153.96416002476,-0.000922152475169587,-0.000878780030149379,-0.00239921050722952,-0.00239266894470675,-0.00549694453208033,-0.00422609441058663,-0.953506887655241,-0.941574675475447,-0.92261339710424,-0.9221930680833,-3.62556345476671,-2.8912771935585
1158.31874176071,-0.000920534664904286,-0.000873442506374782,-0.00237760179577048,-0.00237130401345666,-0.00557118799597747,-0.00428354311031328,-0.953250957331047,-0.94467677885552,-0.924292005494663,-0.923833562464322,-3.62896814146879,-2.88637015521025
1162.67332349665,-0.000908305630606293,-0.000864627075689132,-0.00235596451157138,-0.00234982188317305,-0.00565282454513708,-0.0045176327723345,-0.956007148631923,-0.945861605544628,-0.925957755480083,-0.925455490486015,-3.62246051797278,-2.87304332238214
1167.02790523259,-0.000904166577228703,-0.000862568800872433,-0.00233432468327523,-0.00232824866009244,-0.00566096868555119,-0.00466626047784591,-0.957050195671138,-0.947377725789454,-0.92748187932539,-0.927017585274804,-3.63379265993031,-2.87864738719632
1171.38248696853,-0.000893333584871358,-0.000852719454467154,-0.00231266710758572,-0.00230671542975225,-0.00566496863129968,-0.00470222369708432,-0.959046988535061,-0.948630089524703,-0.929135264286838,-0.928570179939427,-3.63380274543722,-2.87620088395516
1175.73706870448,-0.00088816343458229,-0.000842511357127551,-0.00229096516165228,-0.00228524117595162,-0.00571082069357813,-0.00476215975499734,-0.96046156050604,-0.951212594229743,-0.93063341374174,-0.930093029006725,-3.62687293239691,-2.89946140295764
1180.09165044042,-0.000876944063872122,-0.000837905156147891,-0.00226926464942759,-0.00226370382663932,-0.00579303876796251,-0.00481385400381669,-0.961363846128938,-0.952269022907895,-0.932138106127747,-0.93167915044762,-3.63251441324632,-2.89250380786673
1184.44623217636,-0.000871284389381233,-0.000828316719954956,-0.00224758134989264,-0.00224225533031617,-0.00588459753871385,-0.00490097690476825,-0.964362781567677,-0.952892366008379,-0.933718764436273,-0.933271178381707,-3.63928013065209,-2.89940882583149
1188.8008139123,-0.000866746574233981,-0.00082394817123124,-0.00222589466179167,-0.00222086418832034,-0.00587662409918598,-0.00500391618857719,-0.9649383108776,-0.956102202125623,-0.935232971259827,-0.934743691867427,-3.64191152389997,-2.90741957091948
1193.15539564825,-0.000855268762299624,-0.000811203695933489,-0.00220423416225172,-0.00219937117821948,-0.00591403240245274,-0.00497340892424541,-0.966703513948774,-0.95654747459369,-0.93671935191201,-0.936303988588252,-3.63082537464262,-2.87869998055843
1197.50997738419,-0.000848736014624729,-0.000804778780889723,-0.00218251748804382,-0.00217778559132167,-0.00592980310777479,-0.00510345455871144,-0.967974918774047,-0.958298984032367,-0.938233752295946,-0.937771511986815,-3.63779465736014,-2.88387798305648
1201.86455912013,-0.000838794871786789,-0.000801961379790505,-0.0021608408486567,-0.00215623959883925,-0.00580340874399198,-0.00515788361074987,-0.969625291051571,-0.958580161570843,-0.939665544267091,-0.939198729185202,-3.63668731978462,-2.89460293874284
1206.21914085607,-0.000834650954760873,-0.000789990150340936,-0.00213913115550558,-0.00213478131256696,-0.00578186839391265,-0.00509903219571089,-0.970870847087295,-0.961455173149515,-0.941016106976395,-0.940486177667769,-3.64831185862803,-2.89071362948513
1210.57372259202,-0.000822634553218487,-0.000783598304412015,-0.00211742291755755,-0.00211322663621484,-0.00585479449368876,-0.00517794640374352,-0.972006579319183,-0.962330084165631,-0.942437039426473,-0.941970009314658,-3.65006404378057,-2.90974968293329
1214.92830432796,-0.000814645134076199,-0.000772309168248114,-0.00209576000450949,-0.00209177858234998,-0.00587503041314839,-0.00518526299529247,-0.974904390533562,-0.963784180676623,-0.943835799842383,-0.943382518598259,-3.65185173687017,-2.92141805973095
1219.2828860639,-0.000807850596455934,-0.000767586646883071,-0.00207407332709583,-0.00207040350689854,-0.00586586419185078,-0.00519939836172358,-0.97448804709374,-0.965804125277382,-0.945202992867253,-0.944843226715397,-3.64388905945474,-2.90573669458597
1223.63746779984,-0.000797633348918889,-0.000756958225181581,-0.00205241218805599,-0.00204892232579067,-0.00574714488480395,-0.00517000905370519,-0.977065921282137,-0.966259441107826,-0.946659459111019,-0.946172360435603,-3.64466894639116,-2.90117797883657
1227.99204953579,-0.000791485428591683,-0.000749079656959009,-0.00203072298729232,-0.00202733354764885,-0.00559195831155336,-0.0051041026004486,-0.976975961178204,-0.967340493617379,-0.948033566329005,-0.947643098210469,-3.621486412787,-2.88213516163616


==> figures/SlewBoundsOld.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0
4.25531914893617,-1.89692550188511e-06,-1.01492225547776e-06,-9.00311003477963e-07,-6.70238705765513e-07,0.00611161295835067,0.00627474830638458,0.00545967449166956,0.00555005057859866,-0.00517924775378124,-0.00513725540659879,0.992591946755211,1.02172910016807
8.51063829787234,-9.89588046382094e-06,-3.75055316525691e-06,-6.72134576217283e-06,-4.78678517078185e-06,0.0200433061742865,0.0214674635247929,0.0118688377496757,0.0126051870096511,-0.0119902280031206,-0.0117515332468328,2.37069880126599,2.57688982725934
12.7659574468085,-2.27669684866329e-05,-6.99555702438729e-06,-2.1306600675128e-05,-1.5258964177565e-05,0.0371462518906139,0.0416744322269849,0.0145012079431103,0.0158944940353081,-0.018895619599322,-0.0184152396921116,3.13834538570549,3.6596753055984
17.0212765957447,-3.80187003355683e-05,-1.26186693945669e-05,-4.56250088525094e-05,-3.36493909031746e-05,0.0533430222689016,0.0629486226467485,0.0151437265060883,0.0158996633944417,-0.025734849074206,-0.0248312959264823,3.45773071617051,4.37328393579563
21.2765957446809,-5.69590588390962e-05,-2.36624172761665e-05,-7.8840571132674e-05,-6.03481762174201e-05,0.0675148364235274,0.0830912223471785,0.0126516413649391,0.0143558651268786,-0.0319849137193304,-0.0314092877461743,3.63975267544262,4.82938480322661
25.531914893617,-8.44628512444283e-05,-3.77958323439037e-05,-0.00011946199385315,-9.47141985957596e-05,0.0787224558732245,0.100512243764465,0.00828866813798914,0.0102346760624082,-0.0377250393557913,-0.0370185236937226,3.65750480305537,5.00643536489571
29.7872340425532,-0.000117776801625446,-5.60917432723774e-05,-0.000165615040213422,-0.000136037072143418,0.086884564303481,0.114489618027705,0.00286737635746382,0.00549764306897081,-0.0432073511162433,-0.0428271406274353,3.59152808862871,5.13174870441807
34.0425531914894,-0.000151637365504764,-8.02453277182292e-05,-0.000215987571277686,-0.000182760021718147,0.0919536610003057,0.124674244314143,-0.00208250613658141,0.000103227346768931,-0.0482815846093272,-0.0478662772116133,3.49593029882921,5.08241916655587
38.2978723404255,-0.000185252004303298,-0.000111087787479069,-0.00026929308626073,-0.000233915903416445,0.094529939201718,0.131310806603595,-0.00736554648804076,-0.00484103599909342,-0.0533928833791184,-0.0530112932588722,3.42399462568505,5.03796981192402
42.5531914893617,-0.000222763532049772,-0.000143379669743298,-0.000324155897489754,-0.000288093684717635,0.0948743299629529,0.134628696346927,-0.0132986393694337,-0.0106387354182477,-0.0582379677442121,-0.0577309145008171,3.30774211322689,4.91305396909374
46.8085106382979,-0.000261097015855026,-0.000181183598407562,-0.000379728584848283,-0.000344484931420639,0.093390967454409,0.134464281202599,-0.0191436021708363,-0.0171159109203175,-0.0629937377128349,-0.0623595634136302,3.21215208861337,4.75658264452347
51.063829787234,-0.000297837908839286,-0.000223660668280817,-0.000435154954313979,-0.00040176363858432,0.0905723723875029,0.131825229505744,-0.0243195661802243,-0.0234197786320417,-0.0675399740287208,-0.0670473201125176,3.14333964693681,4.61833065065334
55.3191489361702,-0.000332974961417879,-0.000268294257983695,-0.000489736168522829,-0.00045910677414286,0.0865528396419139,0.127005742742898,-0.0302412679370323,-0.0286047922426613,-0.0721765383496098,-0.071546716281215,3.05358376546627,4.46106519721996
59.5744680851064,-0.00036988847973101,-0.000311790082486516,-0.000542894643974461,-0.000515658695893918,0.0817016321331348,0.120638331554752,-0.0362145428590161,-0.0336849477828007,-0.0766934953051809,-0.0760905754795401,3.00413718759279,4.36197064536276
63.8297872340426,-0.000406122358663511,-0.000357375274241574,-0.000594273633350738,-0.000570792423335362,0.0763048032824651,0.112784642985179,-0.0411259229533207,-0.0396736332420169,-0.0810926810466127,-0.0805135772282606,2.95195650063873,4.19265810519913
68.0851063829787,-0.000440545369221829,-0.00040419746052863,-0.000643450502991786,-0.000624008241844371,0.0705428933624151,0.104171313692816,-0.0465559325371017,-0.0449016020946679,-0.0856995950007861,-0.0849326428668537,2.89861267716839,4.1116989947056
72.3404255319149,-0.000476160643537721,-0.00044865606167645,-0.000690397937054721,-0.000674557376185055,0.0646755520571819,0.0950293469683233,-0.0520942924238829,-0.049484810825301,-0.0899691124295331,-0.0892938755443209,2.86025148525017,4.02080175450218
76.5957446808511,-0.00051103655155961,-0.000490106973285084,-0.00073471864532718,-0.000722248368302411,0.0587603499144771,0.0856719533893904,-0.0569275870153908,-0.0542254206497822,-0.0944461057439695,-0.0937493466736427,2.83492013502572,3.91865952377228
80.8510638297872,-0.000542953562324603,-0.000531281626686375,-0.000776152439062966,-0.000766953622186329,0.0525083423044173,0.0764301440829747,-0.0614780134416269,-0.059792757558709,-0.0986803523948332,-0.0979171767743871,2.74724574765952,3.87038770947646
85.1063829787234,-0.00057362985700113,-0.000569567563757761,-0.000814741949206799,-0.000808477287885119,0.0462655554862557,0.0673565506823913,-0.0663676090760349,-0.0641634981404951,-0.102904779187244,-0.102404925067484,2.72183639550872,3.81691972001409
89.3617021276596,-0.000612113909948033,-0.000598495259300701,-0.000850366503061689,-0.000846927691437773,0.0413710692780637,0.0587195998100775,-0.0716539328561275,-0.0688870271043307,-0.107234308854398,-0.106754290130855,2.76671297713123,3.79089210967175
93.6170212765958,-0.000647223958560202,-0.000626132684999459,-0.00088337533445186,-0.000881187911385901,0.0367382824641407,0.0506074980080395,-0.0757584499403242,-0.0734600494306376,-0.111583915117012,-0.111012250588174,2.75245023109601,3.75391728617731
97.8723404255319,-0.000677425320534056,-0.000653711517668409,-0.000915391142434562,-0.00091107737611324,0.0312595760457881,0.0430461814109045,-0.0801152423344978,-0.0781460279284894,-0.115864985181431,-0.115049059764612,2.65386659983124,3.73738597374556
102.127659574468,-0.000705006192070197,-0.000680346941696128,-0.000944272545079391,-0.000938370715603982,0.0266214143365412,0.0362089933350793,-0.0850027980134225,-0.0823002168548557,-0.120151334040528,-0.119584457051222,2.71529078182259,3.7143811522513
106.382978723404,-0.000733225523046154,-0.000703481166113891,-0.000970127220794298,-0.000962778231813185,0.0231122588004544,0.030025101031259,-0.0893068215171683,-0.0866311199682519,-0.124659278980772,-0.123992367784636,2.72503841304806,3.77579214343552
110.63829787234,-0.000756528012997601,-0.000725484233244859,-0.000993013941621235,-0.000984532079176221,0.0194315472966661,0.024426631182945,-0.0930772913737095,-0.091233011254871,-0.128815613610017,-0.127999311646664,2.68221241008213,3.77660324439077
114.893617021277,-0.000775231523999584,-0.000747225142615438,-0.00101316485538868,-0.00100404836734656,0.0154153760108237,0.0197899865520181,-0.0976744575834645,-0.0956221262559423,-0.133048222454975,-0.132274356355515,2.65453673036005,3.7334741190956
119.148936170213,-0.000793926999194756,-0.000765550266883004,-0.00103072765481519,-0.00102131907596056,0.0130316724107289,0.0157577098503054,-0.10216021137504,-0.0995267256153594,-0.137478204766048,-0.136772675321057,2.71388789745558,3.7527491255885
123.404255319149,-0.000811525433525405,-0.000782169019107431,-0.00104582624487487,-0.001036218290944,0.0106869534433835,0.0122450630278565,-0.106132181974299,-0.103828956154366,-0.141726006186468,-0.141104957253584,2.72319615853949,3.83798573254093
127.659574468085,-0.000824925317167022,-0.000798339501989769,-0.00105872861148835,-0.00104924770895619,0.00688822628365808,0.00915117378664873,-0.110216772591547,-0.108673710275861,-0.145869824372547,-0.145104068358209,2.72434738108824,3.80902672066703
131.914893617021,-0.000834614971616802,-0.000813416916556879,-0.0010695863596042,-0.00106042299388808,0.0041407806503933,0.00703969925711916,-0.114690248415271,-0.112359008678753,-0.150224011700911,-0.149465307356315,2.63200954601331,3.79766894505735
136.170212765957,-0.000846927073802049,-0.000824159858265511,-0.00107851893966552,-0.00106991992902579,0.00217867696095224,0.00519125515011248,-0.118989932393771,-0.116280304327298,-0.154589075665429,-0.153977017964982,2.71783975103727,3.85796155264884
140.425531914894,-0.000855983927978882,-0.000834895615610806,-0.00108582727782486,-0.0010778118331824,0.00102033706121529,0.00367086203333418,-0.122854036909301,-0.12087824443924,-0.158800479374911,-0.158214259968767,2.72376565969258,3.85763625726733
144.68085106383,-0.000861494872214658,-0.000845045503139052,-0.0010915261524497,-0.00108421661527295,-0.000616683453601583,0.00227007654063467,-0.126981201450452,-0.12534462346975,-0.163054076724146,-0.162319718954051,2.72512668354796,3.85324886809638
148.936170212766,-0.000866462817617681,-0.000853564801773742,-0.00109593076112152,-0.0010892977603315,-0.00239003461310999,0.00121475150314463,-0.13153820191379,-0.128918143067418,-0.167333066495666,-0.166643127862452,2.72095001851765,3.8414722565758
153.191489361702,-0.000872988674169623,-0.000858525527662324,-0.00109904009346316,-0.00109316051102222,-0.00329230205199624,0.000317726612373606,-0.135744703316397,-0.133096779900328,-0.171666538069393,-0.171123715103023,2.73179313852176,3.84647028643948
157.446808510638,-0.000876549055698476,-0.000864394419999038,-0.00110115936688834,-0.00109592847613654,-0.0033626621098147,-0.000462801633163085,-0.139751492374458,-0.137656394393036,-0.17590844804524,-0.175011947786739,2.72374224243341,3.88378966022722
161.702127659574,-0.000876918850116102,-0.00086974163716788,-0.00110229931762175,-0.00109774129300563,-0.00451685191918732,-0.00115974417819197,-0.143960940289011,-0.142010437447031,-0.180215689653733,-0.179360383160457,2.72550979409587,3.85617041366925
165.957446808511,-0.000879848301671155,-0.000872740711371394,-0.00110263638809521,-0.00109872332087567,-0.00497048131776579,-0.00172693409012848,-0.148411435264738,-0.145614021163803,-0.184464641194069,-0.183736420348804,2.72437192271758,3.84443667671623
170.212765957447,-0.000882474119045357,-0.000874272538739647,-0.00110229440941612,-0.00109898286168687,-0.00455631702829665,-0.00234679127945065,-0.152420249870495,-0.150078898218125,-0.188845742541645,-0.188238730009463,2.71724185651016,3.8847889789805
174.468085106383,-0.000882759262834348,-0.000876090290525086,-0.00110131784710457,-0.00109857784915334,-0.00485257053355033,-0.00268083138958283,-0.156495683677437,-0.154922320608707,-0.19303752859278,-0.192254316160058,2.61849550920205,3.89286408150897
178.723404255319,-0.000882226251973808,-0.000878334395766238,-0.00109985129339974,-0.00109760505300449,-0.00517972276773728,-0.00292942900093726,-0.16093633215447,-0.158372087349952,-0.197299975512824,-0.196527799384911,2.63685977674799,3.84988785817768
182.978723404255,-0.000884525628230457,-0.000875307884247872,-0.00109795986089001,-0.0010958950314913,-0.00551013871087782,-0.0030615378739273,-0.16537748261026,-0.162454262991863,-0.201807396212279,-0.201148605270292,2.69013163971855,3.87496420805576
187.234042553192,-0.000884573124858379,-0.000874074852018186,-0.00109568552371409,-0.0010938611134069,-0.00490360286224689,-0.00303418433931041,-0.169159331597001,-0.167281279719205,-0.205916066459201,-0.205338306222383,2.71931333591651,3.91505025082078
191.489361702128,-0.000883252161532771,-0.000874948779753231,-0.00109319219705428,-0.00109169119495482,-0.00433980449310874,-0.00289918891509299,-0.173198257644842,-0.171678086801973,-0.210201439765855,-0.209590491434672,2.71413783627611,3.85611578565993
195.744680851064,-0.000882067281562685,-0.000874462538911951,-0.00109049613327399,-0.00108915498910172,-0.00423915004581436,-0.00282832829635777,-0.178147349863409,-0.175411837593181,-0.214481030806002,-0.213906035399479,2.69174236383997,3.84069377142505
200,-0.000882790908403368,-0.000870744755394083,-0.00108762645989442,-0.001086390392007,-0.00382807994850985,-0.00262892839877567,-0.182424945111841,-0.179470770901277,-0.218851025786045,-0.218309136282989,2.7100424184579,3.84462764709422
204.255319148936,-0.000881183396323374,-0.000869232923236598,-0.00108461552514706,-0.00108362129517164,-0.00384898820642208,-0.0025583914005922,-0.186108984822116,-0.184477590289365,-0.223047269134759,-0.222470121755188,2.66463576309929,3.84407815646671
208.510638297872,-0.000878332544422985,-0.000870338512808435,-0.00108154635051505,-0.00108055091931947,-0.00472282486594423,-0.00254390113208303,-0.190720709183757,-0.188340592868228,-0.227380832639595,-0.226704397740149,2.60152956390274,3.83427110132915
212.765957446808,-0.000878096843388642,-0.00086737788802849,-0.00107838045565515,-0.00107743053170825,-0.00494270601179101,-0.00252666162059347,-0.195362586422502,-0.192228431489116,-0.231675453754949,-0.231001110640824,2.64226509152195,3.82705808475386
217.021276595745,-0.000877072996491516,-0.000864165334231005,-0.00107527103715509,-0.00107426289563435,-0.004691095323592,-0.00235007689630627,-0.199333336754601,-0.196799975235195,-0.23596368737986,-0.235436745972318,2.68726076403921,3.88215792187161
221.276595744681,-0.000874244107188548,-0.000863955983974755,-0.00107217670993185,-0.00107106623061798,-0.00441727961809336,-0.00228521270355987,-0.203274884230587,-0.201614012581148,-0.240203926958847,-0.23940286876313,2.59015383664641,3.83425912108838
225.531914893617,-0.000870974582199129,-0.000865033784417864,-0.00106907637371711,-0.00106781857929054,-0.0049895746722742,-0.0022156765988164,-0.207998246051306,-0.204939835404367,-0.24452409426808,-0.243725066343363,2.64777763514452,3.81352824354692
229.787234042553,-0.000871487264753337,-0.00086022374038051,-0.00106596742190239,-0.00106460022029828,-0.00410841451827304,-0.00209262134244603,-0.212529219909438,-0.209142925839588,-0.248811897242333,-0.248260987352779,2.68161075691364,3.84564452160751
234.042553191489,-0.000869799114314629,-0.000857953273593323,-0.00106292034936957,-0.00106151305589387,-0.00374440219430466,-0.0021424907710114,-0.216222880668004,-0.214143669379604,-0.253091439791879,-0.252412702557672,2.63583362321813,3.84208911528925
238.297872340426,-0.00086701101933484,-0.000858462733211434,-0.00105995364151509,-0.00105853057792811,-0.00449037860037517,-0.00206957440176987,-0.220549941944042,-0.218496844141148,-0.257370794218459,-0.256585192491859,2.58206336559765,3.82494125035993
242.553191489362,-0.000865351808982333,-0.000857051319147079,-0.00105702475145803,-0.00105572598685246,-0.00421614254313827,-0.00207079383222448,-0.225332937010202,-0.222090565322029,-0.261618309441353,-0.260974717200923,2.66826407824093,3.79400774853745
246.808510638298,-0.000864991602121535,-0.000853487587183491,-0.00105414332500765,-0.0010528807299482,-0.00409209446471856,-0.00205560860835599,-0.229601473176533,-0.226353761896214,-0.266028362733099,-0.265333175582275,2.67289377919673,3.89439989513804
251.063829787234,-0.000862935158125574,-0.000852481368578209,-0.00105135250424215,-0.00105005554248342,-0.00338359837811592,-0.00188315416644277,-0.233081641315504,-0.23117738883838,-0.270205941055253,-0.269518772168637,2.64871102021891,3.86088423241527
255.31914893617,-0.000859836487264959,-0.000854492543434112,-0.00104866550701027,-0.00104727672128226,-0.0031329244229818,-0.00152239751175166,-0.237878684008365,-0.23510315585999,-0.274417629361696,-0.273790822012453,2.66081815366471,3.79521146477329
259.574468085106,-0.000859618992482127,-0.000850983813288034,-0.00104611861556674,-0.00104466895012871,-0.00409058080310722,-0.00131119521447282,-0.24267655449587,-0.238956667606384,-0.278678927509317,-0.277921900224742,2.65635414839251,3.79831514356633
263.829787234043,-0.000859225679809519,-0.000847900642247714,-0.00104367136504079,-0.00104224503154747,-0.00345518809167109,-0.00109795001535667,-0.246427032726123,-0.243460123573919,-0.283015762117052,-0.282407600522828,2.65116294794772,3.79086083385933
268.085106382979,-0.00085673374344075,-0.000847979113532698,-0.00104129220963664,-0.00103995072711205,-0.0038782283349982,-0.00120379225245108,-0.250263725081352,-0.248489871270057,-0.287110811574483,-0.286321327629414,2.53160369167583,3.7831714918625
272.340425531915,-0.000854344846961058,-0.000848416124833111,-0.00103900014105793,-0.00103773551880339,-0.00403607911127309,-0.00120169681768261,-0.255143420542732,-0.251761586069004,-0.29134845326762,-0.290744619980837,2.56723817507982,3.76367112245642
276.595744680851,-0.0008549664392354,-0.000844757950591479,-0.00103676075562951,-0.00103559301421639,-0.00340004704260127,-0.00136717466109146,-0.259644034773034,-0.255802304868285,-0.295734167132527,-0.295089879129648,2.63917674470522,3.7560281417655
280.851063829787,-0.000854180899972339,-0.000843128737749894,-0.00103462365861731,-0.00103347749104166,-0.00269502745230634,-0.00161662933324366,-0.263151257912729,-0.260743377167987,-0.299944830930674,-0.299303919124991,2.62865655041352,3.77449918468819
285.106382978723,-0.000850877976995632,-0.000844349824962262,-0.00103256380759077,-0.00103149825509264,-0.00355677099760051,-0.00168159856331331,-0.267560432618927,-0.265034822850333,-0.304073887972966,-0.303224957813402,2.51619568271675,3.74369634475183
289.36170212766,-0.00085040070510754,-0.000842674818952132,-0.00103058121332084,-0.00102967056802874,-0.00401292069641686,-0.00181205624328101,-0.272338173066092,-0.268544577593498,-0.308332313063374,-0.307509205854366,2.52297204156331,3.73930596117752
293.617021276596,-0.000851059359943098,-0.000839550964664097,-0.00102866344073533,-0.0010278141754989,-0.00398945137512701,-0.00178880028880752,-0.276448536990805,-0.272772842727911,-0.312692329757805,-0.312043225091437,2.62924472184363,3.74245158299165
297.872340425532,-0.000849324062673411,-0.000839149399816983,-0.0010268344593513,-0.00102597893803564,-0.00341011300903656,-0.00172020327177423,-0.279815763826182,-0.277740208001008,-0.316724623681316,-0.31615713295315,2.61585639889874,3.79811455729793
302.127659574468,-0.000845845122752343,-0.000840461157647608,-0.00102503145873514,-0.00102412545574599,-0.00314673057218889,-0.00175739673561719,-0.284771686503104,-0.281280079933364,-0.320948728933856,-0.320316309709793,2.61573211537348,3.80063791160889
306.382978723404,-0.000847337036669045,-0.000836889201814143,-0.00102329481823999,-0.00102234855775664,-0.00354153283349223,-0.00168512948918811,-0.289456552730003,-0.285047229770882,-0.325088143553921,-0.324566114989303,2.60603833675451,3.73039956712608
310.63829787234,-0.000846986816451625,-0.000835043104262731,-0.00102165375965858,-0.00102068636742484,-0.00277942015008423,-0.00145958522479624,-0.293066023921236,-0.289866907501709,-0.329335754553658,-0.328817484576822,2.61239434774819,3.77825310330825
314.893617021277,-0.000844394242618974,-0.000835611502123294,-0.00102004874295563,-0.00101912977285111,-0.00263071133143904,-0.00143224717119486,-0.296718688802894,-0.294469671946199,-0.333454587278847,-0.332800843583014,2.54412199371314,3.71614529862417
319.148936170213,-0.000842408602117893,-0.000835243440281759,-0.00101853570523237,-0.00101763356077253,-0.0035732997000141,-0.0016828608795981,-0.301854493718184,-0.297904093024992,-0.337695274282291,-0.336809884578474,2.49154858774774,3.72982826184209
323.404255319149,-0.000843560029981297,-0.000831991437004789,-0.00101710368362049,-0.00101619852639624,-0.00409767374980876,-0.00163384429824741,-0.306142917238282,-0.301843939368227,-0.341844414550416,-0.341337651039318,2.58239757981665,3.71973256852263
327.659574468085,-0.000842565798589338,-0.000830974364638249,-0.00101548207522756,-0.00101480019521162,-0.00357672842534502,-0.00158245044483269,-0.309434119786082,-0.306733571122707,-0.346076462911992,-0.345482020862729,2.57722515531558,3.74277681060788
331.914893617021,-0.000838958057681375,-0.000831900480374158,-0.00101398896541306,-0.00101335210038514,-0.00287522937107486,-0.00156087878325041,-0.313985722425167,-0.310581773832372,-0.350176398069884,-0.349682850053013,2.57568934578421,3.73469592464521
336.170212765957,-0.000839356855296702,-0.000829644568008768,-0.00101253981592387,-0.00101204684562065,-0.00296848678930455,-0.00150079185198337,-0.31859488652388,-0.31422792497476,-0.354351291112042,-0.353631116055288,2.56921559203247,3.72469856257709
340.425531914894,-0.000839915677474476,-0.000827171599358904,-0.00101111880832172,-0.00101064064325089,-0.00343737354084635,-0.00148824159879035,-0.322553700085308,-0.318580440053995,-0.358522437827506,-0.358021810522542,2.58032077607054,3.69921148544563
344.68085106383,-0.000837823796957224,-0.000827029177179253,-0.00100968600435206,-0.00100921646701165,-0.00284168531663368,-0.00156578310058974,-0.325814592977425,-0.32365679989126,-0.362601884902697,-0.362023368478086,2.56208075370705,3.71413975941278
348.936170212766,-0.000834249459469421,-0.000827940675351812,-0.00100829884209349,-0.00100784878299951,-0.00248538023578465,-0.00159931730667438,-0.331018847766053,-0.326898784872112,-0.366803877870316,-0.366265153833683,2.56380958839409,3.71075229613883
353.191489361702,-0.000836144213449763,-0.000823987140343446,-0.00100696954303673,-0.00100649697561818,-0.00253625237478479,-0.00168165941102276,-0.335346108481384,-0.330692969943192,-0.370824664897946,-0.370263437961271,2.55308252679787,3.68584452541525
357.446808510638,-0.000835538756196855,-0.000822255566849304,-0.00100564528719083,-0.00100513294776412,-0.0025053268221292,-0.00159973119252576,-0.338756479015469,-0.335456960013187,-0.375069797419394,-0.374521354304155,2.5564554005489,3.67460952145067
361.702127659574,-0.00083216870920092,-0.000823100093798586,-0.00100429682525213,-0.00100378211079764,-0.00255681298134487,-0.00163129113420632,-0.342746599589166,-0.339673011200851,-0.379046534476678,-0.378449453246084,2.5393943730653,3.6719379007542
365.957446808511,-0.00083105302501727,-0.000821871442353358,-0.00100292620813406,-0.00100243472286514,-0.0033938911079234,-0.00169385012175412,-0.347494141763748,-0.34292451492344,-0.383302746222656,-0.382551636377891,2.4480519882836,3.67331780163843
370.212765957447,-0.000831873430361095,-0.000818680932654101,-0.00100154182182289,-0.00100099593054777,-0.00322582577786427,-0.00168105475703606,-0.351717170204703,-0.347126141309599,-0.387297487753225,-0.38677924728086,2.53344113612282,3.66332438613488
374.468085106383,-0.000830438572626825,-0.00081789387575606,-0.00100013913437065,-0.000999423664997859,-0.00262748193039246,-0.00172200576541444,-0.354906346678165,-0.352064880915123,-0.391371148527404,-0.390879578040175,2.54111199528046,3.66531695266096
378.723404255319,-0.000826727862538034,-0.000819138378843769,-0.000998720168262563,-0.000997980727932143,-0.00265752230786639,-0.00181961217784711,-0.359631042590467,-0.355599131761014,-0.395517774685188,-0.394839927752381,2.52921433986099,3.66876798098696
382.978723404255,-0.000827658169910501,-0.000815603465097553,-0.000997276362442322,-0.000996632398691737,-0.00322118178484035,-0.0019381154393937,-0.364076569043774,-0.359186514418363,-0.399538195223823,-0.398862195898619,2.45838214570611,3.65684333240947
387.234042553192,-0.000827256270387508,-0.000812983325234356,-0.000995818484367655,-0.000995119566371722,-0.00308618661619195,-0.00205084142005218,-0.367809965059633,-0.363596615665674,-0.403663675542768,-0.403123852382015,2.51991096442686,3.6377977135387
391.489361702128,-0.000824581964869729,-0.000813345586042423,-0.000994372518001756,-0.000993558356051232,-0.00258178949063272,-0.00204409846721897,-0.371174663213539,-0.368395128463966,-0.407686356193556,-0.407065723862902,2.50464587557169,3.64043212200986
395.744680851064,-0.000821889209616278,-0.000813382740878308,-0.00099291796108564,-0.000992156235859609,-0.00302656481981641,-0.00165118187833387,-0.376251194638784,-0.371421444299952,-0.411761564033963,-0.411071034896185,2.46443987419522,3.64126187506327
400,-0.000823348208194506,-0.00080973511110686,-0.000991445043489541,-0.000990839136280178,-0.0031032350027954,-0.00150166843101047,-0.380492664422437,-0.375255578771121,-0.415725641014801,-0.415163964059751,2.49947656317711,3.63421438319166
404.255319148936,-0.000822451822783875,-0.000807917848875002,-0.000989950714585108,-0.000989460541394692,-0.00265340680571334,-0.00138643301969355,-0.383681326228429,-0.380135386728421,-0.41979544742953,-0.419325556983309,2.50298054032741,3.65383853210001
408.510638297872,-0.000818732018135599,-0.000808944691270205,-0.000988429283692408,-0.000987945131227916,-0.00258796762010577,-0.00151533878747662,-0.388022223117463,-0.384036519763086,-0.42377636797514,-0.423232004763723,2.49511400535775,3.62904390004931
412.765957446808,-0.000818578505453876,-0.000806475997033111,-0.000986850409188631,-0.000986413595470647,-0.00372295873511839,-0.00157499429089637,-0.392493364255307,-0.38734492179188,-0.427944160006467,-0.427043128120949,2.38262031195962,3.62424753956877
417.021276595745,-0.000818200489530864,-0.000803621779999341,-0.000985256331515583,-0.000984894085526063,-0.00391962731301016,-0.00166129421045323,-0.396488785904742,-0.391487935916275,-0.431928448601027,-0.431305413367194,2.48250663235855,3.63133355468218
421.276595744681,-0.000816062043172442,-0.000802800573025905,-0.000983714397227497,-0.000983058302171802,-0.00299671850831294,-0.00185065272783765,-0.399486880403876,-0.396350058417195,-0.436122899087701,-0.435317631657974,2.49262994612757,3.6245482615127
425.531914893617,-0.000812298484772118,-0.000803932190786808,-0.00098216681763644,-0.000981287743717465,-0.0032675768427922,-0.00194905599833351,-0.404285562595381,-0.399596487445941,-0.439909789731528,-0.439053032366792,2.39612366120163,3.62195175515865
429.787234042553,-0.000813728763055598,-0.000799531942783746,-0.000980547886821583,-0.000979743315894387,-0.003317226238098,-0.00191728124079577,-0.408660464858416,-0.403222631504984,-0.443839355055034,-0.443135813223763,2.39692888534,3.62648705323615
434.042553191489,-0.000813326083110702,-0.000797539930915927,-0.00097879519888406,-0.000978158438535983,-0.0029778054376631,-0.00165885431632348,-0.412113014732743,-0.407832661630907,-0.447869595131254,-0.447322225960182,2.4773800217523,3.60610516367955
438.297872340426,-0.000809949091800995,-0.000797915035178275,-0.000977112597894899,-0.000976429152454853,-0.00243012340259894,-0.00165608776795383,-0.415861541770087,-0.412082949120042,-0.451877747565985,-0.451210630679329,2.47427725373061,3.61061620350499
442.553191489362,-0.000808180585836014,-0.000797020016187461,-0.000975409686652653,-0.0009748015484257,-0.003401280775615,-0.00165892964332237,-0.420491120856063,-0.41517053879579,-0.455802057683853,-0.454964148939582,2.37150199456578,3.60258651902774
446.808510638298,-0.000808345352881025,-0.000793096139166155,-0.000973674862664968,-0.000973216561489914,-0.00380073429052656,-0.00169381158884631,-0.424551651453739,-0.419051596758951,-0.459682617511696,-0.458916239203892,2.42635472236746,3.58879027391986
451.063829787234,-0.000806841577581968,-0.000791371630080875,-0.000971918710845383,-0.000971240480502549,-0.0039616401876686,-0.00174017792238526,-0.427647054546239,-0.423854573576852,-0.46368375487929,-0.463155889682839,2.4499683584966,3.59637736603131
455.31914893617,-0.000802772386438704,-0.000792422087377629,-0.000970160225584012,-0.000969358753497722,-0.00324355998076022,-0.00194837762356694,-0.431937502330661,-0.427194632280068,-0.467666231809334,-0.46695859293184,2.42257522211675,3.614794674817
459.574468085106,-0.000803212861394065,-0.000788758680660426,-0.000968418017105011,-0.000967677385496023,-0.00281554896104464,-0.00180477354146867,-0.436471357041422,-0.430757030293421,-0.471517945424295,-0.4708548014648,2.432746137181,3.62866422582716
463.829787234043,-0.000802718216636788,-0.000786446502617445,-0.000966644237497027,-0.000965905170025965,-0.00370446587529307,-0.00199546192297278,-0.440258339568661,-0.434964734970333,-0.475463930556716,-0.474679393343431,2.33637464300985,3.57883616687
468.085106382979,-0.000800295106006078,-0.000786108654813415,-0.000964820873580764,-0.000964075409866618,-0.00380643717593874,-0.00172848289622917,-0.443168895218541,-0.439665120032955,-0.479318297282922,-0.47881725458955,2.44037018644548,3.59666952426599
472.340425531915,-0.000796620741566683,-0.000786624844833825,-0.000962972433507735,-0.000962219949852285,-0.00309844134484192,-0.00150010759022555,-0.448316944013981,-0.442548712114503,-0.483211385482695,-0.482453167897792,2.40012624499503,3.59059237658059
476.595744680851,-0.000797879377308747,-0.000781979384773151,-0.000961086474490052,-0.00096027701295338,-0.00350260861993293,-0.00141263790321395,-0.452239054722716,-0.44607708800372,-0.487082685367403,-0.486371910122129,2.34787165359168,3.57002119739345
480.851063829787,-0.000796741236070185,-0.000779309909187807,-0.000959182563465857,-0.000958433262234989,-0.00299091006236797,-0.00143342822954432,-0.455452112244867,-0.450686685326158,-0.491038788839979,-0.490470838709947,2.4157579359973,3.56112671450474
485.106382978723,-0.000792649284382861,-0.000780066961906227,-0.000957241523065456,-0.000956580919111814,-0.00240169561650285,-0.00148510463296183,-0.459117494780555,-0.454598199327811,-0.494918999626266,-0.494242297963758,2.42881679267626,3.55923747121075
489.36170212766,-0.000791660294083241,-0.000777664235622469,-0.000955285171638331,-0.000954646518307562,-0.00278001616868074,-0.00159716254483907,-0.463735034045776,-0.457839492339463,-0.498764704040779,-0.498115907773192,2.35880974828624,3.56534336003504
493.617021276596,-0.00079138944879963,-0.000774877266053735,-0.000953289454776848,-0.000952777823472578,-0.00343230624495782,-0.00163053291147336,-0.467590526478791,-0.46175337734713,-0.502542062751894,-0.501990159966148,2.35313104906967,3.55710329691887
497.872340425532,-0.000789776067541597,-0.000773295433681228,-0.000951342836290529,-0.000950853545293539,-0.00294947361553876,-0.00166555032038925,-0.470552581083736,-0.466573242725757,-0.506578028212574,-0.505923757129156,2.35447933266305,3.55752370007622
502.127659574468,-0.000771487006946174,-0.000756881235689272,-0.000977254895054511,-0.000975840500325334,-0.591299810633014,-0.587047288638602,-1.19323989604222,-1.18709765641377,0.186496977491501,0.189142937187918,-6.66,-6.66
506.382978723404,-0.000184316899225174,-5.39149384769953e-05,-0.00125516406937821,-0.00123975779991603,-0.59565588486007,-0.588670690453027,-0.328980222009526,-0.283196792223934,-0.622477670550175,-0.61751215849666,-6.66,-6.66
510.63829787234,-9.21936066649648e-05,-1.63157793071969e-05,-0.00137301485191598,-0.00134262674216018,-0.580149680307118,-0.559578459320516,-0.389847436378379,-0.359452515129886,-0.572217728037044,-0.569254010765334,-6.66,-6.66
514.893617021277,-0.00056000193846512,-0.000335841179970229,-0.00137467145482218,-0.00132529115215446,-0.557875639280081,-0.516683078942791,-0.666401974398041,-0.595057809265151,-0.535566948999792,-0.526783776738986,-6.66,-6.66
519.148936170213,-0.000441277259955908,-0.000220960625989858,-0.00132318227093866,-0.00124409753819829,-0.528487564284556,-0.459916332468336,-0.511190305057852,-0.446282697780271,-0.513582671687507,-0.508257753468303,-6.66,-5.2361565568494
523.404255319149,-0.000135423402594767,0.0002315685995141,-0.00124740412547438,-0.00113966880361389,-0.492133417789188,-0.395411933417927,-0.338814855945107,-0.256642365300918,-0.506587034458724,-0.502162225551289,-6.66,-3.61498322228281
527.659574468085,-0.000214717583254946,0.000122054150932067,-0.00115859904833749,-0.00103371909526244,-0.448852406630743,-0.329974465443522,-0.479054231825679,-0.391860618740279,-0.505685922477354,-0.502747517585792,-6.66,-2.66361888729771
531.914893617021,-0.000762538991075178,-0.000329260848665869,-0.00106436778437799,-0.000937098492557317,-0.398386211634693,-0.267906657755703,-0.687491902658142,-0.595112337527804,-0.507055937919269,-0.505163306590777,-6.39824694449129,-2.18019949395973
536.170212765957,-0.00102848513050678,-0.000735096629235411,-0.000971150183826855,-0.000853721440463577,-0.34246376568548,-0.21136593015106,-0.676672575192648,-0.603766278458513,-0.51169964093139,-0.508355183024619,-5.04153731417126,-1.95234490349688
540.425531914894,-0.00113144962095825,-0.000792278974527213,-0.000884315926093315,-0.000784348148983923,-0.28493983415115,-0.161113200758939,-0.578305024877571,-0.497456107310274,-0.515991507399837,-0.512535237007167,-4.10072367639374,-1.87925903356325
544.68085106383,-0.00118110232596852,-0.000928694094927381,-0.000806855297525606,-0.000727657474562826,-0.228991024631497,-0.11772193392389,-0.567183949804544,-0.508115681980347,-0.520257548560941,-0.516939346276146,-3.46024595644281,-1.94464310183921
548.936170212766,-0.00143189468225289,-0.00111284060107009,-0.000740763267024171,-0.000682274617752059,-0.176619074506989,-0.0804747123741506,-0.649616517357778,-0.568159967694087,-0.524597001224687,-0.521737816363987,-3.05845370468485,-2.05531276615083
553.191489361702,-0.00154344076168005,-0.0013687213499549,-0.000686331788938426,-0.000647607002752567,-0.128905560186822,-0.0493851061236188,-0.646428234290277,-0.601386800392262,-0.528839673766318,-0.526507842357242,-2.83955460342218,-2.21384438874115
557.446808510638,-0.00158497482835262,-0.00143852117944866,-0.000643700799370125,-0.000621393315376874,-0.0871291394150351,-0.0233169735190442,-0.62700017520646,-0.541602860680108,-0.533070159699765,-0.531279734620755,-2.75973216000227,-2.31544321957823
561.702127659574,-0.00153547422132139,-0.00144160842326144,-0.000612198080884134,-0.000603376151456947,-0.0510451460247634,-0.00242859708503038,-0.580954331637903,-0.557674570633095,-0.536910689402935,-0.535473382310542,-2.79382932290523,-2.47531211626045
565.957446808511,-0.00157668043050831,-0.00145474882856971,-0.000594636856136301,-0.000587802541283756,-0.0212678483412558,0.014287079540184,-0.619666496762759,-0.553472771086934,-0.54088608038587,-0.539832280617766,-2.88211325371463,-2.59046335742599
570.212765957447,-0.00159593353990726,-0.00147845559790534,-0.000589428713729795,-0.00057342128002708,0.00283820064908503,0.0271203229521092,-0.614439333368215,-0.589276321172013,-0.544748814283657,-0.543827814561598,-3.04948146371745,-2.7218703671141
574.468085106383,-0.00159644587167031,-0.00141134891797991,-0.00058896621301325,-0.000566176079642618,0.0218521643137077,0.0368254408277087,-0.624667028131627,-0.565130449816275,-0.548897874368548,-0.547616543287453,-3.19457263655356,-2.82845709371687
578.723404255319,-0.00154687647864407,-0.00134909887276915,-0.000592519118042304,-0.00056521974716111,0.0362158886556908,0.0437048029568042,-0.603113177655909,-0.568297335268578,-0.552647409121354,-0.551508027160344,-3.3850571531718,-2.9406839675566
582.978723404255,-0.0014610989795928,-0.00133816096852126,-0.000599139226950523,-0.000569270929403223,0.0466190849443543,0.0482875740350956,-0.609333496851262,-0.568559159625697,-0.556452118609535,-0.555266879181794,-3.55540769696504,-3.03055378377006
587.234042553191,-0.00140707750870418,-0.00127625873903011,-0.000608348533995101,-0.000577376331344509,0.0495933658027176,0.0550960948997519,-0.614551488558106,-0.581371707931667,-0.560314387076724,-0.559085466647591,-3.73437197333582,-3.10446022694038
591.489361702128,-0.00136174284995014,-0.00120641319839222,-0.000619601860508113,-0.000588792872897659,0.0506298110009751,0.0590986835339188,-0.614102931752958,-0.583470303802975,-0.563856471992282,-0.56265895374774,-3.8884819410389,-3.18421675164151
595.744680851064,-0.00130408168375155,-0.00114058095025874,-0.000632281675679202,-0.000602711662421573,0.0506856723080557,0.0609099947348981,-0.618236515488303,-0.583814608806566,-0.567747897607499,-0.566444904050181,-4.05698905735232,-3.22150543654413
600,-0.00121883035657113,-0.00111013413058431,-0.000645882043444411,-0.000618304018692751,0.0494640781272427,0.0612845379367649,-0.616470218310314,-0.593627729475298,-0.571179555349626,-0.570017355274483,-4.22403292323285,-3.30458225488168
604.255319148936,-0.00114156157139512,-0.00104899313951017,-0.000660260014851376,-0.000635013642870368,0.0478486774007848,0.05904658010572,-0.623429625816992,-0.590640803990651,-0.574927303330062,-0.573753835881828,-4.33838153567787,-3.31350018446999
608.510638297872,-0.00108230190995414,-0.000997998146107146,-0.000674863946826208,-0.000652394898073474,0.0452522533608336,0.0572927845442806,-0.617707158698911,-0.600524180210366,-0.578847035427511,-0.577299990637665,-4.47767218199493,-3.30303666697123
612.765957446809,-0.00102993155904186,-0.000948702680959964,-0.000689541741306763,-0.000669935764941887,0.0426277543492768,0.0543340764789306,-0.628674756421609,-0.597430642749554,-0.582024945415764,-0.581034178627696,-4.52095007234586,-3.43270967268803
617.021276595745,-0.000977582830954368,-0.000920076278462408,-0.000704014088699233,-0.000687254653123037,0.0394003847806035,0.0499140351721355,-0.629258898068735,-0.610339913248168,-0.585373436308729,-0.584500121825373,-4.59805564666569,-3.48245657939215
621.276595744681,-0.000920946934180407,-0.000874253559073179,-0.000718139759511381,-0.000704124794785793,0.0363144755220798,0.0440038180162246,-0.633465890276138,-0.609781664105489,-0.58907516265286,-0.58801686178308,-4.71462134404693,-3.49035837845213
625.531914893617,-0.000879846369204173,-0.000830367703789786,-0.000731669562570684,-0.000720373789610425,0.0330197600188595,0.0383463313013918,-0.633271882842958,-0.611842435495098,-0.592474992296309,-0.591690674329962,-4.75275208091096,-3.53573572969781
629.787234042553,-0.000834846620938752,-0.000805745869500459,-0.00074453752007821,-0.000735753967929592,0.0298042663911805,0.0338762558734119,-0.635986504727213,-0.618762718958012,-0.596004859587076,-0.595192676003682,-4.70546171945034,-3.5446755414914
634.042553191489,-0.000809744395878179,-0.000780058520178078,-0.000756693964470769,-0.000750062409962131,0.0265814548743207,0.0295310702730286,-0.64355693780711,-0.623912390202743,-0.599505592924247,-0.598706441501693,-4.7402948465745,-3.56078095146326
638.297872340426,-0.000785555832446764,-0.000745369955636834,-0.000768078941480065,-0.00076314758733293,0.023580443298896,0.0250198651371178,-0.645353198910263,-0.627988689662855,-0.602884953229254,-0.602117333234051,-4.81195406169075,-3.568396938607
642.553191489362,-0.000763822041182617,-0.00071731661942451,-0.000778711168672761,-0.000775223511044382,0.0198202369366844,0.0213782482442223,-0.648285730948828,-0.631237894193459,-0.606462681119571,-0.605691822897849,-4.85196442823661,-3.57964495545779
646.808510638298,-0.000741796998910611,-0.000693961581921285,-0.000788444115622855,-0.000786044565293113,0.0157666033684359,0.018592108243257,-0.650474415751223,-0.635199495400892,-0.609722080959512,-0.609162832460044,-4.81121059128618,-3.58588576203433
651.063829787234,-0.000733720948579058,-0.000689241772933273,-0.000797201847050835,-0.000795695917987561,0.0122884889471259,0.0161024710037365,-0.656414715635879,-0.640315874343715,-0.613717946310218,-0.612598675455038,-4.78748412161368,-3.5581319310868
655.31914893617,-0.000718410299186794,-0.000673252510887456,-0.000805239181349244,-0.00080406834598639,0.0094736035022342,0.0141738248874616,-0.660809147035006,-0.646387595654533,-0.616786563765237,-0.615980323670791,-4.78125776657549,-3.5905488316798
659.574468085106,-0.000708122903298488,-0.00065910764343106,-0.000812855575085078,-0.00081139564942606,0.00688612235489159,0.011590991516592,-0.663848911365268,-0.647557920923379,-0.620172522142563,-0.619248918691716,-4.7923973258047,-3.55927011665977
663.829787234043,-0.000695665401243512,-0.000652351122325438,-0.000819470856454375,-0.000817413524876927,0.00494840568074085,0.00960278416982032,-0.663334701792817,-0.64986032286115,-0.623849819193321,-0.622643986980286,-4.91841832415406,-3.59732154518333
668.085106382979,-0.000692657708832463,-0.000649011103792056,-0.00082503181490968,-0.000822589325548907,0.00322714232598441,0.00790810904670971,-0.670604136349143,-0.655007486203818,-0.626937544898466,-0.62613665884669,-4.86040334461255,-3.57261983731689
672.340425531915,-0.000689584962852952,-0.000646885892037252,-0.000829682845428709,-0.000827007191541993,0.00184641826789819,0.00630935857769674,-0.676644766695283,-0.662364245822634,-0.630842395390956,-0.629566926849998,-4.77631164446143,-3.59572018335515
676.595744680851,-0.000682321056163139,-0.00064306924536597,-0.000833427371732628,-0.000830625516690207,9.5982547977694e-05,0.00494590344915761,-0.677265666413198,-0.662957138586751,-0.633707761113788,-0.632867649531305,-4.83441563683963,-3.61111339550349
680.851063829787,-0.000676525965346567,-0.000644296711508228,-0.000836359211990458,-0.00083349826208457,-0.00101268804295625,0.0036990828360858,-0.678145910533511,-0.662272219796945,-0.636969907304167,-0.636309456148452,-4.80796372020735,-3.60310943031724
685.106382978723,-0.000675145254576601,-0.000643274384855303,-0.000838486984146672,-0.000835656533817895,-0.00206627504233966,0.00263620480134779,-0.68408636721854,-0.670472090392218,-0.64028629078076,-0.639508922106035,-4.82085020646287,-3.60139663345833
689.36170212766,-0.000673380468362155,-0.000642593773853683,-0.000839939290090212,-0.000837187411533576,-0.00267314389086014,0.0017525813143667,-0.691184159295847,-0.67379586737851,-0.643577630563518,-0.642927495851369,-4.83166070623019,-3.60430084913282
693.617021276596,-0.000671865520661087,-0.000646109192338855,-0.000840784915072372,-0.000838153102465725,-0.00292450737218464,0.000909108654356232,-0.690855601977069,-0.677539122284585,-0.646878802459055,-0.646177516166322,-4.81397729186453,-3.58020934121144
697.872340425532,-0.000668272587521312,-0.000643233798438598,-0.000841022568667677,-0.000838512988393019,-0.00341333485406444,0.00032348565869711,-0.693504342500652,-0.67709431278839,-0.650312852617752,-0.649528222260387,-4.77358932955616,-3.5949905613447
702.127659574468,-0.000670704696372082,-0.00064405686601479,-0.000840749737814659,-0.00083843492607081,-0.00407261570456552,-0.000244829438641968,-0.696843952644943,-0.683311835585853,-0.653402717783731,-0.652696536415104,-4.77444006828516,-3.60625799504063
706.382978723404,-0.000671392453325746,-0.000645375917797409,-0.000839941399663347,-0.000837888123447023,-0.00424811828384355,-0.000753110461466631,-0.702990549759473,-0.687721717107536,-0.656959148734482,-0.65607188034714,-4.72861588899651,-3.57215147747804
710.63829787234,-0.000668110595234975,-0.000648137729156838,-0.000838745068500624,-0.000836934186729117,-0.00425660639717852,-0.00121528583796626,-0.703649517866681,-0.69096619322129,-0.659929097713615,-0.659252529973796,-4.77079795381836,-3.61001328164332
714.893617021277,-0.000669409169382294,-0.000644151404096516,-0.000837129293088974,-0.000835496880169978,-0.00432842704559712,-0.00149136725822688,-0.707446985793355,-0.69101865320797,-0.663257160343832,-0.662578898939296,-4.74420532355341,-3.59888620468587
719.148936170213,-0.000671529637023434,-0.000646254996420378,-0.000835208580235957,-0.000833749182568826,-0.00409948442119188,-0.00173892903588346,-0.70980637474394,-0.698030010194079,-0.666435402089068,-0.665744439416256,-4.74650224547519,-3.60603805051204
723.404255319149,-0.00067063600689494,-0.000645609436004125,-0.0008329942062364,-0.00083167579487621,-0.00309193160068027,-0.00102883207145112,-0.715546031553893,-0.700457975074162,-0.670103797707547,-0.669007048926766,-4.74983220566663,-3.60300222487972
727.659574468085,-0.000668660450273329,-0.000648053874131453,-0.000830524448841744,-0.000829338792436053,-0.00298064730567749,0.000155647070866061,-0.716030268668235,-0.706007760119387,-0.673658570438244,-0.672187928881651,-4.73549830698934,-3.60866237196118
731.914893617021,-0.000667739547456807,-0.000643785867589997,-0.00082779064252407,-0.000826530163905952,-0.00295711872335841,0.00176974044009159,-0.719685260994823,-0.706938925464151,-0.676853294755449,-0.675327241064497,-4.75900664662394,-3.59859027691253
736.170212765957,-0.000668114441091609,-0.000642428039650418,-0.000825009650190341,-0.000823718824795347,-0.00285262424355087,0.00286911422777742,-0.721235357073782,-0.709843114121063,-0.679636799639396,-0.678460193854052,-4.84633360693571,-3.61394404609012
740.425531914894,-0.000665754664353501,-0.000640181305077177,-0.000822272887489483,-0.000820946291867441,-0.0032266653786104,0.00348665237680201,-0.725786800487547,-0.712416305108517,-0.682712673126482,-0.68165966124253,-4.84988267647867,-3.61093087013391
744.68085106383,-0.000665996681666431,-0.000642849549046839,-0.000819208648135424,-0.000817972363544902,-0.00344032277872074,0.0031947867092633,-0.729660193570822,-0.715861135447028,-0.685694329060713,-0.684944276715306,-4.74554917144218,-3.59954813682505
748.936170212766,-0.000668674107456046,-0.000640800947903271,-0.00081571197441308,-0.000814680495614208,-0.00357223290093271,0.00285367248897515,-0.734198658486592,-0.721593715522782,-0.689026705852906,-0.687913589324561,-4.76536468250908,-3.60619788974496
753.191489361702,-0.000665259753640409,-0.000638126814711134,-0.000812461752984212,-0.000811283370482686,-0.00358837110740088,0.00222776140865798,-0.736058975832164,-0.723414489115937,-0.691927688708068,-0.69123757899975,-4.74983567894785,-3.61400682041793
757.446808510638,-0.00066064450028945,-0.000637493926747039,-0.000809426150548245,-0.000807789427017183,-0.00341384226339944,0.00147393069620665,-0.736645813730802,-0.724730259076668,-0.694874321909393,-0.694040275889933,-4.85943009187693,-3.62692390279963
761.702127659574,-0.000658438622063784,-0.000635257780632809,-0.000806248198510951,-0.000804226484297046,-0.0033526296365847,0.000727305852569607,-0.742079195149564,-0.731040768040023,-0.698150691612907,-0.697362181612885,-4.86856422653136,-3.62223968703949
765.957446808511,-0.000658299307169352,-0.00063204277380297,-0.000802767861861216,-0.000800577768484758,-0.00387008683716331,0.00161535371461107,-0.745787919534907,-0.734403696599361,-0.701410739315097,-0.700423673902668,-4.80413187882165,-3.6312875821851
770.212765957447,-0.000655530768928305,-0.000631423619981462,-0.00079927561370338,-0.000796807536134808,-0.00413923398042292,0.00235861004713002,-0.744975126284514,-0.735727517108835,-0.704825242516225,-0.703517107306748,-4.77261365341757,-3.63965909438896
774.468085106383,-0.000649284952152982,-0.000632495413349646,-0.000795799751289159,-0.000792989860527193,-0.00429548717949288,0.00214340192602665,-0.748421720698308,-0.737958204952379,-0.70756857106501,-0.706570092004666,-4.79510000433376,-3.5614825696807
778.723404255319,-0.000652329899121852,-0.000627038039711384,-0.000792507747723398,-0.000789155472027681,-0.00416081184650683,-7.28050739394104e-05,-0.752020209379063,-0.743031816189652,-0.710542331868435,-0.708102924287634,-5.00962847183637,-3.56092727721862
782.978723404255,-0.000649632145199241,-0.000622955342080107,-0.000789670795838905,-0.000785314939580543,-0.00639322893169182,-0.000121186671974248,-0.756276941414405,-0.746726582679336,-0.713449453624549,-0.711187524884632,-5.4377044835999,-3.63581319824818
787.234042553191,-0.000646528953050495,-0.000623106279362043,-0.000786396598229161,-0.000781493393668669,-0.0105513651414013,-0.000413693431641269,-0.759828371748154,-0.749032980182061,-0.716390484209474,-0.714572311280435,-5.35858132541218,-3.63301484360854
791.489361702128,-0.000640631042123158,-0.000620830594773127,-0.00078230579464094,-0.000777686916061575,-0.0112853421182491,-0.00140333756906107,-0.760998240075322,-0.752555956424692,-0.71951936708285,-0.718659333504729,-4.98752509157011,-3.65260482513853
795.744680851064,-0.000640679326835131,-0.00061541991097118,-0.000777759783956568,-0.000773886189229814,-0.0114998022341256,-0.000757359181138299,-0.764314165150878,-0.752218229290975,-0.722574330100298,-0.721294283631131,-4.94427533298024,-3.65271493217548
800,-0.000639301111725388,-0.000612572018550032,-0.000773204456474246,-0.000770003379404152,-0.0120850382473511,-0.000746987592619818,-0.766015363723607,-0.758870696763634,-0.725513537593245,-0.724097398189876,-5.04453854557956,-3.64660565270425
804.255319148936,-0.000631997045057524,-0.000614246095038703,-0.000768562723267613,-0.000766059949085268,-0.0118932910404321,0.000901105530795764,-0.773535028612613,-0.76225144893938,-0.728889498202421,-0.727509640389809,-4.9501429334672,-3.65645329614675
808.510638297872,-0.000633341573529213,-0.000609971912024231,-0.000763804135548234,-0.000762170861355814,-0.011119753798061,0.00138867234840998,-0.773065298275473,-0.763814098069436,-0.731487013734792,-0.730538592136758,-4.85402647328545,-3.56384548252023
812.765957446809,-0.000631046056215837,-0.000604021574953118,-0.000759629177631364,-0.000758356749878819,-0.00990915672447693,0.000854624040543627,-0.776057192222485,-0.765640558338031,-0.734246950628247,-0.733533082105393,-4.8142409716136,-3.59685661028507
817.021276595745,-0.000628232641031024,-0.000602083429275463,-0.000755811929009079,-0.000754315556132405,-0.00837676256047215,-0.000362344699992915,-0.777561920975993,-0.770243749284572,-0.73725470035238,-0.736412930025968,-4.87364113249562,-3.64692592434036
821.276595744681,-0.000620325625116313,-0.000601814217166267,-0.000751997185252947,-0.000749731321200677,-0.00681480193543905,-0.00148259523009848,-0.782010923393063,-0.773320904380804,-0.740111290329135,-0.73939031909912,-4.88550936456173,-3.67195849169888
825.531914893617,-0.00062121684175005,-0.000596853883507052,-0.000748485490253624,-0.00074534535371992,-0.00548201410566522,0.000338385133050068,-0.785677272552234,-0.775364016987384,-0.743458138311994,-0.74223572334313,-4.840557665916,-3.67008678657648
829.787234042553,-0.000621971646652166,-0.000592182754532818,-0.000744857703159019,-0.000741108688776961,-0.00423074375987317,0.00279198978510421,-0.786654627753253,-0.779122564805031,-0.746838484685495,-0.745126636042256,-4.85951595440453,-3.67612865640144
834.042553191489,-0.000613622550679179,-0.00059102707375635,-0.000741154636941452,-0.000737024971574648,-0.00324600120913013,0.00438211899820226,-0.789898125662006,-0.779169616436176,-0.749453762738774,-0.748090238359196,-4.88161968184951,-3.67760263931967
838.297872340426,-0.000612481540720228,-0.000589584256300852,-0.000737201419636952,-0.000732970727415127,-0.00332188159583698,0.00490813575647341,-0.79340524035597,-0.784405474425627,-0.752211753714307,-0.750956710922348,-4.81144227524947,-3.6745717910496
842.553191489362,-0.00061076723426848,-0.000583318952822438,-0.000733446607917484,-0.000729221413851696,-0.00328779722123228,0.00406531604949679,-0.798355505892398,-0.787087663838776,-0.754642493302788,-0.753739576659081,-4.81169687230176,-3.67737611267414
846.808510638298,-0.000609224281822557,-0.000579981903740907,-0.000730343866169577,-0.000725819193711308,-0.00339932462636943,0.002998861983372,-0.797780368297269,-0.791529225683096,-0.757416978154427,-0.756580756836565,-4.82517648527181,-3.66283557818039
851.063829787234,-0.000600468674033903,-0.000582874186081721,-0.000727224253831561,-0.000722664850715073,-0.00331382241824671,0.00170687210701753,-0.801352678686224,-0.792032768231116,-0.76000349721169,-0.75931106603745,-4.87220516841927,-3.69257609498377
855.31914893617,-0.000600437479978946,-0.000577397322743104,-0.000724023238441438,-0.000719517536829833,-0.00295878014344388,0.0012801813606732,-0.805180889988681,-0.795400512519185,-0.762939398992241,-0.762164315686056,-4.88683286993226,-3.67007984238291
859.574468085106,-0.000603184429236719,-0.000571494867707166,-0.000720707332662681,-0.000716273663473014,-0.00283322189157243,0.00142895868831328,-0.807394183003979,-0.798099199923783,-0.765565085699593,-0.764955874360926,-4.83412683790923,-3.69157932834184
863.829787234043,-0.000594960090558649,-0.000569523552274298,-0.000717401887595571,-0.000713146830637017,-0.0028939509643554,0.000399743580567313,-0.80885931862305,-0.802787784237785,-0.768476272289981,-0.767311080324212,-5.00072676321847,-3.69589373466384
868.085106382979,-0.000589758307938241,-0.000571214101705676,-0.00071403550965907,-0.000710059571720751,-0.00536808520095911,-0.000489931776382611,-0.813104700919169,-0.80402038922133,-0.771190373035185,-0.769650929959499,-5.14952063945809,-3.6805047622259
872.340425531915,-0.000590698725582735,-0.000563148828061045,-0.000710569804623204,-0.00070669973498996,-0.00754409128943329,0.000494506481677426,-0.816530080693603,-0.806217742000417,-0.77436573524049,-0.772639369510618,-5.18604150944036,-3.6744364412886
876.595744680851,-0.000589167124277786,-0.000560021277818911,-0.000706750180624682,-0.000703087770341044,-0.00876127533720707,0.00177787702346713,-0.817756814504965,-0.81068933302932,-0.776959890769826,-0.775588142324541,-5.09377707483777,-3.69208318482781
880.851063829787,-0.000582729687749217,-0.000562173001692192,-0.00070272381005569,-0.000699650068852337,-0.00927232254250195,0.00135557174554659,-0.820241786730084,-0.813005650322437,-0.779401205673147,-0.778508040437445,-4.99727713137394,-3.68058661415164
885.106382978723,-0.000579605134867293,-0.000557522704262488,-0.000698521598983906,-0.000696302490140608,-0.00915643068694269,-0.000150952650886431,-0.824120471460966,-0.814245995449799,-0.782118304273649,-0.781066108104154,-4.99217513576139,-3.68958493140685
889.36170212766,-0.000582130504737211,-0.000551067974549907,-0.000694155027693204,-0.000692744232857869,-0.00836719160773795,-0.00132866781388646,-0.826863300724531,-0.816830406814167,-0.784699039577633,-0.783806752772483,-4.99049371988663,-3.70358842737292
893.617021276596,-0.000576219229173491,-0.000548203147532141,-0.000690364614530021,-0.000689175253777537,-0.00749348822855776,-0.0012243179589897,-0.827953413166435,-0.821520424725158,-0.787438884494041,-0.786704817331482,-4.94195264288595,-3.69870871981073
897.872340425532,-0.000569296686840858,-0.000551235733044676,-0.000686887123386236,-0.000685489322477656,-0.0065084817466749,-0.0012046761201939,-0.831767175500402,-0.8228600885948,-0.789992301345272,-0.789295942179465,-4.89713737966402,-3.70921924421191
902.127659574468,-0.000569883044542055,-0.000543971624885159,-0.00068331042465764,-0.000681258410015185,-0.00535426604033386,-0.00120315291555511,-0.835108267768508,-0.824650501817777,-0.792787600015253,-0.791969374457071,-4.87214988532748,-3.69772773435052
906.382978723404,-0.000569468116428213,-0.000538502888346014,-0.00067967028735086,-0.000677167967128198,-0.00434354187612528,-0.00129095713684562,-0.837311875626315,-0.828458473400259,-0.795139901952361,-0.794510408905767,-4.89467779454323,-3.71427447102333
910.63829787234,-0.000563773989208082,-0.000539968415793693,-0.000675972341214003,-0.000673176403412854,-0.00363766637560817,-0.00130123879206608,-0.838586121825493,-0.831720367087933,-0.798006876413904,-0.797225160412668,-4.86722283943886,-3.71342274241595
914.893617021277,-0.000558121521125417,-0.000537749614087961,-0.000672259010141574,-0.00066928382574185,-0.00323624367296318,-0.00127274644529375,-0.842718945865321,-0.832902992261249,-0.800404620319843,-0.799696907345008,-4.90866612495358,-3.72808030530741
919.148936170213,-0.000560128773924234,-0.00053090733175436,-0.000668538484039151,-0.00066552273745612,-0.00285418250383284,-0.000578769541939728,-0.84538395055301,-0.83473706914812,-0.803348690601269,-0.802304584880959,-4.87187914923484,-3.72420715584705
923.404255319149,-0.000556406492435699,-0.000526618977820195,-0.000664822934438706,-0.000661840793682885,-0.00245007033023561,0.00070198594738772,-0.846546070008931,-0.839397531347218,-0.805998344099814,-0.80481044913272,-4.90568960443101,-3.72347577672802
927.659574468085,-0.000549359980619793,-0.000529213285391118,-0.000661119212806584,-0.000658220735968438,-0.00207712048299881,0.00136871724693841,-0.849595460215709,-0.841075367182651,-0.808103186829389,-0.80733305108031,-4.87394372497964,-3.72677225323607
931.914893617021,-0.000548286159716882,-0.000523601767119623,-0.000657429850316283,-0.000654683550830433,-0.00183301158121949,0.00120701137013151,-0.853272019738943,-0.842316484840054,-0.810639558249646,-0.809862093092746,-4.92034987396721,-3.70859984328383
936.170212765957,-0.000548375133602151,-0.000516815349099241,-0.000653780634124129,-0.000651193250169064,-0.00175163676763611,-6.99697939539805e-05,-0.855359001350747,-0.845596172856119,-0.81302599897484,-0.812229950439745,-4.93771112619593,-3.73282306301285
940.425531914894,-0.00054386543149382,-0.000516881265498709,-0.000650460101435466,-0.000647735612549291,-0.00207832765792861,0.000993746890778222,-0.856091237975718,-0.84957552105936,-0.816457557149797,-0.814797778163809,-4.91424144450637,-3.73287655348323
944.68085106383,-0.000536415562241428,-0.000517122200373209,-0.000646878567864696,-0.000644302350598408,-0.0022123423763649,0.00182931917600321,-0.859974115276337,-0.850468306033432,-0.818054214424417,-0.817311065141239,-4.91396153403029,-3.72729896052446
948.936170212766,-0.000537497947714578,-0.000509444148723133,-0.000643345959830986,-0.000640879689090575,-0.00228337455640908,0.00220779410561992,-0.863036786967555,-0.852492314157736,-0.820634192158656,-0.819744624127225,-4.94531002002256,-3.71304646665732
953.191489361702,-0.000535782478153788,-0.000504563726368599,-0.00063985183503951,-0.000637450581689823,-0.00276224730923492,0.00100503764208415,-0.864104157768919,-0.85603057425511,-0.822869223851209,-0.822046081982207,-4.99679939626339,-3.73613418927531
957.446808510638,-0.000528646902087854,-0.000505607167686397,-0.000636074360150422,-0.000634000475949707,-0.00231689496074209,5.165914489857e-05,-0.866652321248474,-0.85855563140091,-0.825776497914498,-0.824487218115101,-5.02694274717434,-3.722923121568
961.702127659574,-0.000526225799016057,-0.000502578080320189,-0.000632153289207713,-0.000630528320528867,-0.00217035216676515,5.83000561515396e-06,-0.870212552239483,-0.85949392835697,-0.82788050769348,-0.826967113537732,-4.98173405550754,-3.74857637869808
965.957446808511,-0.000526111610961552,-0.000495942258598958,-0.0006283440078913,-0.000626914093324814,-0.00235042392104087,0.00140157668550309,-0.872613339282554,-0.862054027767881,-0.830484996318053,-0.829474718032479,-4.9341951679297,-3.72496734171814
970.212765957447,-0.000523852334818575,-0.000493925050536487,-0.000624689372616572,-0.000623241725866218,-0.00271070737547725,0.00289268089550406,-0.873349502234016,-0.865732248448996,-0.832794916222691,-0.831656657469187,-4.94119271335115,-3.75514285205517
974.468085106383,-0.000514907595793098,-0.000494109859062528,-0.000621119323062776,-0.000619772922808963,-0.00284475793208947,0.00306927023671773,-0.876970283236565,-0.867395343135534,-0.834947097308241,-0.833888838454331,-5.055670222122,-3.7536356953549
978.723404255319,-0.000515549580324414,-0.000488032909344395,-0.000617462400474319,-0.000616267696163798,-0.00368640020478867,0.00231320233640835,-0.880087385960293,-0.868720261129405,-0.837209503507801,-0.836456701924306,-5.00552631917073,-3.75708237190805
982.978723404255,-0.000515033972550058,-0.000482318209416813,-0.000613656019658012,-0.000612481862237077,-0.00425755459020572,0.000654120626586098,-0.881386782352993,-0.871935287858968,-0.839536624808135,-0.838610234170032,-5.01626461021112,-3.75580731582689
987.234042553191,-0.000507777133309342,-0.00048190998232304,-0.000610042560708561,-0.000608672368738288,-0.00431537076228238,-0.000931777469052791,-0.882872778413333,-0.875351966147564,-0.841896144144582,-0.841074584252155,-5.04230077808909,-3.74602090487221
991.489361702128,-0.000503629216014425,-0.000481495598988773,-0.000606579458384314,-0.000604892749361497,-0.00373205990995347,-0.000867685560363209,-0.886874250626846,-0.876424014129668,-0.844101616604869,-0.843384169757059,-4.98005945945822,-3.76581293889531
995.744680851064,-0.000504481352059423,-0.000474174020634493,-0.000602919138234944,-0.000601138716371369,-0.00257596920975191,-0.000976432115689782,-0.889067933038133,-0.878156607631418,-0.847035938493877,-0.845693034713103,-4.93073794057072,-3.74358992398018
1000,-0.000502263743446135,-0.000470744542199135,-0.000599083753522515,-0.000597236467845546,-0.0027722434079037,3.98374539362272e-05,-0.889857325805546,-0.881905800944577,-0.848652715719112,-0.847860193771848,-4.91184694814435,-3.75967810564184
1004.25531914894,-0.000493588637837396,-0.000470826883253399,-0.000594958639038182,-0.000593203928110889,-0.000368757431509825,0.0024965707991464,-0.890681095553219,-0.881427465941432,-0.85313173294921,-0.851970790045415,-4.57786868474746,-3.38114700034375
1008.51063829787,-0.000492859379221333,-0.00046438636193768,-0.000589988315590843,-0.00058841142582704,0.0109246443360527,0.0134973916560143,-0.88351412027319,-0.872289600465072,-0.860469226069357,-0.858917004365262,-3.110694032358,-1.67742754525058
1012.76595744681,-0.000491326213982131,-0.000450453024566554,-0.000586440548196552,-0.000582510725884395,0.0286932795048396,0.0319716038368163,-0.878802404091738,-0.868344073199493,-0.865437666725093,-0.864277134884462,-1.8103835618169,-0.920540336299602
1017.02127659574,-0.000483276821684913,-0.000435841297087986,-0.000586307786901207,-0.000577046521272407,0.0455814704002714,0.0532043775588677,-0.874498585702783,-0.8662858970441,-0.869777917525234,-0.86862863018455,-0.911269303187156,-0.377031578294253
1021.27659574468,-0.000470199558533972,-0.000422052057144574,-0.000588457189855165,-0.000573214198272932,0.0608015355804606,0.0739868547440699,-0.876217342097535,-0.86501041352421,-0.873257054081462,-0.872277700935451,-0.326258888776888,-0.176197592392735
1025.53191489362,-0.000465448420371606,-0.000404876332870565,-0.000592468483044099,-0.000570992020262234,0.0732891795259029,0.0928427906674884,-0.876870516244173,-0.864133052180171,-0.87620016883638,-0.875424217739164,-0.203547564344027,0.142787997909152
1029.78723404255,-0.000455368237936968,-0.000371017324183245,-0.000597514818242599,-0.000570723137164323,0.0827623990730278,0.108430691232194,-0.876944865111055,-0.865729798756976,-0.878660483504024,-0.87818990713735,-0.209712556230617,0.271568712657574
1034.04255319149,-0.00043776841092681,-0.000345887500949043,-0.000603047841216969,-0.000572044850316789,0.0892847799881011,0.120438506449346,-0.876965772681169,-0.86764590827313,-0.880886747139374,-0.880655410418323,-0.272621867136183,0.290354581311781
1038.29787234043,-0.000417008288833927,-0.0003254114626757,-0.000608618194316333,-0.00057453327296656,0.0930686447178405,0.12893936311542,-0.880432229948974,-0.867294828176481,-0.883002209113299,-0.882894569226257,-0.353759225506654,0.233995151304288
1042.55319148936,-0.00040284102833246,-0.000298063066887992,-0.000613789353579117,-0.000578159606474347,0.0944484723528839,0.133555920512985,-0.882572159099091,-0.87040206893882,-0.885061764642555,-0.884826809127616,-0.443350429054723,0.131258149682906
1046.8085106383,-0.000383421896664665,-0.000279611762736914,-0.000618276744066564,-0.000582513084679785,0.0938939404403502,0.134929472442688,-0.883210221181248,-0.873646487312517,-0.887010602762787,-0.886675170707165,-0.52670379839899,0.00375192656416808
1051.06382978723,-0.000357979151418022,-0.000265313747719738,-0.000621857425927724,-0.000587299903930847,0.0917317692779772,0.133397626231723,-0.885961900002681,-0.875961698360906,-0.888873443898188,-0.888476154170393,-0.609640361323265,-0.139718776583596
1055.31914893617,-0.00034452366893548,-0.000257518449963929,-0.000624473128530811,-0.000592104067802504,0.0883195891391963,0.129564644138717,-0.88964797010317,-0.877168631190509,-0.89068732900406,-0.890259027940887,-0.67925170348506,-0.286277602938124
1059.57446808511,-0.00033167558335726,-0.000243377692207409,-0.000626023996232231,-0.00059658906445843,0.083975983985609,0.123938870639046,-0.891696317432489,-0.880304340677714,-0.892469770677666,-0.892038637682943,-0.7387864001056,-0.427671285512643
1063.82978723404,-0.000315301022135327,-0.000235353283062934,-0.000626464460883324,-0.000600504250185017,0.0789778753634292,0.116804023832639,-0.892928740970769,-0.884652509500712,-0.894225298291874,-0.893811805232121,-0.793710973962311,-0.558944246665429
1068.08510638298,-0.00029861971393241,-0.000237198780766384,-0.000625891633796859,-0.000603656800202381,0.0735175633364106,0.108720036156771,-0.89655260347864,-0.8854382050507,-0.895965196738454,-0.895588724577448,-0.844059873781583,-0.677233310416263
1072.34042553191,-0.000293648937535435,-0.000229156879905059,-0.000624278086226539,-0.000605898129837107,0.0677458732204873,0.100045991394441,-0.899888112557297,-0.887197611564906,-0.897696633925563,-0.89736891147837,-0.88480147992549,-0.780963558191422
1076.59574468085,-0.000288239414611047,-0.000233051201960743,-0.000621597713865928,-0.000607124071265304,0.061899257475165,0.0909798205677162,-0.901902717306434,-0.891129988163137,-0.899424028195757,-0.899144791679562,-0.914170648559517,-0.869461026881997
1080.85106382979,-0.000278475211432672,-0.000240179272360536,-0.0006179234747913,-0.00060715378910921,0.0561227813238046,0.0818041689949947,-0.904139741312598,-0.893760962547964,-0.901150307247267,-0.900912565815249,-0.954487046149168,-0.929114933341804
1085.10638297872,-0.000277416427981103,-0.000247231567915333,-0.000613387909962458,-0.000606109975461295,0.0504676786520737,0.0727473056329623,-0.907682187772294,-0.894751404115675,-0.902877213869241,-0.902683712574029,-1.01152967305882,-0.944351773809493
1089.36170212766,-0.000282253187024421,-0.000244618140089963,-0.000608016381683259,-0.000603892828308511,0.0450478390307879,0.0640111607355246,-0.90944548560046,-0.897194655112774,-0.904605190175886,-0.904458390413631,-1.05288510327372,-0.958013620897036
1093.6170212766,-0.000290084149506198,-0.000247052565483055,-0.000601898143876566,-0.000600591006135658,0.039927917006551,0.0557232863886139,-0.91076729516332,-0.901844132021395,-0.906334634077223,-0.906229283772021,-1.08347883051086,-0.970060967829428
1097.87234042553,-0.000294637879406452,-0.000254244702896545,-0.000596715852171342,-0.000594807285881166,0.0351067707294253,0.0479678789121121,-0.91335847313151,-0.902600665013944,-0.908065827145643,-0.908000622708986,-1.10529100295318,-0.977359632946944
1102.12765957447,-0.000297553877574945,-0.000253970877185866,-0.000591343007471948,-0.000587592135889308,0.030560852233156,0.0408013453575309,-0.916566069205129,-0.903559686109986,-0.909798179292073,-0.909753118722229,-1.11835102358663,-0.986776316888938
1106.3829787234,-0.000311945411675238,-0.000258027744872534,-0.000585186937071469,-0.000579972675452107,0.0263697451958438,0.034345318765429,-0.917925978523298,-0.906648096981613,-0.911549701625807,-0.9114881874282,-1.12146460181916,-0.99260379008706
1110.63829787234,-0.000319605873428766,-0.000266366082832868,-0.00057830372553343,-0.000571969419763533,0.0225777524856606,0.0284607928400495,-0.918792407930006,-0.909624389785781,-0.91329993312464,-0.913219655834952,-1.11862736471817,-0.991695980874613
1114.89361702128,-0.000324950727303246,-0.000277006980168317,-0.000570810983731014,-0.00056361206061386,0.0191312355174519,0.0232226839877534,-0.922464329613617,-0.910461745161984,-0.915033712361072,-0.914946848177687,-1.11420246617547,-0.986767762453254
1119.14893617021,-0.000336139121295454,-0.000280561885009078,-0.00056287883306108,-0.000555019332538605,0.0160350381777493,0.0187211685252435,-0.924599786818885,-0.911616686291948,-0.916758175003918,-0.916673040651866,-1.10532371902817,-0.983339529975966
1123.40425531915,-0.000340766126543463,-0.000286062798983338,-0.000554512904739638,-0.000546314506563018,0.0133114496054126,0.0147360433296989,-0.924540579302159,-0.915115321998954,-0.918483412421043,-0.91838581890354,-1.09446417376126,-0.982507140844635
1127.65957446809,-0.000342954541030685,-0.000299733948518818,-0.000545825583932244,-0.000537556789348129,0.0108053317422406,0.0113469163560255,-0.927153022871421,-0.916034033856751,-0.920197018097051,-0.920097792611223,-1.08315766234306,-0.97867717365694
1131.91489361702,-0.000343636049680186,-0.000303015022313602,-0.000536919527224458,-0.000528752885438443,0.00795335095039767,0.00879390146567548,-0.929911710569863,-0.917017459288252,-0.921895158755914,-0.921801298562201,-1.07202777780464,-0.979407686758792
1136.17021276596,-0.00035362033951754,-0.000304905579309559,-0.000527869838817214,-0.000520022494478031,0.00555371545311969,0.00688559943921912,-0.931447157791426,-0.919105984086042,-0.923581007766633,-0.923489395796761,-1.05837142252135,-0.980145735683132
1140.42553191489,-0.000359676482016255,-0.000312194075270951,-0.000518767703487644,-0.000511335765078239,0.00358387766719335,0.00520856009588403,-0.931212891210364,-0.922399981934213,-0.925252532895572,-0.925163450976494,-1.04307920046525,-0.976392988072183
1144.68085106383,-0.000358510984696646,-0.000320621894043643,-0.000509671081610116,-0.000502693293113737,0.00199881586478512,0.00379190028127672,-0.934473428938912,-0.92280500714527,-0.926906284918519,-0.926822641780564,-1.03076322533138,-0.968069983306368
1148.93617021277,-0.000366692887966248,-0.00032164299893203,-0.000500696570609455,-0.000494129508444488,0.000717844840846667,0.00264288886622152,-0.93656877767583,-0.923439123051803,-0.928543940573744,-0.928469485850393,-1.01898007494824,-0.962285943868493
1153.1914893617,-0.000366464612428965,-0.000322172711874297,-0.000491857941246626,-0.000485769583040887,-0.000288256013930727,0.00165740800339395,-0.936995843867729,-0.926235997328743,-0.930172640447335,-0.930099736247848,-1.00796555602888,-0.961001020620535
1157.44680851064,-0.000364769873547814,-0.000329402557192092,-0.000483166541652794,-0.000477623369990097,-0.00105656006427928,0.00080221906394465,-0.938490436090493,-0.927622996138167,-0.931793645910807,-0.931719614142419,-0.998999470945041,-0.956626652489485
1161.70212765957,-0.000361314081639431,-0.000331000066847191,-0.000474654366168992,-0.00046963311700482,-0.00163584140917637,0.000111775857089145,-0.940876309685155,-0.928442352467592,-0.933395023997127,-0.933324496230493,-0.992330917300101,-0.957162857326216
1165.95744680851,-0.000365484009204864,-0.000329219265296124,-0.000466351223936607,-0.000461913746225919,-0.00206279102066037,-0.000474683292300763,-0.942722601184014,-0.92959961356928,-0.934974315062239,-0.934909683448877,-0.984907766564051,-0.9595199295263
1170.21276595745,-0.000366978432217182,-0.000328903016206312,-0.000458278608864675,-0.000454448778850484,-0.00233788777374187,-0.000971206104793534,-0.941906254853262,-0.933083388772754,-0.93653916321247,-0.936476747863634,-0.976084978456665,-0.958893217825517
1174.46808510638,-0.000360471520183291,-0.000334910523970436,-0.00045045020513944,-0.000447119137778729,-0.0024776298453684,-0.00135370489501574,-0.945252428276287,-0.933411664588909,-0.938081826894737,-0.938023995546222,-0.970394254652318,-0.951894187486613
1178.72340425532,-0.000365264283556098,-0.000330708891852111,-0.000442873512066378,-0.000439984402919436,-0.00254650715640483,-0.00157912417532422,-0.947058683772098,-0.933661755162011,-0.93960417445001,-0.939555215855086,-0.966218642800905,-0.947015976275384
1182.97872340426,-0.00036524901482052,-0.000325744951759148,-0.000435552842550543,-0.000433119769551694,-0.00256068061401613,-0.00174317134951261,-0.948016179859368,-0.935870851016668,-0.941113030950774,-0.941070081308269,-0.962067236092821,-0.94674739131717
1187.23404255319,-0.000362115246611488,-0.00032663736159642,-0.000428493581196201,-0.000426501137247044,-0.00250924198935364,-0.00188218567167607,-0.948425354124776,-0.938166018757137,-0.942614620871187,-0.94256718510019,-0.960215094962626,-0.94480316103022
1191.48936170213,-0.000356301497516678,-0.00032407931950496,-0.000421714580162377,-0.000420073214403134,-0.00243328487193515,-0.00197040969284618,-0.950623114750089,-0.93821481309379,-0.944094682610972,-0.944049065111222,-0.961213117065711,-0.945839814343621
1195.74468085106,-0.000356824444712779,-0.00031840794175424,-0.00041518068845213,-0.000413906882828568,-0.00234616419427531,-0.00202532598401935,-0.952832224123213,-0.939343059913875,-0.945552090802045,-0.945509290993227,-0.96281565604804,-0.944794737381768
1200,-0.000355756152430028,-0.000315725626839338,-0.00040884479469911,-0.000407972235789592,-0.00223120964589777,-0.00208434113384895,-0.952247767305047,-0.942517474874138,-0.946990241430273,-0.946949687674347,-0.961797179364643,-0.943905311922428


==> figures/SlewData.csv <==
0,0,0,0
2.5421672120098,-0.00363055087818991,0.86857093326663,0.00404363504571994
5.08433442401959,-0.0126404922237438,0.738357199649767,0.0161678064026204
7.62650163602939,-0.0250407504220543,0.569288717756693,0.0363725140707014
10.1686688480392,-0.038995085550404,0.94371350687302,0.064657758049963
12.710836060049,-0.052551651193484,0.698233603915473,0.101023538340405
15.2530032720588,-0.0651120551437689,0.134240350237948,0.145469854942028
17.7951704840686,-0.0764121250503849,0.883245907609862,0.197996707854831
20.3373376960784,-0.0841463049336853,0.441976424039145,0.258604097078815
22.8795049080882,-0.0883648689369269,0.60943776855632,0.327292022613979
25.421672120098,-0.089844869200666,0.363619864653167,0.404060484460324
27.9638393321078,-0.0895081410355203,0.803107333717232,0.48890948261785
30.5060065441176,-0.0868721358845696,0.627770766017786,0.581839017086555
33.0481737561274,-0.0823810647610591,0.646836951964581,0.682849087866443
35.5903409681372,-0.0765032290986354,0.737759401868395,0.79193969495751
38.132508180147,-0.0691124818716496,0.925408731864116,0.909110838359757
40.6746753921568,-0.0603328215200351,0.271872999600898,1.03436251807319
43.2168426041666,-0.0519254934718358,0.904987707085314,1.16769473409779
45.7590098161764,-0.0437551189175431,0.877650824611307,1.30910748643358
48.3011770281862,-0.0356156616496765,1.09481616065743,1.45860077508055
50.843344240196,-0.0275314784991263,0.50596491003867,1.6161746000387
53.3855114522057,-0.0208486467253488,0.919814482931766,1.78182896130804
55.9276786642155,-0.0152867435182991,0.815717372315865,1.95556385888855
58.4698458762253,-0.0102656047824405,1.03572826337806,2.13737929278024
61.0120130882351,-0.0054475275799469,0.473618272092327,2.32727526298311
63.5541803002449,-0.0020307095997595,0.836432025172738,2.52525176949717
66.0963475122547,0.000672281107418956,0.982148249648675,2.7313088123224
68.6385147242645,0.00297293091383338,0.36374171539454,2.94544639145881
71.1806819362743,0.00376985983832456,0.258044138369781,3.16766450690641
73.7228491482841,0.00341673787061224,0.780624939012427,3.39796315866518
76.2650163602939,0.00325250102126609,0.397325973406776,3.63634234673514
78.8071835723037,0.00312638143044092,0.804431651303726,3.88280207111628
81.3493507843135,0.00346007622981425,0.628774832483984,4.13734233180859
83.8915179963233,0.00365220296521595,0.233689844332556,4.39996312881209
86.4336852083331,0.00283563485557827,0.199717558201386,4.67066446212677
88.9758524203429,0.000800921775308173,0.309474212515475,4.94944633175263
91.5180196323527,-0.00185090198514547,0.264893058935288,5.23630873768967
94.0601868443625,-0.00407873384868065,1.09010071675263,5.53125167993789
96.6023540563723,-0.00430945683387784,0.654191476984388,5.83427515849729
99.1445212683821,-0.00339890267127734,0.936084452121547,6.14537917336787
101.686688480392,-0.00165783787802597,0.34939222929741,6.46456372454963
104.228855692402,-4.967346577354e-05,0.563927029548989,6.79182881204257
106.771022904411,0.00120637585031883,0.451109638526757,7.1271744358467
109.313190116421,0.00141888435369148,0.294472710029621,7.470600595962
111.855357328431,0.00103151160800984,1.11266936929955,7.82210729238848
114.397524540441,0.00168559270120717,0.299076543862773,8.18169452512615
116.939691752451,0.00191959825365453,0.487436351918243,8.54936229417499
119.48185896446,0.0017755446320917,0.2395666988616,8.92511059953502
122.02402617647,0.000842163670260111,0.265469078399556,9.30893944120622
124.56619338848,-0.000713035568870523,0.866159572890471,9.70084881918861
127.10836060049,-0.00128089110815463,0.666399109102063,10.1008387334822
129.6505278125,-0.00100795690931145,0.533547690862914,10.5089091840869
132.192695024509,-0.000317804827647678,0.470010987153879,10.9250601710029
134.734862236519,0.00048289947907529,0.396370655554831,11.34929169423
137.277029448529,0.000957838679951282,0.751112567184223,11.7816037537682
139.819196660539,0.00157621526535053,0.452250694460262,12.2219963496177
142.361363872549,0.00241165355495047,0.946878803973256,12.6704694817784
144.903531084558,0.00387498189298693,0.609376138927948,13.1270231502502
147.445698296568,0.00505391061394069,0.481318996757074,13.5916573550332
149.987865508578,0.00552312019771128,0.705714501602459,14.0643720961274
152.530032720588,0.00592650874559538,0.98403327914322,14.5451673735328
155.072199932598,0.00685378368108896,0.669145352568704,15.0340431872493
157.614367144607,0.00779616552992547,0.713660920421508,15.5309995372771
160.156534356617,0.0085253788922893,1.04616841801563,16.036036423616
162.698701568627,0.00948959772868195,0.823117026029045,16.5491538462661
165.240868780637,0.01045548569676,0.698118953483351,17.0703518052273
167.783035992647,0.010548548903532,0.431605593336711,17.5996303004998
170.325203204656,0.0091676343125326,0.487659243455223,18.1369893320834
172.867370416666,0.0069107074111603,0.410322913668344,18.6824288999783
175.409537628676,0.00390447142939608,0.260225149762247,19.2359490041843
177.951704840686,3.63236465026685e-06,0.47309889693213,19.7975496447014
180.493872052696,-0.00381751348324202,0.91079660993053,20.3672308215298
183.036039264705,-0.00638892207373346,0.504161387703805,20.9449925346693
185.578206476715,-0.00764244859029852,1.07473591107021,21.5308347841201
188.120373688725,-0.00709761888580156,0.316642580674315,22.124757569882
190.662540900735,-0.00656601001067893,0.528363509293497,22.726760891955
193.204708112745,-0.00620063954126794,0.501850479370937,23.3368447503393
195.746875324754,-0.00577322138921396,0.752298719318626,23.9550091450347
198.289042536764,-0.00521167881959671,0.263886792557507,24.5812540760414
200.831209748774,-0.00543336269623081,0.424294049026384,25.2155795433592
203.373376960784,-0.00607060908488993,0.519891819965978,25.8579855469882
205.915544172794,-0.00685431922418641,0.457692972717629,26.5084720869283
208.457711384803,-0.00755778886020475,0.44902374683851,27.1670391631797
210.999878596813,-0.00747031016861508,0.885032750352915,27.8336867757422
213.542045808823,-0.00602728179957666,0.655952381662238,28.5084149246159
216.084213020833,-0.00412278488164429,0.693419392627309,29.1912236098008
218.626380232843,-0.00186152225914494,0.780613203930145,29.8821128312968
221.168547444852,0.000687260486296362,0.462847855974864,30.5810825891041
223.710714656862,0.00260055509998724,0.773872581284828,31.2881328832225
226.252881868872,0.00421508008446273,0.579243272758814,32.0032637136521
228.795049080882,0.00537497746895654,0.847364543022786,32.7264750803929
231.337216292892,0.00623869102673832,0.979670194246627,33.4577669834449
233.879383504901,0.00736703294166458,0.85145442567857,34.197139422808
236.421550716911,0.00839491839614357,0.372470300064762,34.9445923984824
238.963717928921,0.00812696813131114,0.621647413973333,35.7001259104679
241.505885140931,0.00699980541883907,0.625264035516812,36.4637399587646
244.048052352941,0.00526108717354697,0.686562384814313,37.2354345433724
246.59021956495,0.00353909201199709,0.917005320527331,38.0152096642915
249.13238677696,0.00283817474345485,1.11721951560366,38.8030653215217
251.67455398897,0.00357608176304842,0.699038395208582,39.5990015150632
254.21672120098,0.00463738164116861,0.327437487962363,40.4030182449157
256.75888841299,0.00466196090432552,0.715476358010526,41.2151155110795
259.301055624999,0.00401894465546079,0.770027953415377,42.0352933135545
261.843222837009,0.00350991373142087,0.844417635923735,42.8635516523406
264.385390049019,0.00359040071904864,1.0367369148109,43.6998905274379
266.927557261029,0.00444237385884048,0.682180185466929,44.5443099388464
269.469724473039,0.00498762373816858,0.545610633342026,45.3968098865661
272.011891685048,0.00458544986715115,0.376575453342389,46.257390370597
274.554058897058,0.00314736914537953,0.558592888789907,47.126051390939
277.096226109068,0.00143422705897562,0.869714228328699,48.0027929475922
279.638393321078,0.0003380043243662,0.496104981888231,48.8876150405566
282.180560533087,-0.000944054138020649,0.530911552446688,49.7805176698322
284.722727745097,-0.00281283988663951,0.280205594637049,50.681500835419
287.264894957107,-0.00540981114491904,0.462300451734468,51.5905645373169
289.807062169117,-0.00758832844891251,0.981719262488845,52.507708775526
292.349229381127,-0.00817362506255901,0.532793078455742,53.4329335500463
294.891396593137,-0.00786569021608863,0.850500841563524,54.3662388608778
297.433563805146,-0.00632595725025725,0.951490001198374,55.3076247080205
299.975731017156,-0.00363447853189404,0.665751311172845,56.2570910914744
302.517898229166,-0.00084907003774979,0.702636383980318,57.2146380112393
305.060065441176,0.0011114621811295,0.222079065399413,58.1802654673156
307.602232653186,0.00117618567858999,0.618152501434106,59.153973459703
310.144399865195,0.000579195413404903,0.731892389742548,60.1357619884015
312.686567077205,-5.0060701887846e-05,0.532351783594725,61.1256310534113
315.228734289215,-0.000987307879101837,0.651096523292795,62.1235806547322
317.770901501225,-0.00162079396129833,0.67650648428964,63.1296107923643
320.313068713234,-0.00192911851789542,0.385058673136592,64.1437214663076
322.855235925244,-0.0025010395698605,0.737868664651993,65.1659126765621
325.397403137254,-0.00309483425238341,0.30099454790558,66.1961844231277
327.939570349264,-0.00428783388283505,0.404631311244677,67.2345367060045
330.481737561274,-0.00567182583107941,0.709531604961128,68.2809695251925
333.023904773283,-0.00603688623828229,0.807458880821081,69.3354828806917
335.566071985293,-0.00516268640803845,0.653086913748295,70.3980767725021
338.108239197303,-0.00395964981234718,0.58732982399041,71.4687512006236
340.650406409313,-0.00254862762973569,0.898026466928344,72.5475061650564
343.192573621323,-0.000419936042170565,0.878780599106981,73.6343416658003
345.734740833332,0.00208245103616779,0.83669771745995,74.7292577028554
348.276908045342,0.00454367063504844,0.797790491100389,75.8322542762217
350.819075257352,0.00678090455876411,0.654897815957144,76.9433313858991
353.361242469362,0.00804904027751711,0.590384885361028,78.0624890318878
355.903409681372,0.00809535716872965,0.306796085471128,79.1897272141876
358.445576893381,0.00681637603802581,0.764006559057943,80.3250459327986
360.987744105391,0.00529332854900998,0.678528471534648,81.4684451877208
363.529911317401,0.0038710907389168,0.51175875780832,82.6199249789541
366.072078529411,0.00240693660555807,0.773381198184911,83.7794853064987
368.614245741421,0.00152954504952777,0.895121188116988,84.9471261703544
371.15641295343,0.00131146761955028,0.47273583429316,86.1228475705213
373.69858016544,0.000882086070399267,0.54303264516285,87.3066495069994
376.24074737745,-5.7258941838643e-05,0.452198082616955,88.4985319797886
378.78291458946,-0.00147404707141959,0.42830374183621,89.6984949888891
381.32508180147,0.593824793050412,0.550618254395608,90.3015050111109
383.867249013479,0.521481417080498,0.540323443056773,91.5014680202114
386.409416225489,0.365724102891871,0.671448636220948,92.6933504930006
388.951583437499,0.186839817054294,1.08867589975839,93.8771524294787
391.493750649509,0.0353015074612565,0.662546114895761,95.0528738296456
394.035917861519,-0.0668797403018438,0.62854380145557,96.2205146935013
396.578085073528,-0.116764003064071,1.0761860835956,97.3800750210458
399.120252285538,-0.121945860304095,0.630423148690879,98.5315548122792
401.662419497548,-0.096394042701177,0.34655739603703,99.6749540672014
404.204586709558,-0.0539849025994033,0.340543993467536,100.810272785812
406.746753921568,-0.00579979008036549,0.360873429999941,101.937510968112
409.288921133577,0.0403555518983103,0.435014624592947,103.056668614101
411.831088345587,0.0801723758936635,0.727603798872422,104.167745723778
414.373255557597,0.112144142027179,0.863776095256883,105.270742297145
416.915422769607,0.135566107071486,0.198287218396047,106.3656583342
419.457589981617,0.149313500540863,0.477704453419063,107.452493834944
421.999757193626,0.154815896903769,0.678856232559275,108.531248799376
424.541924405636,0.15433922815701,0.934463512290463,109.601923227498
427.084091617646,0.150053145429005,0.975135654928323,110.664517119308
429.626258829656,0.143048287044729,0.373858352892697,111.719030474807
432.168426041666,0.13293524047961,0.792851756332296,112.765463293995
434.710593253675,0.121002045170485,0.431898964095241,113.803815576872
437.252760465685,0.107446090480204,0.272818373545362,114.834087323438
439.794927677695,0.0923885691800282,0.429892510777251,115.856278533692
442.337094889705,0.0770687232331209,0.617670169337643,116.870389207636
444.879262101715,0.0629725286149826,0.855874290901527,117.876419345268
447.421429313724,0.0512205371097464,0.983066376758805,118.874368946589
449.963596525734,0.0421980971808365,0.793295793030653,119.864238011598
452.505763737744,0.035084292834944,0.610398615299932,120.846026540297
455.047930949754,0.0288380546673776,0.825188893183393,121.819734532684
457.590098161764,0.0231865276284397,0.317313560617403,122.785361988761
460.132265373773,0.017087916017796,0.547569064299875,123.742908908526
462.674432585783,0.0111908361505918,0.751803720939288,124.69237529198
465.216599797793,0.00644524365776151,0.889188027835282,125.633761139122
467.758767009803,0.0028047510113427,0.488317441415461,126.567066449954
470.300934221812,-0.000443450758264425,0.829343463492007,127.492291224474
472.843101433822,-0.00297088210160637,0.426055615303652,128.409435462683
475.385268645832,-0.00533414326271216,0.566910128840924,129.318499164581
477.927435857842,-0.00721407953811645,0.673672038586699,130.219482330168
480.469603069852,-0.00822350404336041,0.762886141314946,131.112384959443
483.011770281861,-0.00866506398929229,0.22798100719254,131.997207052408
485.553937493871,-0.00947860114543564,0.682134485560914,132.873948609061
488.096104705881,-0.0101372195956385,0.379952360003487,133.742609629403
490.638271917891,-0.0108712387657926,0.48172440473967,134.603190113434
493.180439129901,-0.0113170860052827,0.571144361730993,135.455690061154
495.722606341911,-0.0110936730182101,0.686633637059636,136.300109472562
498.26477355392,-0.0100117845757033,0.572342889715037,137.136448347659
500.80694076593,-0.00875263705489111,0.259546428255393,137.964706686446
503.34910797794,-0.00811333604447057,0.733597059478159,138.78488448892
505.89127518995,-0.00724374377514129,0.649288739055005,139.596981755084
508.433442401959,-0.00593209254448395,0.805803683803956,140.400998484937
510.975609613969,-0.00397974624022209,0.8467937200269,141.196934678478
513.517776825979,-0.00127646387397119,0.707332508595291,141.984790335709
516.059944037989,0.00155782451863591,0.562584907473987,142.764565456628
518.602111249999,0.00340860522156049,0.508163358008552,143.536260041235
521.144278462009,0.00400654640540223,0.597680944447263,144.299874089532
523.686445674018,0.0040095197760017,0.892905176592268,145.055407601518
526.228612886028,0.00411699504501099,0.725592452035636,145.802860577192
528.770780098038,0.00423647612325891,0.852102667015303,146.542233016555
531.312947310048,0.00476186541390381,0.688788145802628,147.273524919607
533.855114522057,0.00542573966890663,0.740366181158302,147.996736286348
536.397281734067,0.00592583380467903,0.9262388774613,148.711867116777
538.939448946077,0.00637727979028745,0.471864531519153,149.418917410896
541.481616158087,0.00584503161161846,0.741344764084139,150.117887168703
544.023783370097,0.00488836970369861,0.742556860211384,150.808776390199
546.565950582106,0.00412340771332128,0.748697217243183,151.491585075384
549.108117794116,0.00358713184164769,0.756847599866277,152.166313224258
551.650285006126,0.00335958357747653,0.77564406015461,152.83296083682
554.192452218136,0.00358311912825842,0.689366772483837,153.491527913072
556.734619430146,0.00353988581299621,0.191590816902414,154.142014453012
559.276786642155,0.00176203754349076,0.328928681166417,154.784420456641
561.818953854165,-0.00123304007247543,0.50286684117037,155.418745923959
564.361121066175,-0.00413657832458107,0.83284334513547,156.044990854965
566.903288278185,-0.00568593244006955,1.09258132600758,156.663155249661
569.445455490195,-0.00510165989348882,0.70179694824614,157.273239108045
571.987622702204,-0.00368658640454272,0.616987210060357,157.875242430118
574.529789914214,-0.00276233492436491,0.50470962815665,158.46916521588
577.071957126224,-0.00243711888951476,0.909308731335637,159.055007465331
579.614124338234,-0.00188165284429482,0.610789582567384,159.63276917847
582.156291550244,-0.00127332504415344,0.884988498600082,160.202450355299
584.698458762253,-0.000357340620562565,0.582132681392015,160.764050995816
587.240625974263,0.000100318257633253,0.552211388397265,161.317571100022
589.782793186273,-0.000315784798370878,0.218804320830002,161.863010667917
592.324960398283,-0.00165567306601118,0.506899372204041,162.4003696995
594.867127610293,-0.00321894004818615,0.737723662926022,162.929648194773
597.409294822302,-0.0043712040974165,0.783927457641744,163.450846153734
599.951462034312,-0.00476216754097361,0.766468788031358,163.963963576384
602.493629246322,-0.00425094909178305,0.708545299688498,164.469000462723
605.035796458332,-0.00344939919786018,0.333590204012171,164.965956812751
607.577963670342,-0.00339945029860861,0.414420680793972,165.454832626467
610.120130882351,-0.00400654447266753,0.741027088687185,165.935627903873
612.662298094361,-0.00446086640474715,0.938284374139813,166.408342644967
615.204465306371,-0.00398138287447238,0.853330453444267,166.87297684975
617.746632518381,-0.00271235877796611,0.87359556344482,167.329530518222
620.288799730391,-0.000707550744662678,0.687695203026851,167.778003650382
622.8309669424,0.00127843605552214,0.760389625464927,168.218396246232
625.37313415441,0.00312593376639436,0.711336136738247,168.65070830577
627.91530136642,0.0049082922378005,0.664474177141931,169.074939828997
630.45746857843,0.0063442067321927,0.982582928248222,169.491090815913
632.99963579044,0.007576071207756,0.845017823478638,169.899161266518
635.541803002449,0.00861734820360791,0.875031333536032,170.299151180811
638.083970214459,0.00985813090734253,0.879755545221508,170.691060558794
640.626137426469,0.0105850402563696,0.308174794509345,171.074889400465
643.168304638479,0.00956277037776415,0.773436834217361,171.450637705825
645.710471850489,0.00799839421349331,1.018342130593,171.818305474874
648.252639062498,0.0067511670364045,0.65185567882042,172.177892707612
650.794806274508,0.00495420988578694,0.193418505941299,172.529399404038
653.336973486518,0.00175370963062083,0.613191862715355,172.872825564153
655.879140698528,-0.0017725981099142,0.401734378071008,173.208171187957
658.421307910538,-0.00513310706792749,0.332367963552686,173.53543627545
660.963475122547,-0.00848392315643142,0.741840613057699,173.854620826632
663.505642334557,-0.0108317939239089,1.04069515922968,174.165724841503
666.047809546567,-0.0109936959215662,0.830744737519462,174.468748320062
668.589976758577,-0.00926475878611126,1.08679580485264,174.76369126231
671.132143970587,-0.00576598409514597,0.45095913237557,175.050553668247
673.674311182596,-0.00204680537902008,0.836275041657413,175.329335537873
676.216478394606,0.00166033985247293,0.856026171911423,175.600036871188
678.758645606616,0.00496063853293455,0.911600266591505,175.862657668191
681.300812818626,0.00719427853830381,0.586897377904964,176.117197928884
683.842980030635,0.00817044369440833,0.840100701777625,176.363657653265
686.385147242645,0.00876624990531837,0.981441593903058,176.602036841335
688.927314454655,0.0092176870633237,0.495531939004177,176.832335493094
691.469481666665,0.00872815760420731,0.331403404717388,177.054553608541
694.011648878675,0.00703242439282063,0.792964087501483,177.268691187678
696.553816090684,0.00519200773068343,1.0727772646067,177.474748230503
699.095983302694,0.00440546783019421,1.07565692093194,177.672724737017
701.638150514704,0.00471840827138526,1.08412594470975,177.86262070722
704.180317726714,0.00551427241524078,0.299473089415071,178.044436141111
706.722484938724,0.00497223791150408,0.810890044068265,178.218171038692
709.264652150734,0.00351771970661194,0.965159905890625,178.383825399961
711.806819362743,0.00190628581611558,0.637753174936881,178.541399224919
714.348986574753,-1.2982492562872e-05,0.278239108797332,178.690892513566
716.891153786763,-0.00241523093060005,0.526738267712306,178.832305265902
719.433320998773,-0.00522315695309032,0.494524194774284,178.965637481927
721.975488210782,-0.00842856493113598,0.211940134822934,179.09088916164
724.517655422792,-0.0120487765308291,0.209197242918099,179.208060305042
727.059822634802,-0.0158502392819218,0.111518448746352,179.317150912134
729.601989846812,-0.0192552669030151,0.446079225357627,179.418160982913
732.144157058822,-0.0211669815694213,0.818498692603284,179.511090517382
734.686324270832,-0.0209308396255252,0.697170405360921,179.59593951554
737.228491482841,-0.0190129494624735,0.297629173847323,179.672707977386
739.770658694851,-0.0165289005810489,0.937780403197238,179.741395902921
742.312825906861,-0.0128143713153006,0.569499228512817,179.802003292145
744.854993118871,-0.00883799571595693,0.621271663220269,179.854530145058
747.39716033088,-0.00525258719077604,0.610283942150225,179.89897646166
749.93932754289,-0.00224243045132601,0.979647580757919,179.93534224195
752.4814947549,0.00016044323001929,0.199999258323134,179.963627485929
755.02366196691,0.00084023893851873,0.208429331018819,179.983832193597
757.56582917892,0.000211619931904178,0.715519195779659,179.995956364954
760.107996390929,-0.000549968930547241,0.940494563648618,180


==> figures/SlewDataNL.csv <==
0,0,0,0,0,0,0,0
4.3545817359425,0.00465803627882451,-1.49349312253898e-06,-5.33355903638729e-07,0.00428400217418238,0.00687437445620254,-0.00348267547491482,0.568892432908582
8.70916347188501,0.0183562133509383,-9.84158624642746e-06,-3.48928346612422e-06,0.0150788760118083,0.0134730133082789,-0.00810418078164695,1.46188238885398
13.0637452078275,0.0411140624587235,-2.82536603069349e-05,-1.11968615374219e-05,0.0293273131598132,0.0137385201536773,-0.0116139718514007,2.04643998360888
17.41832694377,0.0729250731880528,-5.62584405607258e-05,-2.60168816082536e-05,0.0447027279309753,0.0113638419736349,-0.0149411927453722,2.35617121698787
21.7729086797125,0.113789245538926,-9.22462703540522e-05,-4.93811149873109e-05,0.0598874539430707,0.00785922587182209,-0.0181761003536543,2.50351939100558
26.127490415655,0.163755205701404,-0.000134575150540489,-8.1784853110259e-05,0.0744001708960989,0.00419590041519348,-0.0216337451081713,2.5843528239385
30.4820721515975,0.222808644811021,-0.00018198214059315,-0.000123473125727126,0.0877373488590805,0.000166444954490125,-0.0250833653750934,2.61316523398983
34.83665388754,0.29070073232081,-0.000233137807528016,-0.000174033992674179,0.0996978561493646,-0.00441433665634495,-0.0283555330337596,2.58995866037352
39.1912356234825,0.368277479565491,-0.000286950167576938,-0.000233277880554724,0.110777302972255,-0.00776157462392538,-0.0322966176508016,2.6306783752242
43.545817359425,0.454440737657709,-0.000342347603747505,-0.000300183592135665,0.120337854990875,-0.0122028759800188,-0.0357591138523811,2.59009096969173
47.9003990953675,0.550133547207727,-0.000398374864913566,-0.000374620976256101,0.128634903461542,-0.0160277158896745,-0.0394635530135051,2.57262300263979
52.25498083131,0.654395669417234,-0.000454260203346972,-0.000454932619748234,0.135993113728684,-0.0196579306277511,-0.0432175192017188,2.56876410546153
56.6095625672525,0.768267462574934,-0.000509366197767499,-0.000541333500971323,0.141982259514709,-0.0236592655509031,-0.0467467308211352,2.53201788972793
60.9641443031951,0.891266122392025,-0.000563216409795119,-0.000632516846604412,0.147098995574221,-0.0271900828930021,-0.0504543388619934,2.51905096374171
65.3187260391375,1.02331601283634,-0.000615424296680969,-0.000727748550728767,0.151312018147226,-0.0306381870217568,-0.0541274638913579,2.50959402019504
69.6733077750801,1.16556389025824,-0.00066529278604999,-0.000826629910758037,0.154448676036532,-0.0341987012019269,-0.0576788879276411,2.48578145077412
74.0278895110226,1.31390904379487,-0.000713629443546754,-0.00092734943235912,0.156976421577734,-0.0377714256208525,-0.0611862363434906,2.45648824146174
78.3824712469651,1.4735012299197,-0.000758956623043229,-0.00103084915784893,0.158502053440637,-0.0411478318011126,-0.064714488371902,2.43260469233146
82.7370529829076,1.64233141614567,-0.000801714935086895,-0.00113567175001151,0.159424297390879,-0.0443268366358688,-0.0682768817504145,2.4230412436604
87.0916347188501,1.81794259972714,-0.00084257376795268,-0.00124127130502097,0.159897842391969,-0.0474337568230969,-0.0718325994868588,2.41877936673463
91.4462164547926,2.00511111934454,-0.000880145132149446,-0.00134749355558326,0.159585698990523,-0.0506810394840453,-0.0752622131566223,2.40471991075498
95.8007981907351,2.20195806078244,-0.000914940514388352,-0.00145340453867955,0.158626067953515,-0.0539683518338411,-0.0786307488125103,2.38209450032704
100.155379926678,2.40403235316209,-0.000948236578642274,-0.00155914740508164,0.15731672648186,-0.0572772843646514,-0.0819662960102309,2.35484258664445
104.50996166262,2.61998433500003,-0.000977755031330238,-0.00166346766092056,0.155319485037638,-0.0603937778176779,-0.085330643539852,2.33804836529382
108.864543398563,2.83923280154776,-0.00100640153048977,-0.00176739076461662,0.153174296733187,-0.0634689556128241,-0.0887004865220821,2.32392473317937
113.219125134505,3.07411146880162,-0.00103125277981736,-0.00186863928347685,0.150534169057441,-0.0664069833318298,-0.0920784020824137,2.32495576735584
117.573706870448,3.31312843184311,-0.00105519076434388,-0.00196894114475039,0.147737444570334,-0.0694084502863932,-0.0954152651667263,2.32138957273831
121.92828860639,3.56430863290912,-0.00107644449000517,-0.00206646059941372,0.144480452285028,-0.0725963772142836,-0.0986314672197979,2.30431124874575
126.282870342333,3.82372697193253,-0.00109610553471826,-0.00216169673953933,0.140984985453725,-0.0757542332185213,-0.101841492959263,2.28707016736152
130.637452078275,4.09299799165433,-0.00111386175859462,-0.00225420207214626,0.137204306895142,-0.0788761248809881,-0.105044131926843,2.26963443075065
134.992033814218,4.36741404453782,-0.00113077180668193,-0.00234510532377367,0.133319033280475,-0.081979718607935,-0.108243038588889,2.25368972923062
139.34661555016,4.65657059290075,-0.00114525756516773,-0.0024314186210326,0.129134095328778,-0.0850308888368522,-0.111431252213375,2.2420168361374
143.701197286103,4.94697669935227,-0.00115958522847496,-0.0025173099304903,0.124943917040365,-0.0880746214804813,-0.114620953044296,2.23129944039302
148.055779022045,5.25625873931418,-0.00117152469222084,-0.00259682665540389,0.120674577768289,-0.091006001311817,-0.117833119745396,2.23501587096754
152.410360757988,5.56554077927609,-0.00118346415596671,-0.00267634338031749,0.116405238496212,-0.0939373811431528,-0.121045286446495,2.23873230154206
156.76494249393,5.89200396669557,-0.00119365034763005,-0.0027497070769507,0.111914770214176,-0.097103199008687,-0.124123808106236,2.22454850446482
161.119524229873,6.22113841195593,-0.0012035639473836,-0.00282211412472913,0.107389921655551,-0.100305466386025,-0.127181551155847,2.20758164976081
165.474105965815,6.56483855022512,-0.00121236352455173,-0.00288923563693123,0.102843607442008,-0.103411611570737,-0.130266406943034,2.19626556376805
169.828687701758,6.91575184541743,-0.00122061142046998,-0.00295373966999851,0.0982866631034655,-0.106470155555919,-0.133364689378074,2.18774782601906
174.1832694377,7.26827233226877,-0.00122877262903382,-0.00301766480446231,0.0937373902541759,-0.109526306041812,-0.136462307186475,2.17968703542079
178.537851173643,7.6428669678613,-0.00123574322069482,-0.00307363899305876,0.0892934823088652,-0.112549582751244,-0.139550796607986,2.17790223519078
182.892432909585,8.01746160345383,-0.00124271381235581,-0.00312961318165522,0.0848495743635545,-0.115572859460676,-0.142639286029496,2.17611743496076
187.247014645528,8.403054085631,-0.00124927745689706,-0.00318172254539499,0.080445041779756,-0.118648500756175,-0.145695049260002,2.17061098480645
191.60159638147,8.80120199526145,-0.00125537652003138,-0.00322941972464625,0.0760854611318759,-0.121783922823886,-0.148713451420425,2.160855802387
195.956178117413,9.19934990489191,-0.00126147558316571,-0.00327711690389751,0.0717258804839958,-0.124919344891596,-0.151731853580849,2.15110061996756
200.310759853355,9.61803899753795,-0.00126711051480067,-0.00331797858046579,0.0676175891800196,-0.127953104670169,-0.154783711660742,2.1499866066755
204.665341589298,10.0399064509098,-0.00127267363083826,-0.00335778259189121,0.0635481801634403,-0.130971134126548,-0.157840746413293,2.15020965135906
209.01992332524,10.4689389589337,-0.00127813435828557,-0.00339538665276222,0.0595441520620029,-0.134014805026448,-0.160881038120636,2.1485079915533
213.374505061183,10.917837217996,-0.00128331120426341,-0.00342689115513253,0.0557213983605462,-0.137129569108187,-0.163874908246583,2.14146991743331
217.729086797125,11.3667354770584,-0.00128848805024125,-0.00345839565750285,0.0518986446590894,-0.140244333189926,-0.166868778372529,2.13443184331332
222.083668533068,11.8156337361207,-0.00129366489621908,-0.00348990015987317,0.0480758909576327,-0.143359097271666,-0.169862648498476,2.12739376919333
226.43825026901,12.2921407049311,-0.00129856014225621,-0.00351372557760808,0.0445947763333338,-0.14642974966529,-0.172862624873859,2.12325462395174
230.792832004953,12.7715530226453,-0.00130342575467095,-0.00353674290179817,0.0411496134332338,-0.14949576005116,-0.175863243828533,2.11942054185565
235.147413740895,13.2509653403596,-0.00130829136708569,-0.00355976022598826,0.0377044505331338,-0.152561770437031,-0.178863862783207,2.11558645975957
239.501995476838,13.746992658534,-0.00131302772737603,-0.00357873521657387,0.0344830703468935,-0.155622793474387,-0.181858520471785,2.11245334683104
243.85657721278,14.2569190349002,-0.00131765596351658,-0.00359432864661516,0.0314488926208482,-0.158679644411514,-0.184848191342304,2.10990662035938
248.211158948723,14.7668454112664,-0.00132228419965712,-0.00360992207665646,0.0284147148948029,-0.161736495348641,-0.187837862212823,2.10735989388771
252.565740684665,15.2823930788047,-0.00132686561212495,-0.0036243494999581,0.0254567887253483,-0.164792643043043,-0.190825340885025,2.10479131127219
256.920322420608,15.8228335138229,-0.00133123967529138,-0.00363361349482995,0.022836527375252,-0.167845676567212,-0.193803111843948,2.10212594308012
261.27490415655,16.3632739488411,-0.00133561373845781,-0.0036428774897018,0.0202162660251556,-0.17089871009138,-0.19678088280287,2.09946057488805
265.629485892493,16.9037143838592,-0.00133998780162424,-0.00365214148457365,0.0175960046750592,-0.173951743615549,-0.199758653761792,2.09679520669598
269.984067628435,17.4764657394421,-0.00134400875304532,-0.00365596106368229,0.0154143076698704,-0.176981206892449,-0.202732437723936,2.09525728613671
274.338649364378,18.0561214883455,-0.00134795424940869,-0.0036586172470358,0.013326325751737,-0.180005633536071,-0.205705369720446,2.0939602854203
278.69323110032,18.6357772372488,-0.00135189974577205,-0.00366127343038931,0.0112383438336037,-0.183030060179693,-0.208678301716957,2.09266328470388
283.047812836263,19.2154329861522,-0.00135584524213542,-0.00366392961374282,0.00915036191547038,-0.186054486823314,-0.211651233713467,2.09136628398747
287.402394572205,19.7950887350555,-0.00135979073849879,-0.00366658579709632,0.00706237999733703,-0.189078913466936,-0.214624165709977,2.09006928327105
291.756976308148,20.4015168475907,-0.00136332350321067,-0.00366593588784271,0.00528024842526986,-0.192102357582587,-0.21758453600324,2.08749988532948
296.11155804409,21.029001846415,-0.00136653164796844,-0.0036626856846051,0.003738672974701,-0.195125028924491,-0.220535026318756,2.08392972690022
300.466139780033,21.6564868452393,-0.00136973979272622,-0.00365943548136748,0.00219709752413216,-0.198147700266395,-0.223485516634273,2.08035956847096
304.820721515975,22.2839718440635,-0.001372947937484,-0.00365618527812986,0.000655522073563318,-0.201170371608299,-0.22643600694979,2.0767894100417
309.175303251918,22.9114568428878,-0.00137615608224177,-0.00365293507489224,-0.000886053377005543,-0.204193042950203,-0.229386497265306,2.07321925161244
313.52988498786,23.5530720852757,-0.00137908178453012,-0.00364856467281175,-0.00228876712995864,-0.207202375549867,-0.232335897980824,2.07001124361115
317.884466723803,24.2283652603405,-0.00138133431523243,-0.00364152439593076,-0.00336051879562215,-0.210179916676077,-0.235282701750632,2.06766638263756
322.239048459745,24.9036584354053,-0.00138358684593475,-0.00363448411904977,-0.00443227046128565,-0.213157457802286,-0.23822950552044,2.06532152166397
326.593630195688,25.5789516104701,-0.00138583937663706,-0.00362744384216879,-0.00550402212694915,-0.216134998928496,-0.241176309290248,2.06297666069038
330.94821193163,26.2542447855349,-0.00138809190733938,-0.0036204035652878,-0.00657577379261266,-0.219112540054705,-0.244123113060056,2.06063179971679
335.302793667573,26.9310378800617,-0.00139031155736912,-0.00361329552048255,-0.00763499414425393,-0.222089117894958,-0.247069507222839,2.0583154992493
339.657375403515,27.654139231367,-0.00139151605514104,-0.00360409522038129,-0.00830732485132975,-0.225035955409431,-0.250003255248416,2.05688097095966
344.011957139458,28.3772405826723,-0.00139272055291296,-0.00359489492028003,-0.00897965555840557,-0.227982792923903,-0.252937003273994,2.05544644267002
348.3665388754,29.1003419339776,-0.00139392505068488,-0.00358569462017877,-0.00965198626548138,-0.230929630438376,-0.255870751299572,2.05401191438038
352.721120611343,29.8234432852829,-0.00139512954845679,-0.0035764943200775,-0.0103243169725572,-0.233876467952849,-0.25880449932515,2.05257738609075
357.075702347285,30.5465446365882,-0.00139633404622871,-0.00356729401997624,-0.010996647679633,-0.236823305467321,-0.261738247350727,2.05114285780111
361.430284083228,31.3063237594943,-0.00139674131312724,-0.00355733304904594,-0.0114344684333113,-0.239754875541847,-0.264655139765983,2.04903207306975
365.78486581917,32.0772332870401,-0.00139690664869175,-0.00354714124146021,-0.0118011237219295,-0.242681812489086,-0.267566917100493,2.04671606845976
370.139447555113,32.848142814586,-0.00139707198425626,-0.00353694943387448,-0.0121677790105477,-0.245608749436325,-0.270478694435003,2.04440006384977
374.494029291055,33.6190523421318,-0.00139723731982077,-0.00352675762628876,-0.012534434299166,-0.248535686383564,-0.273390471769513,2.04208405923979
378.848611026998,34.3899618696776,-0.00139740265538528,-0.00351656581870303,-0.0129010895877842,-0.251462623330803,-0.276302249104023,2.0397680546298
383.20319276294,35.1857942218155,-0.00139707252564116,-0.00350626830524427,-0.0131483421385929,-0.254369890753655,-0.27920471440271,2.03768227126136
387.557774498883,36.0062522426286,-0.00139625283804274,-0.00349586634624818,-0.0132776155956063,-0.257257723172712,-0.282097978693381,2.03582396419663
391.912356234825,36.8267102634416,-0.00139543315044432,-0.0034854643872521,-0.0134068890526196,-0.260145555591768,-0.284991242984053,2.0339656571319
396.266937970768,37.6471682842547,-0.00139461346284589,-0.00347506242825601,-0.0135361625096329,-0.263033388010825,-0.287884507274724,2.03210735006717
400.62151970671,38.4676263050678,-0.00139379377524747,-0.00346466046925992,-0.0136654359666462,-0.265921220429881,-0.290777771565395,2.03024904300244
404.976101442653,39.2880843258809,-0.00139297408764905,-0.00345425851026384,-0.0137947094236595,-0.268809052848938,-0.293671035856067,2.02839073593771
409.330683178595,40.1527577468813,-0.00139138922546548,-0.00344413881602964,-0.0138019797642373,-0.271679255404242,-0.296536326758357,2.02544920680129
413.685264914538,41.024450379521,-0.00138968289152476,-0.00343406393143402,-0.0137898820635605,-0.274546659211953,-0.299397176874575,2.02233571574795
418.03984665048,41.8961430121607,-0.00138797655758404,-0.0034239890468384,-0.0137777843628837,-0.277414063019664,-0.302258026990794,2.0192222246946
422.394428386423,42.7678356448005,-0.00138627022364331,-0.00341391416224278,-0.013765686662207,-0.280281466827375,-0.305118877107012,2.01610873364126
426.749010122365,43.6395282774402,-0.00138456388970259,-0.00340383927764716,-0.0137535889615302,-0.283148870635086,-0.307979727223231,2.01299524258792
431.103591858308,44.5226461586982,-0.00138269936863745,-0.00339389556461076,-0.0137206357663028,-0.28600617000889,-0.310835008485129,2.01007840307212
435.45817359425,45.4455734031646,-0.00138028367105956,-0.00338440889687974,-0.0136150150970279,-0.288828262176895,-0.313670886007846,2.00784676286751
439.812755330193,46.368500647631,-0.00137786797348166,-0.00337492222914872,-0.013509394427753,-0.291650354344899,-0.316506763530562,2.0056151226629
444.167337066135,47.2914278920974,-0.00137545227590377,-0.00336543556141771,-0.0134037737584782,-0.294472446512904,-0.319342641053279,2.0033834824583
448.521918802078,48.2143551365638,-0.00137303657832587,-0.00335594889368669,-0.0132981530892033,-0.297294538680909,-0.322178518575996,2.00115184225369
452.87650053802,49.1372823810302,-0.00137062088074798,-0.00334646222595567,-0.0131925324199285,-0.300116630848914,-0.325014396098712,1.99892020204908
457.231082273963,50.0900793343725,-0.00136790101278139,-0.00333734742608417,-0.013055401381338,-0.302920402736514,-0.327829363981693,1.99663152565543
461.585664009905,51.0642411906655,-0.00136496358089873,-0.00332849861209028,-0.0128957319248082,-0.30571107067943,-0.330629375829263,1.99430205299395
465.940245745848,52.0384030469585,-0.00136202614901606,-0.00331964979809639,-0.0127360624682785,-0.308501738622345,-0.333429387676833,1.99197258033247
470.29482748179,53.0125649032516,-0.0013590887171334,-0.00331080098410249,-0.0125763930117487,-0.31129240656526,-0.336229399524403,1.98964310767099
474.649409217733,53.9867267595446,-0.00135615128525074,-0.0033019521701086,-0.0124167235552189,-0.314083074508176,-0.339029411371972,1.98731363500951
479.003990953675,54.9608886158377,-0.00135321385336808,-0.00329310335611471,-0.0122570540986892,-0.316873742451091,-0.341829423219542,1.98498416234802
483.358572689618,55.9833646412642,-0.001349931267258,-0.00328478779161687,-0.0120800526889765,-0.319631725734753,-0.344593366082315,1.98227401559383
487.71315442556,57.0087611093839,-0.00134662781763813,-0.00327650446040841,-0.0119020036160847,-0.322387733331447,-0.347355128686067,1.97954085826339
492.067736161503,58.0341575775036,-0.00134332436801825,-0.00326822112919995,-0.0117239545431929,-0.325143740928142,-0.350116891289818,1.97680770093295
496.422317897445,59.0595540456233,-0.00134002091839837,-0.00325993779799148,-0.0115459054703011,-0.327899748524836,-0.35287865389357,1.97407454360251
500.776899633388,60.084950513743,-0.00133671746877849,-0.00325165446678302,-0.0113678563974093,-0.330655756121531,-0.355640416497322,1.97134138627208
505.13148136933,61.1258709994271,-0.00133333916489383,-0.00324350122123196,-0.0111912901674334,-0.333399375397799,-0.358390395622232,1.96862935770277
509.486063105273,62.2025020793734,-0.00132978867038472,-0.0032356472175564,-0.0110181349875614,-0.336114497264651,-0.361113268681965,1.96596593257086
513.840644841215,63.2791331593198,-0.0013262381758756,-0.00322779321388083,-0.0108449798076895,-0.338829619131503,-0.363836141741698,1.96330250743896
518.195226577158,64.3557642392662,-0.00132268768136649,-0.00321993921020526,-0.0106718246278175,-0.341544740998354,-0.366559014801432,1.96063908230706
522.5498083131,65.4323953192125,-0.00131913718685737,-0.00321208520652969,-0.0104986694479455,-0.344259862865206,-0.369281887861165,1.95797565717515
526.904390049043,66.5090263991589,-0.00131558669234825,-0.00320423120285412,-0.0103255142680735,-0.346974984732058,-0.372004760920898,1.95531223204325
531.258971784985,67.6196259569273,-0.00131193198661174,-0.00319655299429764,-0.0101632669107781,-0.349663133676526,-0.374699800847743,1.95270404243753
535.613553520928,68.7474916487002,-0.00130822431044109,-0.00318896414217624,-0.0100065639858029,-0.352337572318908,-0.377380693228597,1.9501239289794
539.96813525687,69.8753573404733,-0.00130451663427044,-0.00318137529005485,-0.00984986106082775,-0.35501201096129,-0.380061585609451,1.94754381552127
544.322716992813,71.0032230322463,-0.00130080895809979,-0.00317378643793345,-0.00969315813585256,-0.357686449603673,-0.382742477990306,1.94496370206313
548.677298728756,72.1310887240193,-0.00129710128192914,-0.00316619758581206,-0.00953645521087737,-0.360360888246055,-0.38542337037116,1.942383588605
553.031880464698,73.2601327420453,-0.0012933914064208,-0.00315861103231912,-0.0093802549943668,-0.363034355578959,-0.388103241019395,1.93980276377728
557.38646220064,74.439233045645,-0.00128958810120608,-0.00315112212648736,-0.00924541025423796,-0.365666560872206,-0.390739707610707,1.93719171937376
561.741043936583,75.6183333492446,-0.00128578479599136,-0.0031436332206556,-0.00911056551410912,-0.368298766165453,-0.393376174202018,1.93458067497024
566.095625672525,76.7974336528443,-0.00128198149077664,-0.00313614431482384,-0.00897572077398028,-0.3709309714587,-0.396012640793329,1.93196963056672
570.450207408468,77.9765339564439,-0.00127817818556192,-0.00312865540899208,-0.00884087603385144,-0.373563176751948,-0.39864910738464,1.92935858616321
574.804789144411,79.1556342600436,-0.0012743748803472,-0.00312116650316032,-0.00870603129372259,-0.376195382045195,-0.401285573975952,1.92674754175969
579.159370880353,80.3543573501539,-0.00127054868355767,-0.00311365942773647,-0.00858027763611319,-0.378810420118924,-0.40390438649821,1.92413630110009
583.513952616295,81.5846922655802,-0.00126668560900544,-0.00310612308154769,-0.0084691694883239,-0.381397802225225,-0.406494758750444,1.92152474427679
587.868534352238,82.8150271810065,-0.0012628225344532,-0.0030985867353589,-0.00835806134053461,-0.383985184331527,-0.409085131002678,1.91891318745349
592.223116088181,84.0453620964328,-0.00125895945990097,-0.00309105038917012,-0.00824695319274532,-0.386572566437829,-0.411675503254911,1.91630163063019
596.577697824123,85.2756970118591,-0.00125509638534874,-0.00308351404298134,-0.00813584504495604,-0.389159948544131,-0.414265875507145,1.91369007380688
600.932279560065,86.5060319272855,-0.00125123331079651,-0.00307597769679255,-0.00802473689716675,-0.391747330650432,-0.416856247759379,1.91107851698358
605.286861296008,87.7604186772598,-0.00124733892667971,-0.00306837698715893,-0.00796712367107776,-0.394363217895872,-0.41940042558688,1.90404173876877
609.64144303195,89.0252628349616,-0.00124343090475152,-0.00306074647384752,-0.00784162758798614,-0.396773955694544,-0.422036665971497,1.90928608722035
613.996024767893,90,-0.00123377154407258,-0.00305664179963657,-0.308734519412083,-1.22480461756558,0.00483711443926968,-4.26
618.350606503835,90.9748355901583,-0.000613897827243609,-0.00338823070929438,-0.60253905552893,-0.225940425170694,-0.507633064607186,-4.26
622.705188239778,92.2421247132511,2.05125939388369e-05,-0.00371426586335561,-0.588843471633519,-0.144201542700547,-0.530011434418346,-4.19071238315607
627.059769975721,93.5003606747223,0.000315084467932627,-0.0038772109823565,-0.571199751960607,-0.25612802670006,-0.496260606377888,-2.38594035934661
631.414351711663,94.7495370601178,0.000393699209644562,-0.00392930865544552,-0.554443793837124,-0.329461610499122,-0.468097616753674,-2.40568369722447
635.768933447606,95.9894303624097,0.000341613908979391,-0.00391289493640682,-0.539124632064197,-0.37714156102032,-0.450447861573009,-2.58211653995423
640.123515183548,97.2202569489084,0.000210890436749541,-0.00385533406424653,-0.52435583850652,-0.409781809512376,-0.440279207029686,-2.71265789150808
644.478096919491,98.4420303737856,3.53694619197035e-05,-0.00377356729757801,-0.509645376499279,-0.432370218626001,-0.434748601825092,-2.79650881837641
648.832678655433,99.6547506370413,-0.000162598894806301,-0.00367825580939754,-0.494751317264692,-0.447530247796854,-0.432166836907584,-2.83741145809376
653.187260391376,100.858417738675,-0.00036796189430436,-0.00357622676533548,-0.479577766715749,-0.458234884735257,-0.431453150772441,-2.84625391176894
657.541842127318,102.053031678688,-0.000571052387140362,-0.00347190788691237,-0.464110614829752,-0.465855368110018,-0.431939918129856,-2.83564225597697
661.896423863261,103.238592457079,-0.000765750310265731,-0.00336818539025768,-0.448356914293627,-0.47123925094078,-0.433243033606747,-2.81080077167734
666.251005599203,104.415022726727,-0.000947637165273493,-0.0032670816744559,-0.432020931089665,-0.474464949178467,-0.435282872302903,-2.72778538858872
670.605587335146,105.581576069359,-0.00111257680431798,-0.00317040632888123,-0.415005984197103,-0.477062915798029,-0.437513019468295,-2.64698947242039
674.960169071088,106.739946440817,-0.00126262941083569,-0.00307810336019093,-0.397759494833738,-0.479651958336001,-0.439671739113479,-2.60096839533659
679.314750807031,107.889521011137,-0.00139768160042306,-0.0029905779772943,-0.381096247690661,-0.482567136738776,-0.44164655812676,-2.63544717751188
683.669332542973,109.029392179638,-0.00151824279367994,-0.00290796250069763,-0.366070466686827,-0.486636564275717,-0.443006709347396,-2.81499673814668
688.023914278916,110.160200116595,-0.00162433392359872,-0.00283047032180928,-0.351557464829965,-0.488855195722811,-0.445219258960937,-2.91194875005909
692.378496014858,111.281944822006,-0.00171601849412638,-0.00275823018031435,-0.336887882821202,-0.489533394639163,-0.448071452510651,-2.87881074216582
696.7330777508,112.394189124715,-0.00179369271152036,-0.00269130016037155,-0.321956845376265,-0.49035531960579,-0.450864268322168,-2.80969739538625
701.087659486743,113.497762397034,-0.00185954272600946,-0.00262904413939335,-0.306923165562903,-0.49169089595739,-0.453477099547097,-2.75963395354342
705.442241222686,114.591354952561,-0.00191279797454385,-0.00257200851752403,-0.291970294719595,-0.493233093065655,-0.456011870511894,-2.73078115509947
709.796822958628,115.677576525274,-0.00195728118240425,-0.00251873767868881,-0.277151246628791,-0.494832569801634,-0.458516181318416,-2.71336519815576
714.151404694571,116.755101319805,-0.00199185391246038,-0.00246983360329701,-0.262551616267198,-0.496420536432779,-0.461007114852639,-2.70593502777716
718.505986430513,117.820927670811,-0.00201455201904226,-0.00242651723926047,-0.248359070129514,-0.497988318036908,-0.463487957029726,-2.70254412719512
722.860568166456,118.876736742964,-0.00202876690094837,-0.00238759197984085,-0.234572226793418,-0.499583143518821,-0.465956984527399,-2.70029269799003
727.215149902398,119.922511666303,-0.00203474172087721,-0.00235300507847696,-0.221200497232926,-0.501211831607727,-0.46841369254371,-2.69882827497372
731.569731638341,120.968286589643,-0.00204071654080605,-0.00231841817711306,-0.207828767672433,-0.502840519696633,-0.470870400560021,-2.69736385195742
735.924313374283,121.99516849816,-0.00203389573861094,-0.00229126260648177,-0.195259589025686,-0.504515474931007,-0.473313822243986,-2.69527130558938
740.278895110226,123.016582158796,-0.00202337147065315,-0.00226625790266045,-0.182922694499483,-0.506203821369617,-0.475753398434822,-2.69299696006337
744.633476846168,124.035862015308,-0.00201179973223024,-0.00224196910648841,-0.170693320541861,-0.507907283127381,-0.478186093625896,-2.69166296657307
748.988058582111,125.03272696911,-0.00198922466491993,-0.00222520068208851,-0.159593414399948,-0.509769526286095,-0.480546506202821,-2.7002070584927
753.342640318053,126.029591922913,-0.00196664959760961,-0.00220843225768861,-0.148493508258035,-0.511631769444809,-0.482906918779746,-2.70875115041233
757.697222053996,127.016742041039,-0.00194083575645873,-0.00219438540680391,-0.137827208271434,-0.513465539306246,-0.485278100817012,-2.71320852076166
762.051803789938,127.989216696016,-0.00191012934607421,-0.00218444982997011,-0.127815924114722,-0.515256296723749,-0.487665551458671,-2.71149239175428
766.406385525881,128.961691350994,-0.00187942293568969,-0.00217451425313632,-0.117804639958011,-0.517047054141252,-0.49005300210033,-2.7097762627469
770.760967261823,129.913442687638,-0.00184507822687174,-0.00216897105319068,-0.108743256671452,-0.518927522748766,-0.492385238530131,-2.71080166990185
775.115548997766,130.856716964313,-0.00180924523931805,-0.00216522459456286,-0.100070438889336,-0.52084468852637,-0.494694889089388,-2.71294852711053
779.470130733708,131.799991240988,-0.00177341225176436,-0.00216147813593505,-0.0913976211072198,-0.522761854303975,-0.497004539648645,-2.71509538431921
783.824712469651,132.743265517663,-0.00173757926421068,-0.00215773167730723,-0.0827248033251041,-0.524679020081579,-0.499314190207902,-2.7172422415279
788.179294205593,133.653735890799,-0.00169930117962011,-0.00215918482459366,-0.0755270570043054,-0.526669685793756,-0.501559379529104,-2.72271130995276
792.533875941536,134.562985862376,-0.00166093213023827,-0.00216083141249188,-0.0683841876743051,-0.528663085919375,-0.50380217070292,-2.72830397439254
796.888457677478,135.472235833952,-0.00162256308085642,-0.0021624780003901,-0.0612413183443047,-0.530656486044994,-0.506044961876737,-2.73389663883232
801.243039413421,136.374049131317,-0.00158433268656215,-0.00216487093262123,-0.0544066326967463,-0.532653976426807,-0.508276477216578,-2.73938325794719
805.597621149363,137.249274797795,-0.00154659801255683,-0.00216993219844807,-0.0486737667284535,-0.53466609031085,-0.510467679144374,-2.74449074334236
809.952202885306,138.124500464273,-0.00150886333855152,-0.00217499346427492,-0.0429409007601605,-0.536678204194893,-0.512658881072171,-2.74959822873752
814.306784621248,138.999726130751,-0.00147112866454621,-0.00218005473010176,-0.0372080347918679,-0.538690318078936,-0.514850082999968,-2.75470571413269
818.661366357191,139.858858047247,-0.00143468169989353,-0.00218593520314307,-0.0320714373366917,-0.540710178455243,-0.517013839929798,-2.75968990860344
823.015948093133,140.700059408626,-0.00139966941289806,-0.00219272838081357,-0.0275991614628688,-0.542738669443225,-0.519147019520646,-2.76453674076162
827.370529829076,141.541260770006,-0.00136465712590258,-0.00219952155848408,-0.0231268855890458,-0.544767160431207,-0.521280199111495,-2.7693835729198
831.725111565018,142.382462131385,-0.00132964483890711,-0.00220631473615458,-0.018654609715223,-0.546795651419188,-0.523413378702344,-2.77423040507798
836.079693300961,143.192650300095,-0.00129815577369908,-0.00221339327790542,-0.0151725257391912,-0.548825155206271,-0.525493541796682,-2.77921164552575
840.434275036903,143.991218646319,-0.00126798676644779,-0.0022205787380246,-0.0120614404604412,-0.550855038462371,-0.527553841012935,-2.78424324520234
844.788856772846,144.789786992543,-0.00123781775919651,-0.00222776419814377,-0.0089503551816914,-0.552884921718471,-0.529614140229187,-2.78927484487892
849.143438508788,145.588355338767,-0.00120764875194522,-0.00223494965826295,-0.0058392699029414,-0.554914804974571,-0.531674439445439,-2.79430644455551
853.498020244731,146.386923684991,-0.00117747974469394,-0.00224213511838213,-0.00272818462419149,-0.556944688230671,-0.533734738661692,-2.79933804423209
857.852601980673,147.181011797798,-0.00114790458182172,-0.00224918357589278,0.000268574176278494,-0.558971798826932,-0.535787820131062,-2.80433961118999
862.207183716616,147.928345532195,-0.0011245266016036,-0.0022548023150815,0.00207225598036214,-0.560969974772863,-0.537765579348754,-2.80902776566165
866.561765452558,148.675679266593,-0.00110114862138547,-0.00226042105427022,0.00387593778444588,-0.562968150718795,-0.539743338566446,-2.81371592013331
870.916347188501,149.42301300099,-0.00107777064116735,-0.00226603979345893,0.00567961958852958,-0.564966326664726,-0.541721097784137,-2.81840407460496
875.270928924443,150.170346735387,-0.00105439266094922,-0.00227165853264765,0.00748330139261327,-0.566964502610658,-0.543698857001829,-2.82309222907662
879.625510660386,150.917680469785,-0.0010310146807311,-0.00227727727183637,0.00928698319669701,-0.568962678556589,-0.545676616219521,-2.82778038354828
883.980092396328,151.642089510508,-0.00101048139026787,-0.00228158342419811,0.0106623321954849,-0.570937700872073,-0.547618869808764,-2.83229829549261
888.334674132271,152.338188633078,-0.000993461033729727,-0.00228426865083811,0.0115087290157938,-0.572884130553245,-0.549517277166095,-2.83660597335122
892.689255868213,153.034287755649,-0.000976440677191583,-0.0022869538774781,0.0123551258361026,-0.574830560234418,-0.551415684523426,-2.84091365120983
897.043837604156,153.73038687822,-0.000959420320653439,-0.0022896391041181,0.0132015226564114,-0.57677698991559,-0.553314091880758,-2.84522132906844
901.398419340098,154.42648600079,-0.000942399964115295,-0.00229232433075809,0.0140479194767202,-0.578723419596763,-0.555212499238089,-2.84952900692705
905.753001076041,155.122585123361,-0.000925379607577151,-0.00229500955739808,0.0148943162970291,-0.580669849277936,-0.55711090659542,-2.85383668478566
910.107582811983,155.777315092,-0.000912482127318225,-0.00229489678499016,0.0152137350070796,-0.58256287054391,-0.558949117798638,-2.85769397567111
914.462164547926,156.422179602744,-0.000900567844888421,-0.00229411676321469,0.0154074832630802,-0.584443155304027,-0.560772973798342,-2.86144386107936
918.816746283868,157.067044113488,-0.000888653562458617,-0.00229333674143923,0.0156012315190808,-0.586323440064144,-0.562596829798046,-2.8651937464876
923.171328019811,157.711908624232,-0.000876739280028813,-0.00229255671966376,0.0157949797750815,-0.588203724824261,-0.564420685797751,-2.86894363189584
927.525909755753,158.356773134976,-0.000864824997599009,-0.00229177669788829,0.0159887280310821,-0.590084009584378,-0.566244541797455,-2.87269351730408
931.880491491696,158.993058643357,-0.000853530927331369,-0.00229042236299967,0.0161139806743016,-0.591952086647343,-0.568056412272176,-2.87635102649094
936.235073227638,159.586688542274,-0.000845320610471817,-0.0022862124891068,0.0158986666659163,-0.59375946588786,-0.569808689585448,-2.87954923238629
940.589654963581,160.180318441191,-0.000837110293612264,-0.00228200261521394,0.015683352657531,-0.595566845128377,-0.571560966898719,-2.88274743828164
944.944236699523,160.773948340109,-0.000828899976752711,-0.00227779274132107,0.0154680386491458,-0.597374224368895,-0.57331324421199,-2.88594564417699
949.298818435466,161.367578239026,-0.000820689659893158,-0.0022735828674282,0.0152527246407605,-0.599181603609412,-0.575065521525261,-2.88914385007234
953.653400171408,161.961208137943,-0.000812479343033606,-0.00226937299353533,0.0150374106323753,-0.600988982849929,-0.576817798838532,-2.89234205596769
958.007981907351,162.52781457424,-0.000805565904046438,-0.00226354103091452,0.0147039926199276,-0.602756456110377,-0.578533321191142,-2.89530342898478
962.362563643293,163.070209861331,-0.00079981437773167,-0.00225625578923875,0.0142647616069629,-0.604488176379016,-0.580215913646899,-2.89805261616052
966.717145379236,163.612605148422,-0.000794062851416902,-0.00224897054756298,0.0138255305939982,-0.606219896647655,-0.581898506102657,-2.90080180333625
971.071727115178,164.155000435512,-0.000788311325102134,-0.00224168530588722,0.0133862995810335,-0.607951616916295,-0.583581098558414,-2.90355099051198
975.426308851121,164.697395722603,-0.000782559798787366,-0.00223440006421145,0.0129470685680688,-0.609683337184934,-0.585263691014172,-2.90630017768771
979.780890587063,165.239791009694,-0.000776808272472598,-0.00222711482253569,0.0125078375551041,-0.611415057453573,-0.586946283469929,-2.90904936486344
984.135472323006,165.736718373906,-0.000772386644369249,-0.00221755915852678,0.0119846887792742,-0.613078390129798,-0.588568214502057,-2.91144308278159
988.490054058948,166.22787904917,-0.000768133687030547,-0.00220771553723834,0.0114508967278098,-0.614733049219273,-0.590182451856112,-2.91379171659408
992.844635794891,166.719039724434,-0.000763880729691844,-0.00219787191594991,0.0109171046763454,-0.616387708308748,-0.591796689210167,-2.91614035040656
997.199217530833,167.210200399698,-0.000759627772353142,-0.00218802829466147,0.010383312624881,-0.618042367398223,-0.593410926564222,-2.91848898421905
1001.55379926678,167.701361074963,-0.000755374815014439,-0.00217818467337304,0.00984952057341663,-0.619697026487698,-0.595025163918278,-2.92083761803153
1005.90838100272,168.179843978918,-0.000751317722478694,-0.00216784648681366,0.00931352906978026,-0.621332579369098,-0.596622585403165,-2.92309869075357
1010.26296273866,168.619770042355,-0.000747856312558347,-0.00215600418144565,0.00877084838359319,-0.62291002463839,-0.598168864871851,-2.92509346438269
1014.6175444746,169.059696105792,-0.000744394902638,-0.00214416187607763,0.00822816769740614,-0.624487469907681,-0.599715144340537,-2.9270882380118
1018.97212621055,169.49962216923,-0.000740933492717652,-0.00213231957070962,0.00768548701121907,-0.626064915176972,-0.601261423809223,-2.92908301164092
1023.32670794649,169.939548232667,-0.000737472082797305,-0.0021204772653416,0.00714280632503199,-0.627642360446264,-0.602807703277909,-2.93107778527003
1027.68128968243,170.379474296104,-0.000734010672876958,-0.00210863495997358,0.00660012563884493,-0.629219805715555,-0.604353982746596,-2.93307255889914
1032.03587141837,170.788278127975,-0.000730716568079867,-0.00209589853990347,0.00608484456603328,-0.630750609548094,-0.605858770221639,-2.93490009364395
1036.39045315432,171.176969579586,-0.000727530582273255,-0.0020825843086039,0.00558727017476249,-0.632251271894479,-0.607336743978259,-2.93661955220442
1040.74503489026,171.565661031197,-0.000724344596466644,-0.00206927007730433,0.00508969578349173,-0.633751934240864,-0.60881471773488,-2.93833901076489
1045.0996166262,171.954352482807,-0.000721158610660032,-0.00205595584600476,0.004592121392221,-0.635252596587249,-0.610292691491501,-2.94005846932536
1049.45419836214,172.343043934418,-0.000717972624853421,-0.00204264161470519,0.00409454700095021,-0.636753258933634,-0.611770665248121,-2.94177792788584
1053.80878009809,172.731735386029,-0.000714786639046809,-0.00202932738340562,0.00359697260967944,-0.638253921280019,-0.613248639004742,-2.94349738644631
1058.16336183403,173.070860145815,-0.000711520695992384,-0.00201503213372693,0.00317217491151002,-0.639680678330502,-0.614659865784681,-2.94501256711771
1062.51794356997,173.408316985599,-0.000708252062375242,-0.0020007038727635,0.00274982615027141,-0.64110494846655,-0.616068846527747,-2.94652087383476
1066.87252530591,173.745773825384,-0.000704983428758101,-0.00198637561180006,0.00232747738903279,-0.642529218602599,-0.617477827270813,-2.9480291805518
1071.22710704186,174.083230665168,-0.00070171479514096,-0.00197204735083663,0.0019051286277942,-0.643953488738648,-0.618886808013879,-2.94953748726885
1075.5816887778,174.420687504952,-0.000698446161523818,-0.0019577190898732,0.0014827798665556,-0.645377758874697,-0.620295788756945,-2.95104579398589
1079.93627051374,174.741367804481,-0.000695079078355617,-0.00194318158482386,0.00108897780198184,-0.646777148802949,-0.621681875528877,-2.95249816979359
1084.29085224968,175.027590032438,-0.000691509785338125,-0.00192821430417249,0.000753809049274546,-0.648125436181575,-0.623020939369747,-2.95383566665439
1088.64543398563,175.313812260395,-0.000687940492320633,-0.00191324702352113,0.000418640296567266,-0.6494737235602,-0.624360003210616,-2.95517316351519
1093.00001572157,175.600034488353,-0.000684371199303141,-0.00189827974286976,8.34715438599873e-05,-0.650822010938826,-0.625699067051486,-2.95651066037599
1097.35459745751,175.88625671631,-0.000680801906285648,-0.0018833124622184,-0.000251697208847309,-0.652170298317451,-0.627038130892355,-2.95784815723679
1101.70917919345,176.172478944268,-0.000677232613268156,-0.00186834518156704,-0.000586865961554571,-0.653518585696077,-0.628377194733225,-2.95918565409758
1106.0637609294,176.423480171712,-0.000673386965357073,-0.00185313329722179,-0.00086281966312089,-0.654814867553645,-0.629667408970358,-2.96043047590921
1110.41834266534,176.658467787843,-0.0006694156696851,-0.00183781020114425,-0.00111185059704537,-0.656087504534909,-0.630935413203355,-2.96163316200083
1114.77292440128,176.893455403974,-0.000665444374013127,-0.00182248710506671,-0.00136088153096987,-0.657360141516173,-0.632203417436352,-2.96283584809246
1119.12750613722,177.128443020105,-0.000661473078341155,-0.00180716400898918,-0.00160991246489435,-0.658632778497438,-0.633471421669349,-2.96403853418408
1123.48208787317,177.363430636235,-0.000657501782669182,-0.00179184091291164,-0.00185894339881884,-0.659905415478702,-0.634739425902346,-2.96524122027571
1127.83666960911,177.595987403422,-0.00065350990402423,-0.00177651064312993,-0.00210426566489416,-0.66117446825007,-0.636004000661536,-2.9664389864233
1132.19125134505,177.779740407727,-0.000649104784344555,-0.00176103634804443,-0.00227512960364151,-0.662371561416397,-0.637199722427233,-2.96753797564669
1136.54583308099,177.963493412031,-0.00064469966466488,-0.00174556205295892,-0.00244599354238887,-0.663568654582724,-0.638395444192929,-2.96863696487009
1140.90041481694,178.147246416335,-0.000640294544985204,-0.00173008775787342,-0.00261685748113622,-0.664765747749051,-0.639591165958626,-2.96973595409348
1145.25499655288,178.330999420639,-0.000635889425305529,-0.00171461346278792,-0.00278772141988358,-0.665962840915378,-0.640786887724323,-2.97083494331687
1149.60957828882,178.514752424943,-0.000631484305625853,-0.00169913916770242,-0.00295858535863094,-0.667159934081706,-0.64198260949002,-2.97193393254026
1153.96416002476,178.677630120046,-0.000626908126782543,-0.00168365713126945,-0.00310240146699611,-0.668326211344455,-0.643148392401593,-2.9729989827946
1158.31874176071,178.810148512523,-0.000622083173807765,-0.0016681638364686,-0.00320688147451485,-0.669447672536057,-0.644270634749344,-2.97401467505273
1162.67332349665,178.942666905001,-0.000617258220832986,-0.00165267054166776,-0.00331136148203359,-0.67056913372766,-0.645392877097095,-2.97503036731086
1167.02790523259,179.075185297478,-0.000612433267858208,-0.00163717724686692,-0.00341584148955233,-0.671690594919262,-0.646515119444846,-2.97604605956899
1171.38248696853,179.207703689955,-0.000607608314883429,-0.00162168395206607,-0.00352032149707106,-0.672812056110864,-0.647637361792597,-2.97706175182712
1175.73706870448,179.340222082433,-0.00060278336190865,-0.00160619065726523,-0.00362480150458981,-0.673933517302466,-0.648759604140348,-2.97807744408525
1180.09165044042,179.433416489251,-0.000597667806794727,-0.00159073804333841,-0.00369020379826585,-0.674997421170331,-0.649824266818702,-2.97911857761734
1184.44623217636,179.51469477609,-0.00059246419219502,-0.0015752977567016,-0.00374376459828758,-0.676043883775215,-0.6508714814628,-2.98016742047156
1188.8008139123,179.595973062929,-0.000587260577595313,-0.00155985747006479,-0.0037973253983093,-0.677090346380098,-0.651918696106898,-2.98121626332578
1193.15539564825,179.677251349768,-0.000582056962995605,-0.00154441718342798,-0.00385088619833103,-0.678136808984982,-0.652965910750996,-2.98226510617999
1197.50997738419,179.758529636607,-0.000576853348395898,-0.00152897689679117,-0.00390444699835276,-0.679183271589866,-0.654013125395093,-2.98331394903421
1201.86455912013,179.833278095793,-0.000571608909769726,-0.00151354656948289,-0.00395255902909016,-0.680219720064708,-0.65505084406533,-2.98432337743473
1206.21914085607,179.8633201249,-0.00056608496966484,-0.00149818442866415,-0.00396336609008267,-0.681187606851808,-0.656023548601348,-2.98506295498894
1210.57372259202,179.893362154007,-0.000560561029559954,-0.00148282228784541,-0.00397417315107518,-0.682155493638909,-0.656996253137367,-2.98580253254314
1214.92830432796,179.923404183113,-0.000555037089455068,-0.00146746014702668,-0.0039849802120677,-0.683123380426009,-0.657968957673385,-2.98654211009734
1219.2828860639,179.95344621222,-0.000549513149350182,-0.00145209800620794,-0.00399578727306021,-0.68409126721311,-0.658941662209403,-2.98728168765155
1223.63746779984,179.983488241327,-0.000543989209245296,-0.0014367358653892,-0.00400659433405272,-0.68505915400021,-0.659914366745421,-2.98802126520575
1227.99204953579,180,-0.000538394625764686,-0.00142139503444431,-0.00397333285905189,-0.685934337509936,-0.660903044003927,-2.98362515373892


==> figures/SlewDataNLOld.csv <==
0,0,0,0,0,0,0,0
4.25531914893617,0.00675594466935686,-5.22357920879781e-07,-4.21262174016644e-07,0.00620574118881704,0.00579788758107704,-0.00492208517778835,1.0092262920021
8.51063829787234,0.0262588749026329,-2.69620024601814e-06,-3.55687266647418e-06,0.0209698821134247,0.0136908251268612,-0.0109510916768307,2.50023153078453
12.7659574468085,0.0588990314242272,-6.80169763807112e-06,-1.20907605283454e-05,0.0397684673448046,0.0175259749073597,-0.0164408815956959,3.45034802938369
17.0212765957447,0.104337413126087,-1.29288267790763e-05,-2.7378017508903e-05,0.0587002061341148,0.0181619488055494,-0.0215968192660934,3.9519096231434
21.2765957446809,0.163121423681713,-2.11852318699349e-05,-4.93922036371306e-05,0.0759784811743115,0.0173943767333942,-0.0262873841982012,4.26654627392391
25.531914893617,0.234550659900659,-3.15941244810307e-05,-7.72457538265233e-05,0.0901702026723757,0.0149889952269862,-0.0304703694237814,4.33836561369982
29.7872340425532,0.319227387405512,-4.42773186004981e-05,-0.000109989070745405,0.101225083461001,0.0121566976645652,-0.0345078888434864,4.3726922522681
34.0425531914894,0.417253073057889,-5.92806001944986e-05,-0.000146547695944164,0.108931173288348,0.00871470886734767,-0.0383117050470526,4.32624056423562
38.2978723404255,0.52725229008226,-7.63731624822079e-05,-0.000185690051696193,0.113482088761927,0.0047749586426178,-0.0417569990994179,4.21444543156777
42.5531914893617,0.651371479451694,-9.57868099951171e-05,-0.000226757491469204,0.114938026249584,0.000726934486658769,-0.0450718562939369,4.10014170119034
46.8085106382979,0.787394063551782,-0.000117017748483111,-0.000268632194130117,0.114137497555921,-0.00343476287889839,-0.0483960689056048,3.97416480961767
51.063829787234,0.937899367078295,-0.000140170474806213,-0.000310624275088789,0.111279709539427,-0.00738507060594662,-0.0516173559328321,3.89149581734709
55.3191489361702,1.10040486569484,-0.000164680776847818,-0.000352141315105302,0.106825595408292,-0.0115777885926214,-0.0546351709721726,3.76913794542573
59.5744680851064,1.27779550287101,-0.000190479527324763,-0.000392385080543636,0.100965132295991,-0.0157106549890893,-0.0576787970738854,3.65712226795823
63.8297872340426,1.46657999069538,-0.000216989036720452,-0.000431281505115725,0.0943708589549978,-0.0197247520847274,-0.0607100496422725,3.56362303027943
68.0851063829787,1.66744939619407,-0.000244050731748068,-0.000468557595586887,0.0872630039952542,-0.02357628178456,-0.0637553412098316,3.49458316188165
72.3404255319149,1.88052626220644,-0.000271430431070766,-0.000503994995715755,0.079955065110107,-0.0272083784830922,-0.0668663877016655,3.45817471756396
76.5957446808511,2.10986871334539,-0.000298751287526844,-0.000536669932148648,0.0724848620773929,-0.0308549268800923,-0.0698226576925427,3.41209351955586
80.8510638297872,2.35264831363043,-0.000325618652924748,-0.000566908792773017,0.0650670060253877,-0.0344924611944578,-0.0727640995853444,3.36081592520639
85.1063829787234,2.60452340677401,-0.000352073556680842,-0.000595483426324286,0.0577691202670759,-0.0380759824153836,-0.075715269007402,3.31411378476053
89.3617021276596,2.87159699460505,-0.000377659993116457,-0.000621251208716897,0.0508153381630126,-0.0414878432097659,-0.0787162743666466,3.28880749886488
93.6170212765958,3.15272950720055,-0.00040212835144512,-0.000644448352697791,0.0443392223414606,-0.0447772936253763,-0.0817158950278754,3.27706599578677
97.8723404255319,3.44342697794678,-0.00042576770783827,-0.000665930216136092,0.0382204950059784,-0.0479897601783077,-0.0847203691662422,3.27354524136668
102.127659574468,3.75010864155034,-0.000447854480500894,-0.000684627996755574,0.032778332664741,-0.0510889920566468,-0.0877471394150301,3.28129508214492
106.382978723404,4.07367337170633,-0.000468083923585227,-0.000700600607718945,0.0279180823158377,-0.0542052204815934,-0.0907196872128963,3.27898569207106
110.63829787234,4.40523336427136,-0.000487433796757755,-0.000715282668387909,0.0233334062569029,-0.0573294979093533,-0.0936665570498166,3.27191258267844
114.893617021277,4.74774888058291,-0.000505496754603124,-0.000728403400014602,0.0191392279954573,-0.060415904597041,-0.0966312150219122,3.26752609192183
119.148936170213,5.10941715690132,-0.000521309890260118,-0.000738794571546295,0.0156277291541428,-0.0634361045736063,-0.0996269707207678,3.26783642471798
123.404255319149,5.47256423386955,-0.000536951837296366,-0.000749009619478911,0.0121641723204825,-0.0664514641809395,-0.102622878506806,3.26862717755181
127.659574468085,5.86434079394133,-0.000549279583919082,-0.000755814926142817,0.00962876959484738,-0.0693731145589967,-0.105621730690672,3.27871883064759
131.914893617021,6.2561173540131,-0.000561607330541798,-0.000762620232806723,0.00709336686921228,-0.0722947649370538,-0.108620582874539,3.28881048374338
136.170212765957,6.67000427539138,-0.000571586865943329,-0.000767321701771845,0.00514713220339932,-0.0752145080770491,-0.111614093914852,3.29609461931664
140.425531914894,7.09188911921654,-0.000580716989117915,-0.000771262155097177,0.00341401573974116,-0.0781335613168706,-0.114605672917451,3.30236319901082
144.68085106383,7.52640760125149,-0.000588683198217375,-0.000774280898893774,0.00193671203957966,-0.0810539440357742,-0.117600935352496,3.30747436242359
148.936170212766,7.97840072883002,-0.000595039500054316,-0.000776024748867921,0.000813244446910942,-0.0839761656688,-0.120601292652164,3.31098460621778
153.191489361702,8.43424100571668,-0.000601111878460079,-0.000777568102092797,-0.000253283637344701,-0.0868967759530447,-0.123602736203543,3.31466458072144
157.446808510638,8.92292535205173,-0.00060476033199453,-0.000777399764756724,-0.000833704991941937,-0.0898036297524142,-0.126613453355653,3.31979358846059
161.702127659574,9.41160969838678,-0.000608408785528981,-0.000777231427420652,-0.00141412634653917,-0.0927104835517837,-0.129624170507762,3.32492259619974
165.957446808511,9.90029404472183,-0.000612057239063433,-0.00077706309008458,-0.00199454770113641,-0.0956173373511532,-0.132634887659872,3.33005160393889
170.212765957447,10.4228308610849,-0.00061388502119523,-0.000775795340720595,-0.00230560498295836,-0.0985601756882312,-0.135632593728323,3.32995839122751
174.468085106383,10.9546898099215,-0.00061521143548025,-0.000774224840492092,-0.00254248606529156,-0.101512923276458,-0.138626716866331,3.32842710824225
178.723404255319,11.486548758758,-0.00061653784976527,-0.000772654340263589,-0.00277936714762477,-0.104465670864685,-0.141620840004339,3.32689582525698
182.978723404255,12.038458533517,-0.000617188441843338,-0.0007707536116338,-0.00290244149159257,-0.10740816869093,-0.144630387732211,3.32798040241932
187.234042553192,12.6135944640864,-0.000617056185776423,-0.000768470358297502,-0.00289368620182019,-0.110338793561432,-0.147657802750383,3.33209509792199
191.489361702128,13.1887303946557,-0.000616923929709509,-0.000766187104961203,-0.0028849309120478,-0.113269418431934,-0.150685217768555,3.33620979342466
195.744680851064,13.7700106221718,-0.000616681719410278,-0.000763869640794975,-0.00287700490103369,-0.116212844173368,-0.153704878231967,3.3384276444137
200,14.3882508795442,-0.000615778097114766,-0.000761346386884763,-0.00287406728298478,-0.11923327149463,-0.156677892418682,3.32923533237428
204.255319148936,15.0064911369167,-0.000614874474819254,-0.000758823132974551,-0.00287112966493587,-0.122253698815892,-0.159650906605397,3.32004302033486
208.510638297872,15.6247313942892,-0.000613970852523742,-0.00075629987906434,-0.00286819204688696,-0.125274126137154,-0.162623920792112,3.31085070829543
212.765957446808,16.2785933743457,-0.000612799243166949,-0.000753804201292657,-0.00274194510139185,-0.128211875021421,-0.165661248619546,3.31619131599447
217.021276595745,16.9401808891494,-0.000611569513562236,-0.000751314504153025,-0.00258895519059185,-0.131131692848745,-0.168712524600764,3.32468378070541
221.276595744681,17.6017684039531,-0.000610339783957522,-0.000748824807013393,-0.00243596527979185,-0.13405151067607,-0.171763800581983,3.33317624541635
225.531914893617,18.2849451877193,-0.000609082089377961,-0.000746439680850216,-0.00234750925438825,-0.137037040781162,-0.17476096307708,3.33069158413378
229.787234042553,18.9896244872097,-0.000607796542196607,-0.000744158705460713,-0.00232332779464392,-0.140088019109091,-0.177704229532981,3.31727390679172
234.042553191489,19.6943037867,-0.000606510995015253,-0.00074187773007121,-0.00229914633489958,-0.143138997437021,-0.180647495988883,3.30385622944966
238.297872340426,20.4067877433011,-0.000605239658367522,-0.000739644172336128,-0.00226189978583478,-0.146170292943077,-0.183607239168558,3.29364721253868
242.553191489362,21.1547691087572,-0.000604032954555657,-0.000737626281201393,-0.00216523014991864,-0.149112066364363,-0.186641922347784,3.2980319349276
246.808510638298,21.9027504742133,-0.000602826250743793,-0.000735608390066657,-0.0020685605140025,-0.152053839785649,-0.189676605527011,3.30241665731652
251.063829787234,22.6507318396694,-0.000601619546931929,-0.000733590498931921,-0.00197189087808635,-0.154995613206935,-0.192711288706237,3.30680137970544
255.31914893617,23.4357988541086,-0.000600522314188543,-0.00073181082471294,-0.00194114504597649,-0.157989406319518,-0.195670961524393,3.30142810427732
259.574468085106,24.2269297378332,-0.000599442981044274,-0.000730070101308581,-0.00192117840581936,-0.16099170516456,-0.198618369408887,3.29445929998905
263.829787234043,25.0180606215579,-0.000598363647900006,-0.000728329377904223,-0.00190121176566223,-0.163994004009601,-0.201565777293381,3.28749049570077
268.085106382979,25.8324804425608,-0.000597351994215201,-0.000726723501763538,-0.00187322328585655,-0.166974352564751,-0.204533708362638,3.28326654075048
272.340425531915,26.6668431165528,-0.000596398296009186,-0.000725233098438264,-0.00183836552013619,-0.169935904581478,-0.207519213907351,3.28139306346134
276.595744680851,27.5012057905449,-0.000595444597803171,-0.00072374269511299,-0.00180350775441583,-0.172897456598204,-0.210504719452065,3.2795195861722
280.851063829787,28.3459030428093,-0.000594511183173586,-0.000722299279348088,-0.00177074751589576,-0.175856584575184,-0.213482983343367,3.2775460592396
285.106382978723,29.2276872092056,-0.000593650558670267,-0.000721024484263282,-0.00174551451352569,-0.178807013585298,-0.21643525966448,3.27521349176968
289.36170212766,30.109471375602,-0.000592789934166948,-0.000719749689178476,-0.00172028151115562,-0.181757442595412,-0.219387535985593,3.27288092429976
293.617021276596,30.9912555419984,-0.000591929309663629,-0.000718474894093669,-0.00169504850878555,-0.184707871605526,-0.222339812306706,3.27054835682983
297.872340425532,31.8859887387622,-0.000591084984825614,-0.000717245042099069,-0.00167418839904542,-0.187656292917818,-0.225287959174451,3.26785344889617
302.127659574468,32.8193890959804,-0.000590289332494789,-0.000716149394877414,-0.0016663862045447,-0.190598719034206,-0.228223775062086,3.26407655440038
306.382978723404,33.7527894531985,-0.000589493680163963,-0.000715053747655758,-0.00165858401004397,-0.193541145150595,-0.23115959094972,3.26029965990458
310.63829787234,34.6861898104167,-0.000588698027833138,-0.000713958100434103,-0.00165078181554325,-0.196483571266983,-0.234095406837355,3.25652276540878
314.893617021277,35.6342394983716,-0.000587910425736197,-0.000712894535163724,-0.00164490931849686,-0.199419772189691,-0.237026964427077,3.25296348356242
319.148936170213,36.6192560464116,-0.000587143138005492,-0.000711911927107389,-0.00164390631733958,-0.202340264144673,-0.239947776413061,3.24995333645189
323.404255319149,37.6042725944515,-0.000586375850274786,-0.000710929319051054,-0.00164290331618229,-0.205260756099655,-0.242868588399046,3.24694318934137
327.659574468085,38.5892891424915,-0.00058560856254408,-0.000709946710994719,-0.00164190031502501,-0.208181248054637,-0.24578940038503,3.24393304223084
331.914893617021,39.5906553216374,-0.000584839927501317,-0.000708981488872624,-0.00164107028670315,-0.211095434696703,-0.248704219001476,3.24098684999597
336.170212765957,40.6272880604992,-0.000584068386273038,-0.000708053768641801,-0.0016406133650765,-0.213996020622457,-0.251606109771208,3.23817861001376
340.425531914894,41.6639207993609,-0.000583296845044759,-0.000707126048410979,-0.00164015644344985,-0.216896606548212,-0.254508000540941,3.23537037003155
344.68085106383,42.7005535382227,-0.00058252530381648,-0.000706198328180156,-0.00163969952182319,-0.219797192473966,-0.257409891310673,3.23256213004935
348.936170212766,43.7590339664989,-0.000581741261864309,-0.000705270686133336,-0.00164103500099561,-0.222690430973144,-0.260302901006229,3.22959513417979
353.191489361702,44.8581430924524,-0.000580933973145758,-0.000704343189480116,-0.00164570368894818,-0.225570005950866,-0.263179395157693,3.22633291052531
357.446808510638,45.957252218406,-0.000580126684427207,-0.000703415692826897,-0.00165037237690075,-0.228449580928588,-0.266055889309157,3.22307068687083
361.702127659574,47.0563613443595,-0.000579319395708657,-0.000702488196173677,-0.00165504106485331,-0.231329155906309,-0.268932383460621,3.21980846321635
365.957446808511,48.155470470313,-0.000578512106990106,-0.000701560699520458,-0.00165970975280588,-0.234208730884031,-0.271808877612085,3.21654623956187
370.212765957447,49.2545795962666,-0.000577704818271556,-0.000700633202867238,-0.00166437844075845,-0.237088305861753,-0.27468537176355,3.21328401590739
374.468085106383,50.4058057488127,-0.000576846458431269,-0.000699676205019339,-0.00165042584966114,-0.239938783303983,-0.277545405030764,3.21133052553405
378.723404255319,51.5783506686537,-0.00057596720765704,-0.000698707139539317,-0.00162885611804846,-0.242777358233185,-0.28039870487929,3.20991237998169
382.978723404255,52.7508955884948,-0.000575087956882812,-0.000697738074059294,-0.00160728638643578,-0.245615933162387,-0.283252004727817,3.20849423442933
387.234042553192,53.9234405083359,-0.000574208706108583,-0.000696769008579271,-0.0015857166548231,-0.24845450809159,-0.286105304576344,3.20707608887697
391.489361702128,55.0959854281769,-0.000573329455334354,-0.000695799943099249,-0.00156414692321042,-0.251293083020792,-0.28895860442487,3.20565794332461
395.744680851064,56.2736445823063,-0.000572445199569649,-0.000694825618935558,-0.00154442417115567,-0.25413066134913,-0.291809066320834,3.20405225660515
400,57.5195695645195,-0.000571494136185226,-0.000693781100804405,-0.00154935527378699,-0.256954936848651,-0.294621646655096,3.19994323266048
404.255319148936,58.7654945467328,-0.000570543072800804,-0.000692736582673252,-0.00155428637641831,-0.259779212348173,-0.297434226989357,3.19583420871581
408.510638297872,60.011419528946,-0.000569592009416382,-0.000691692064542099,-0.00155921747904963,-0.262603487847694,-0.300246807323618,3.19172518477114
412.765957446808,61.2573445111592,-0.000568640946031959,-0.000690647546410946,-0.00156414858168095,-0.265427763347215,-0.30305938765788,3.18761616082647
417.021276595745,62.5032694933724,-0.000567689882647537,-0.000689603028279793,-0.00156907968431228,-0.268252038846737,-0.305871967992141,3.18350713688181
421.276595744681,63.7807115834454,-0.000566714060484701,-0.000688515523483919,-0.00157834153920879,-0.27106093704375,-0.308671864498988,3.17972581555829
425.531914893617,65.0999841657545,-0.000565705377696049,-0.000687370965440871,-0.00159335130409159,-0.27384942600347,-0.311454926633007,3.17637943141272
429.787234042553,66.4192567480637,-0.000564696694907397,-0.000686226407397824,-0.00160836106897439,-0.276637914963189,-0.314237988767026,3.17303304726715
434.042553191489,67.7385293303729,-0.000563688012118746,-0.000685081849354777,-0.00162337083385719,-0.279426403922908,-0.317021050901045,3.16968666312158
438.297872340426,69.057801912682,-0.000562679329330094,-0.000683937291311729,-0.00163838059873999,-0.282214892882627,-0.319804113035064,3.16634027897601
442.553191489362,70.3770744949912,-0.000561670646541442,-0.000682792733268682,-0.00165339036362279,-0.285003381842347,-0.322587175169083,3.16299389483044
446.808510638298,71.7543429019297,-0.000560603928458372,-0.000681568906509436,-0.00163719813399581,-0.2877519661385,-0.325349477356113,3.16171230349149
451.063829787234,73.1470562604613,-0.000559521754912452,-0.000680323969584203,-0.00161269645626813,-0.290489923366221,-0.32810625093176,3.16098059009896
455.31914893617,74.539769618993,-0.000558439581366533,-0.000679079032658969,-0.00158819477854046,-0.293227880593942,-0.330863024507406,3.16024887670643
459.574468085106,75.9324829775247,-0.000557357407820613,-0.000677834095733735,-0.00156369310081278,-0.295965837821663,-0.333619798083052,3.1595171633139
463.829787234043,77.3251963360563,-0.000556275234274694,-0.000676589158808502,-0.00153919142308511,-0.298703795049384,-0.336376571658698,3.15878544992137
468.085106382979,78.7288935880348,-0.000555183050776982,-0.000675330825447334,-0.00151876959933762,-0.301439524992805,-0.339126196750531,3.15753410574753
472.340425531915,80.1949820266036,-0.000554034008318187,-0.000673996397071399,-0.00152152233861493,-0.304162603419622,-0.341835216715447,3.15333113233663
476.595744680851,81.6610704651724,-0.000552884965859392,-0.000672661968695463,-0.00152427507789224,-0.306885681846438,-0.344544236680363,3.14912815892572
480.851063829787,83.1271589037412,-0.000551735923400598,-0.000671327540319528,-0.00152702781716955,-0.309608760273255,-0.347253256645279,3.14492518551482
485.106382978723,84.5932473423101,-0.000550586880941803,-0.000669993111943593,-0.00152978055644685,-0.312331838700072,-0.349962276610195,3.14072221210392
489.36170212766,86.0593357808789,-0.000549437838483008,-0.000668658683567658,-0.00153253329572416,-0.315054917126889,-0.352671296575112,3.13651923869301
493.617021276596,87.5470223144142,-0.000548274598663484,-0.000667301739033569,-0.00160801682659118,-0.317824488791133,-0.355328178704763,3.1228260096803
497.872340425532,89.062748863033,-0.000547097737761097,-0.000665905947679566,-0.00162285194724314,-0.320485276260405,-0.358074112622121,3.12523804115697
502.127659574468,90,-0.000537512399888802,-0.000691973688176613,-0.590458797382957,-1.04131568422201,0.338233332959677,-6.66
506.382978723404,91.5112045093085,-0.000161461428618044,-0.000963122044561074,-0.591815836493504,-0.263094329157813,-0.469985117904276,-6.66
510.63829787234,93.0223435293209,0.000174477926642651,-0.00107274646913095,-0.569162547905207,-0.177276419329842,-0.420330960761831,-6.66
514.893617021277,94.5201854892779,0.000274880203256669,-0.00106458953111145,-0.535453381379155,-0.247137297711627,-0.378081005624695,-6.66
519.148936170213,96.0050598259865,0.000215815362039788,-0.00100019320777915,-0.491995637364227,-0.309884888826912,-0.357088665004869,-6.66
523.404255319149,97.4771982623406,4.9306400643673e-05,-0.000906173498536163,-0.437636567843551,-0.350714613955888,-0.349741687054903,-5.37655088615788
527.659574468085,98.9356701514829,-0.000166792596674969,-0.00080449012148082,-0.378472201738453,-0.379487316567675,-0.347164543957199,-4.12005876510425
531.914893617021,100.381695565345,-0.000394483658242025,-0.000706595519906636,-0.318775804498693,-0.39927140987363,-0.348421354252287,-3.2956884170561
536.170212765957,101.814281721314,-0.00061145408538386,-0.000618567241781579,-0.260912562996485,-0.41041172900668,-0.351610784505585,-2.70557927134104
540.425531914894,103.234903074632,-0.000805191584397757,-0.000541598552681901,-0.206824775028132,-0.417103437470184,-0.355017256207309,-2.39323402427282
544.68085106383,104.64143145041,-0.000963217401025935,-0.000478311645848657,-0.158600067476955,-0.420577114867953,-0.358526258418205,-2.296812450494
548.936170212766,106.034839808897,-0.0010853808295023,-0.000427254035001618,-0.116315789211778,-0.421969625781597,-0.361980516477713,-2.27082759061098
553.191489361702,107.414516301969,-0.00117161095723979,-0.0003878185053001,-0.080243970795536,-0.422225859479448,-0.365245943254033,-2.31543251393134
557.446808510638,108.782764284774,-0.00123047062735176,-0.000357104278367063,-0.0491693212310093,-0.422088028144038,-0.368379238133827,-2.41421458741533
561.702127659574,110.138402015067,-0.0012620001898209,-0.000335093183869925,-0.0233720315991964,-0.421829708945219,-0.37137221038124,-2.55339756362582
565.957446808511,111.481244669544,-0.00126962294582146,-0.000320834915878328,-0.00251211431520851,-0.421613179614378,-0.374283915666983,-2.70426339768794
570.212765957447,112.808973988626,-0.0012549239345278,-0.000314187177721427,0.0132659887718887,-0.421585156216438,-0.377108953567118,-2.84977048940236
574.468085106383,114.124093055195,-0.00122617735152053,-0.00031272352566642,0.0254336656491334,-0.421836857508786,-0.379867175751125,-2.99198890458323
578.723404255319,115.422617434129,-0.00118434750590305,-0.000316680616196327,0.0336383152742996,-0.422508017301143,-0.382553980894313,-3.12881987849731
582.978723404255,116.71330585623,-0.00113686503600078,-0.000323061088515073,0.0400483337644061,-0.423382083306732,-0.38520868464424,-3.26299987984234
587.234042553191,117.989956856579,-0.0010847744315169,-0.000332306286690185,0.0442285995221026,-0.424519839966397,-0.387878728056718,-3.37292036965141
591.489361702128,119.253133459136,-0.00102826051913928,-0.000344301310042794,0.0462685452245508,-0.425910710967889,-0.390563495876493,-3.45955436750279
595.744680851064,120.505624483356,-0.000971799371137949,-0.000357424471141084,0.0471608016080794,-0.427572459354437,-0.393168295045904,-3.54849857684411
600,121.740970347303,-0.000915422884318235,-0.000372357745071303,0.0462115743862642,-0.429668834303607,-0.395644783394467,-3.6411495529153
604.255319148936,122.969210628718,-0.000860484495112028,-0.000387544691153728,0.0448883747023104,-0.431818926347547,-0.398156230360968,-3.72160345792726
608.510638297872,124.176979686502,-0.000809689273298564,-0.000403462468147482,0.0424877582308156,-0.434123777646628,-0.400768393304304,-3.76691753193963
612.765957446809,125.381115828787,-0.000759965904531632,-0.000419334515198312,0.0399983749197898,-0.436458715839418,-0.403364058968075,-3.81009529438414
617.021276595745,126.561233247101,-0.000717329004599622,-0.000434904222468131,0.0369221169024372,-0.438992571071536,-0.405850654216003,-3.83914900745798
621.276595744681,127.741192320443,-0.00067474189224812,-0.00045046707795069,0.0338449555098487,-0.441527487564582,-0.408337069119745,-3.86820013666737
625.531914893617,128.890249187627,-0.000641871198754803,-0.000464692755882699,0.0305914936807423,-0.444269517068192,-0.410788288506294,-3.89674700539582
629.787234042553,130.039306054812,-0.000609000505261485,-0.000478918433814709,0.0273380318516359,-0.447011546571802,-0.413239507892843,-3.92529387412428
634.042553191489,131.175912453196,-0.000579835581176819,-0.000492345447374644,0.024192497945269,-0.44975666071042,-0.415686556669507,-3.94810570220742
638.297872340426,132.29051566596,-0.000557219706245851,-0.000504361015252665,0.0212377004806857,-0.452507226193701,-0.418126234904152,-3.96078223612008
642.553191489362,133.405118878725,-0.000534603831314883,-0.000516376583130686,0.0182829030161026,-0.455257791676982,-0.420565913138798,-3.97345877003273
646.808510638298,134.495077497813,-0.000518026214519783,-0.000526597919234426,0.0157785146337983,-0.457934510176249,-0.422999347116957,-3.97309072863349
651.063829787234,135.575339509731,-0.000503824397378619,-0.000536113300883669,0.013451343210049,-0.460582173004972,-0.425430324243807,-3.96759019756348
655.31914893617,136.653063366753,-0.00049007832893766,-0.000545448693002379,0.0111682015371455,-0.463228495472261,-0.427856694544057,-3.96249273839732
659.574468085106,137.698984177826,-0.000482042785440138,-0.000552528818779776,0.00943675203658525,-0.465858023229235,-0.430225341370386,-3.96244576464108
663.829787234043,138.7449049889,-0.000474007241942615,-0.000559608944557174,0.00770530253602496,-0.468487550986209,-0.432593988196716,-3.96239879088483
668.085106382979,139.775971650908,-0.000467747733227366,-0.000565745447281174,0.00613393199084926,-0.471120290976804,-0.434936193221864,-3.96802888278087
672.340425531915,140.787362428564,-0.000463840769570534,-0.000570632021921878,0.00477460287594563,-0.473757285909028,-0.43724337329743,-3.9811788458415
676.595744680851,141.79875320622,-0.000459933805913701,-0.000575518596562582,0.00341527376104196,-0.476394280841253,-0.439550553372996,-3.99432880890214
680.851063829787,142.778919790699,-0.000458231716916354,-0.000578692146323242,0.00249118793699592,-0.478858320659903,-0.441896182316595,-3.98972631559709
685.106382978723,143.750607923492,-0.000457128327881175,-0.000581400550400239,0.00168528576599771,-0.481275397165011,-0.444252251461744,-3.98030341451564
689.36170212766,144.722296056285,-0.000456024938845996,-0.000584108954477236,0.000879383594999517,-0.483692473670119,-0.446608320606893,-3.9708805134342
693.617021276596,145.679504058122,-0.000455348330701737,-0.000586185671068001,0.000208737451325458,-0.486090074437354,-0.448940746482641,-3.96328504544957
697.872340425532,146.606124338172,-0.000455573251362349,-0.000586928015673913,-0.000176194858249648,-0.488446534799612,-0.451223228490566,-3.95954983365449
702.127659574468,147.532744618222,-0.000455798172022961,-0.000587670360279825,-0.000561127167824765,-0.490802995161871,-0.453505710498491,-3.95581462185941
706.382978723404,148.459364898272,-0.000456023092683572,-0.000588412704885737,-0.000946059477399871,-0.493159455524129,-0.455788192506417,-3.95207941006433
710.63829787234,149.347400731085,-0.000456350847889671,-0.000587944045002424,-0.00113879055560979,-0.495486692862994,-0.458046834349098,-3.95472489419353
714.893617021277,150.228953158392,-0.000456695882546586,-0.000587271898125407,-0.00129922575787157,-0.497809019811163,-0.460301470291226,-3.95844253671928
719.148936170213,151.110505585699,-0.000457040917203501,-0.000586599751248391,-0.00145966096013335,-0.500131346759332,-0.462556106233353,-3.96216017924502
723.404255319149,151.974434481279,-0.000457223794784221,-0.000585551850635771,-0.00157926544265965,-0.502424766157749,-0.464801760512595,-3.96484924451242
727.659574468085,152.810912352406,-0.000457154090877172,-0.000583918662968153,-0.00163527057954237,-0.504673158153754,-0.467033424642116,-3.96593616215671
731.914893617021,153.647390223533,-0.000457084386970122,-0.000582285475300534,-0.00169127571642508,-0.506921550149759,-0.469265088771637,-3.96702307980101
736.170212765957,154.48386809466,-0.000457014683063073,-0.000580652287632916,-0.0017472808533078,-0.509169942145764,-0.471496752901157,-3.9681099974453
740.425531914894,155.278524252675,-0.000456459733441655,-0.000578445995774264,-0.0017972795324387,-0.511398656012299,-0.47368617102096,-3.97252429322916
744.68085106383,156.069830055465,-0.000455865910579691,-0.000576193792295134,-0.00184679703168461,-0.513625793455513,-0.475872204794957,-3.97720514669087
748.936170212766,156.861135858256,-0.000455272087717726,-0.000573941588816005,-0.00189631453093053,-0.515852930898726,-0.478058238568954,-3.98188600015258
753.191489361702,157.62517551864,-0.000454422304757222,-0.000571514320152729,-0.00189963970027889,-0.518040719921714,-0.480238603691051,-3.9837138473327
757.446808510638,158.357294113859,-0.000453272863749651,-0.000568882098875782,-0.0018488865056727,-0.520182442894457,-0.48241233239924,-3.98220161808883
761.702127659574,159.089412709079,-0.00045212342274208,-0.000566249877598835,-0.00179813331106652,-0.522324165867201,-0.484586061107429,-3.98068938884495
765.957446808511,159.821531304299,-0.000450973981734509,-0.000563617656321888,-0.00174738011646033,-0.524465888839944,-0.486759789815618,-3.97917715960107
770.212765957447,160.553649899519,-0.000449824540726938,-0.000560985435044941,-0.00169662692185414,-0.526607611812687,-0.488933518523807,-3.9776649303572
774.468085106383,161.285768494739,-0.000448675099719367,-0.000558353213767994,-0.00164587372724795,-0.52874933478543,-0.491107247231996,-3.97615270111332
778.723404255319,161.957633147644,-0.000447105693874021,-0.00055555163105269,-0.00160467856487599,-0.530868013858762,-0.493225002741576,-3.97853359961813
782.978723404255,162.616331876796,-0.000445444522663273,-0.000552713041633781,-0.00156557190192493,-0.532981657672807,-0.495330527700973,-3.9817651747946
787.234042553191,163.275030605947,-0.000443783351452526,-0.000549874452214872,-0.00152646523897386,-0.535095301486852,-0.497436052660371,-3.98499674997107
791.489361702128,163.933729335099,-0.000442122180241779,-0.000547035862795963,-0.0014873585760228,-0.537208945300896,-0.499541577619768,-3.98822832514754
795.744680851064,164.592428064251,-0.000440461009031031,-0.000544197273377054,-0.00144825191307174,-0.539322589114941,-0.501647102579166,-3.99145990032401
800,165.237874622118,-0.000438747528266245,-0.000541361017609683,-0.00140844213680345,-0.541424291877189,-0.503744691340544,-3.99431462569397
804.255319148936,165.823225751174,-0.000436796836178613,-0.000538535344394171,-0.00136544390972238,-0.543471844824072,-0.505806291341073,-3.99546042727821
808.510638297872,166.408576880229,-0.00043484614409098,-0.00053570967117866,-0.0013224456826413,-0.545519397770954,-0.507867891341602,-3.99660622886244
812.765957446809,166.993928009285,-0.000432895452003348,-0.000532883997963149,-0.00127944745556023,-0.547566950717837,-0.509929491342131,-3.99775203044668
817.021276595745,167.579279138341,-0.000430944759915715,-0.000530058324747637,-0.00123644922847915,-0.54961450366472,-0.511991091342659,-3.99889783203091
821.276595744681,168.164630267396,-0.000428994067828082,-0.000527232651532126,-0.00119345100139808,-0.551662056611602,-0.514052691343188,-4.00004363361515
825.531914893617,168.710295231926,-0.000426985354992573,-0.000524461786021545,-0.00117110150370181,-0.553687156377236,-0.516079276751314,-4.0022858984571
829.787234042553,169.222245388456,-0.000424927351468531,-0.00052173748160526,-0.00116629383588481,-0.555693181366967,-0.51807611601808,-4.00545964782661
834.042553191489,169.734195544985,-0.000422869347944489,-0.000519013177188975,-0.00116148616806782,-0.557699206356697,-0.520072955284845,-4.00863339719612
838.297872340426,170.246145701514,-0.000420811344420446,-0.000516288872772689,-0.00115667850025082,-0.559705231346428,-0.52206979455161,-4.01180714656563
842.553191489362,170.758095858043,-0.000418753340896404,-0.000513564568356404,-0.00115187083243382,-0.561711256336158,-0.524066633818375,-4.01498089593514
846.808510638298,171.270046014573,-0.000416695337372361,-0.000510840263940119,-0.00114706316461682,-0.563717281325888,-0.52606347308514,-4.01815464530465
851.063829787234,171.715873126973,-0.000414626914412528,-0.000508206930352619,-0.00115164167819277,-0.565667327319005,-0.528011294309705,-4.0204264006787
855.31914893617,172.154408399769,-0.000412557342430359,-0.000505583628739613,-0.00115725527008542,-0.567611200125908,-0.529953709980031,-4.02259868701552
859.574468085106,172.592943672565,-0.000410487770448191,-0.000502960327126607,-0.00116286886197808,-0.56955507293281,-0.531896125650357,-4.02477097335233
863.829787234043,173.031478945361,-0.000408418198466022,-0.0005003370255136,-0.00116848245387073,-0.571498945739712,-0.533838541320684,-4.02694325968915
868.085106382979,173.470014218157,-0.000406348626483853,-0.000497713723900594,-0.00117409604576338,-0.573442818546614,-0.53578095699101,-4.02911554602596
872.340425531915,173.889429511661,-0.000404277459576312,-0.000495108865666193,-0.00117280990980201,-0.575368270470293,-0.537708964801993,-4.03083544497935
876.595744680851,174.254617184361,-0.000402201769180172,-0.000492556316094165,-0.00115195493330946,-0.577241477532456,-0.539596109392305,-4.03127229382527
880.851063829787,174.619804857061,-0.000400126078784033,-0.000490003766522137,-0.0011310999568169,-0.579114684594619,-0.541483253982616,-4.03170914267118
885.106382978723,174.984992529761,-0.000398050388387893,-0.000487451216950109,-0.00111024498032435,-0.580987891656782,-0.543370398572928,-4.0321459915171
889.36170212766,175.350180202461,-0.000395974697991753,-0.000484898667378081,-0.0010893900038318,-0.582861098718945,-0.54525754316324,-4.03258284036302
893.617021276596,175.715367875161,-0.000393899007595614,-0.000482346117806053,-0.00106853502733925,-0.584734305781108,-0.547144687753551,-4.03301968920893
897.872340425532,176.034994213116,-0.000391815566259898,-0.000479813445962952,-0.00106235947165469,-0.586579468681858,-0.548987787091676,-4.03512166816291
902.127659574468,176.326775930955,-0.000389727387969716,-0.00047729292231116,-0.00106515518290553,-0.588407492510071,-0.550803968357229,-4.03824128445265
906.382978723404,176.618557648794,-0.000387639209679535,-0.000474772398659368,-0.00106795089415637,-0.590235516338285,-0.552620149622782,-4.04136090074239
910.63829787234,176.910339366632,-0.000385551031389354,-0.000472251875007576,-0.00107074660540721,-0.592063540166498,-0.554436330888336,-4.04448051703212
914.893617021277,177.202121084471,-0.000383462853099172,-0.000469731351355784,-0.00107354231665805,-0.593891563994712,-0.556252512153889,-4.04760013332186
919.148936170213,177.493902802309,-0.000381374674808991,-0.000467210827703992,-0.00107633802790889,-0.595719587822925,-0.558068693419443,-4.0507197496116
923.404255319149,177.713693171378,-0.000379265180414316,-0.000464679836200998,-0.00107920487316305,-0.597479050868083,-0.559828001805388,-4.0525389261985
927.659574468085,177.932064987818,-0.000377155265996728,-0.000462148638434361,-0.00108207312007629,-0.599237162958151,-0.561586189540392,-4.05433247828759
931.914893617021,178.150436804259,-0.000375045351579139,-0.000459617440667724,-0.00108494136698952,-0.600995275048219,-0.563344377275395,-4.05612603037669
936.170212765957,178.368808620699,-0.000372935437161551,-0.000457086242901087,-0.00108780961390276,-0.602753387138287,-0.565102565010398,-4.05791958246578
940.425531914894,178.58718043714,-0.000370825522743963,-0.000454555045134451,-0.00109067786081599,-0.604511499228356,-0.566860752745402,-4.05971313455488
944.68085106383,178.780564466281,-0.00036870007866404,-0.000452012276870119,-0.0010848659825705,-0.6062447710198,-0.568598414814031,-4.06101847094036
948.936170212766,178.925588682625,-0.000366544579439408,-0.000449447115782616,-0.00106225512878164,-0.607929968438879,-0.570296352781782,-4.06137894495176
953.191489361702,179.070612898969,-0.000364389080214777,-0.000446881954695113,-0.00103964427499278,-0.609615165857958,-0.571994290749533,-4.06173941896315
957.446808510638,179.215637115314,-0.000362233580990145,-0.000444316793607609,-0.00101703342120393,-0.611300363277037,-0.573692228717284,-4.06209989297455
961.702127659574,179.360661331658,-0.000360078081765513,-0.000441751632520106,-0.000994422567415071,-0.612985560696116,-0.575390166685036,-4.06246036698594
965.957446808511,179.505685548003,-0.000357922582540881,-0.000439186471432602,-0.000971811713626215,-0.614670758115194,-0.577088104652787,-4.06282084099734
970.212765957447,179.599272462209,-0.000355737714315811,-0.000436589260713202,-0.000967374923645766,-0.616322090318262,-0.578734168041829,-4.06504995422092
974.468085106383,179.670885741357,-0.000353540299870959,-0.000433978358628085,-0.000970701959314455,-0.617958955551508,-0.580358070994494,-4.06807733629607
978.723404255319,179.742499020505,-0.000351342885426108,-0.000431367456542968,-0.000974028994983144,-0.619595820784753,-0.58198197394716,-4.07110471837122
982.978723404255,179.814112299653,-0.000349145470981256,-0.000428756554457851,-0.000977356030651834,-0.621232686017998,-0.583605876899826,-4.07413210044637
987.234042553191,179.885725578801,-0.000346948056536404,-0.000426145652372734,-0.000980683066320523,-0.622869551251243,-0.585229779852492,-4.07715948252151
991.489361702128,179.95406611827,-0.000344748700458336,-0.000423532244107185,-0.000982595516294245,-0.624502144265368,-0.586851638187069,-4.0799572910073
995.744680851064,179.971741683006,-0.000342519286139328,-0.000420880037898435,-0.000962608898359809,-0.62606859945768,-0.588441843981598,-4.07920109237911
1000,179.989417247742,-0.000340289871820321,-0.000418227831689684,-0.000942622280425374,-0.627635054649992,-0.590032049776128,-4.07844489375091
1004.25531914894,180.000964681413,-0.000337984867226156,-0.000415446468471515,0.00140205899441475,-0.626999422260064,-0.59359630419299,-3.71126609269547
1008.51063829787,180.003523910525,-0.000334826821273787,-0.000412055986539831,0.0127283898623492,-0.619474982664594,-0.600263643186053,-2.20156168130669
1012.76595744681,180.006083139637,-0.00032933570003176,-0.000408674417371671,0.0302780422417081,-0.612962667749177,-0.604709575032013,-0.921287211068961
1017.02127659574,180.00864236875,-0.000320149824381905,-0.000406771992567525,0.049496300104036,-0.609940353227678,-0.608306379795098,-0.280892070874411
1021.27659574468,180.011201597862,-0.00030726162344909,-0.000406800060958516,0.067769702344654,-0.608342367470976,-0.611290535717203,0.0845190429028649
1025.53191489362,180.013760826975,-0.000291282282068939,-0.000408622566900617,0.0838126148247801,-0.607612910464932,-0.613727499916859,0.277658032413685
1029.78723404255,180.016320056087,-0.000272732002470386,-0.000412181372200112,0.0964409320563838,-0.607755091790472,-0.615719918633244,0.326759701819282
1034.04255319149,180.018879285199,-0.000252830084120052,-0.000416948547229872,0.105702904187218,-0.608520248379345,-0.617420962148456,0.292359863642231
1038.29787234043,180.021438514312,-0.000232564442937549,-0.000422511812269454,0.111670487310622,-0.609739708396096,-0.618917133210094,0.208876917122189
1042.55319148936,180.023997743424,-0.000212840304018427,-0.000428463811764139,0.11460802200327,-0.611279699500394,-0.620274500619814,0.0997316190972523
1046.8085106383,180.026556972537,-0.000194740182743738,-0.000434405042914773,0.114395124720916,-0.613080315538455,-0.621524952440303,-0.0207961026268522
1051.06382978723,180.029116201649,-0.000178019600563341,-0.000440098934792485,0.112684600073637,-0.61497399047419,-0.622739566659732,-0.140065324475439
1055.31914893617,180.031675430761,-0.000163478851446458,-0.000445327455805939,0.108975142945294,-0.61697519959021,-0.623914383093434,-0.254038854949478
1059.57446808511,180.034234659874,-0.00015223051457458,-0.000449553766802531,0.103593633714856,-0.619018672683215,-0.625073690961069,-0.353395833389569
1063.82978723404,180.036793888986,-0.000142962373523022,-0.000453099079750409,0.0974912646495773,-0.621065733820821,-0.626229562128817,-0.443553815683814
1068.08510638298,180.039353118099,-0.000136576158753821,-0.000455589422957545,0.0905722656907379,-0.623100194276308,-0.627385240747551,-0.519990744476436
1072.34042553191,180.041912347211,-0.000133255674139348,-0.000456785423113414,0.0832506799916175,-0.6250869679078,-0.628546632312484,-0.581796934264016
1076.59574468085,180.044471576323,-0.000131909747057328,-0.000457063637456696,0.0758265003632873,-0.627030209236368,-0.629712980736503,-0.634033421748661
1080.85106382979,180.047030805436,-0.000133648543188778,-0.000455814747692069,0.0684158335602419,-0.62889122668372,-0.63088848951584,-0.671157396280585
1085.10638297872,180.049590034548,-0.000135387339320229,-0.000454565857927441,0.0610051667571968,-0.630752244131072,-0.632063998295176,-0.708281370812508
1089.36170212766,180.052149263661,-0.000140137634110322,-0.000451461576572494,0.0542002919831646,-0.632480799190003,-0.633251929522681,-0.729711081903118
1093.6170212766,180.054708492773,-0.000145719782875171,-0.000447844787976439,0.0475627526670993,-0.634172764704391,-0.634443292152306,-0.746805630702665
1097.87234042553,180.057267721885,-0.000151907918203354,-0.000443679442182307,0.0412718890375608,-0.635815398210439,-0.635637303967405,-0.760052534041
1102.12765957447,180.059826950998,-0.000159546100094479,-0.000438201470782628,0.035810574969217,-0.637339986674792,-0.636837654936742,-0.764092525190146
1106.3829787234,180.06238618011,-0.000167184281985604,-0.00043272349938295,0.030349260900873,-0.638864575139146,-0.638038005906078,-0.768132516339292
1110.63829787234,180.064945409222,-0.000175207206937736,-0.000426229246313107,0.0258886559136188,-0.640271944224452,-0.639238205379215,-0.766321780890074
1114.89361702128,180.067504638335,-0.000183322790098389,-0.000419490240709808,0.0216690530914533,-0.641651083203053,-0.640438368367311,-0.763102006785973
1119.14893617021,180.070063867447,-0.000191224652871693,-0.000412531440968871,0.0178065249294721,-0.642993052675742,-0.641635875789936,-0.758842005929597
1123.40425531915,180.07262309656,-0.000198666223638924,-0.000405099268117431,0.014713032486049,-0.644254969764787,-0.642827663891289,-0.752341656997311
1127.65957446809,180.075182325672,-0.000206107794406155,-0.00039766709526599,0.0116195400426258,-0.645516886853831,-0.644019451992641,-0.745841308065025
1131.91489361702,180.077741554784,-0.000212148466156123,-0.000390043083535312,0.00946406841296725,-0.646688178058219,-0.645195251648146,-0.738453535237648
1136.17021276596,180.080300783897,-0.000217898665497871,-0.000382379294561195,0.00750309271868872,-0.647840678244383,-0.64636773614509,-0.730881757601399
1140.42553191489,180.082860013009,-0.000223648864839618,-0.000374715505587079,0.00554211702441029,-0.648993178430547,-0.647540220642034,-0.723309979965151
1144.68085106383,180.085419242122,-0.000229226989136736,-0.000367077403433842,0.00364603682667098,-0.650139863562366,-0.648710517153151,-0.715831318568826
1148.93617021277,180.087978471234,-0.000232367340022242,-0.000359803204420099,0.00266932594443704,-0.65120416728379,-0.649849816643828,-0.709671827505209
1153.1914893617,180.090537700346,-0.000235507690907749,-0.000352529005406356,0.00169261506220311,-0.652268471005215,-0.650989116134504,-0.703512336441591
1157.44680851064,180.093096929459,-0.000238648041793255,-0.000345254806392614,0.000715904179969227,-0.653332774726639,-0.652128415625181,-0.697352845377974
1161.70212765957,180.095656158571,-0.000241051132942495,-0.000338225938334425,-8.21907344860674e-05,-0.654380771471422,-0.653255295484268,-0.691875037715972
1165.95744680851,180.098215387684,-0.00024176312189835,-0.000331759802372723,-0.000470582202482171,-0.655391363808222,-0.654353687599904,-0.687960853074404
1170.21276595745,180.100774616796,-0.000242475110854205,-0.00032529366641102,-0.000858973670478274,-0.656401956145022,-0.65545207971554,-0.684046668432836
1174.46808510638,180.103333845908,-0.00024318709981006,-0.000318827530449317,-0.00124736513847436,-0.657412548481822,-0.656550471831177,-0.680132483791269
1178.72340425532,180.105893075021,-0.000242924774826986,-0.000312865195225275,-0.00147440725047818,-0.658403932701086,-0.657624070455353,-0.677261844656609
1182.97872340426,180.108452304133,-0.000241836727107662,-0.000307329826820658,-0.00156470716225405,-0.6593790382049,-0.658676656807416,-0.675275601420371
1187.23404255319,180.111011533246,-0.000240748679388339,-0.00030179445841604,-0.00165500707402992,-0.660354143708715,-0.65972924315948,-0.673289358184133
1191.48936170213,180.113570762358,-0.000239660631669015,-0.000296259090011423,-0.00174530698580578,-0.661329249212529,-0.660781829511543,-0.671303114947895
1195.74468085106,180.11612999147,-0.000237884066996139,-0.000291246914230552,-0.00176442392720333,-0.662288259945339,-0.661806490977516,-0.670128851429436
1200,180.118689220583,-0.000235912109981731,-0.000286383213852209,-0.00176334004829046,-0.663242703187143,-0.662823227716506,-0.669185017412407


==> figures/SlewDataNLnotthatold.csv <==
0,0,0,0,0,0,0,0
4.25531914893617,0.00675594466935686,-1.61654726757495e-06,-3.07995518143447e-07,0.00629291150855903,0.0108574686840439,-0.00533873828484694,0.86652634254496
8.51063829787234,0.0261020360096057,-1.15424845690762e-05,-2.10120828390962e-06,0.0215436302766787,0.0199474189494546,-0.0110117412047082,2.10380474551802
12.7659574468085,0.0587901017266759,-3.28974714384118e-05,-7.3859581134343e-06,0.0424073912251564,0.0223380248789449,-0.0155195461786953,3.02383929624921
17.0212765957447,0.10423822907653,-6.48768675407492e-05,-1.8721750353153e-05,0.0648304866125669,0.0201571014645159,-0.0188810711941895,3.49540912577793
21.2765957446809,0.162858415841314,-0.000104946961072801,-3.79217820308575e-05,0.0873513883975939,0.0172389597608853,-0.0223111364245112,3.75635006761887
25.531914893617,0.234495963719955,-0.00015105285054772,-6.58952667142596e-05,0.108823412980347,0.0135074032731231,-0.0255735756658097,3.87726976417435
29.7872340425532,0.319015474791467,-0.000201468826929578,-0.000102967826684715,0.128718781947946,0.0095900348812231,-0.0289015156205954,3.93070074037007
34.0425531914894,0.41666610500763,-0.000254860438716248,-0.00014924778813565,0.14681189078174,0.00528502392916379,-0.0321923774177924,3.9281023918571
38.2978723404255,0.527098762306382,-0.000309938178338452,-0.000204177481629017,0.163139031270779,0.00113550226831177,-0.0355882253791302,3.91657238036701
42.5531914893617,0.650943094553425,-0.000365737290551022,-0.000267533309836769,0.177809199922853,-0.0024946758414503,-0.0392736674999271,3.92493617846622
46.8085106382979,0.788365400852496,-0.000421279727263667,-0.00033889934432197,0.190471056111882,-0.0065671012634413,-0.04277078445344,3.88767399102095
51.063829787234,0.938240920960602,-0.000475821881357406,-0.000416839800876035,0.20151913608036,-0.0103501584030533,-0.0463514815363583,3.85774314806808
55.3191489361702,1.1007793622145,-0.000528860158591529,-0.000500847578652661,0.210955048305307,-0.0140924424373651,-0.0499035197134897,3.82293293000752
59.5744680851064,1.27622304905396,-0.000579998920589911,-0.000590184240836701,0.219101981918566,-0.0173866243280897,-0.0536225668856413,3.81560539035346
63.8297872340426,1.46495616658652,-0.000628867382321001,-0.000684217968970351,0.225898644890731,-0.020775632747082,-0.0572270815188036,3.80440232994059
68.0851063829787,1.66624034798133,-0.000675192953703367,-0.000782143072016866,0.231087172410732,-0.0247417054313028,-0.0605148235535681,3.74074351548798
72.3404255319149,1.88084541918955,-0.000718760939141638,-0.000883304559873203,0.235385297965411,-0.0276129838100658,-0.0642736025613857,3.74120710809393
76.5957446808511,2.1082005512247,-0.000759473982308879,-0.000987023250388708,0.23830647080558,-0.0310707325765127,-0.0676444855703787,3.70546844784456
80.8510638297872,2.3491340746755,-0.000797149321003755,-0.00109272874864096,0.240164218375202,-0.0343624856084151,-0.0710764694020624,3.67391440432908
85.1063829787234,2.60287796098038,-0.00083192064554432,-0.00119971514567524,0.240964882106167,-0.0376030288286146,-0.0744698497374049,3.64135257369034
89.3617021276596,2.87034189819531,-0.00086379903902478,-0.00130742722160034,0.241087175710283,-0.0403891906738976,-0.0780264071291483,3.64379937816246
93.6170212765958,3.15064548168616,-0.000893037852291362,-0.00141530995113249,0.240348787726532,-0.0435024800981976,-0.0813785217010636,3.6272969378361
97.8723404255319,3.4437586686866,-0.000919716872005151,-0.0015229336699552,0.238786084631704,-0.0467565690241118,-0.0846363791862619,3.59581281580556
102.127659574468,3.75292552815509,-0.000943415119755835,-0.00162951700167769,0.23636889446928,-0.0498911038979613,-0.0879044438693648,3.5673964067055
106.382978723404,4.06964642659273,-0.000965742967976393,-0.0017355174410642,0.233574989670439,-0.0529346853442412,-0.0911908861416182,3.54345030631891
110.63829787234,4.40382053652259,-0.000985250585119403,-0.00183952952751892,0.23004981632324,-0.055922347591817,-0.0944573283654423,3.52521023865901
114.893617021277,4.74541966919523,-0.00100355840703275,-0.00194269572003912,0.226213543462633,-0.0588862204455427,-0.0977152620798433,3.50939765678221
119.148936170213,5.10662605124335,-0.00101921900275861,-0.00204277716071461,0.221716313649868,-0.0618762454916671,-0.100925011053026,3.49428994432229
123.404255319149,5.47310341815099,-0.00103416794898755,-0.0021420293325846,0.217041399858035,-0.0648733009890055,-0.104121806600842,3.47937172075767
127.659574468085,5.86142815722943,-0.00104675770898989,-0.00223708285624199,0.211848409690017,-0.0678266250862345,-0.107304868034948,3.46969381590572
131.914893617021,6.25288217353387,-0.00105900955431429,-0.00233153499250464,0.206581213590382,-0.0707736853786749,-0.110485962282843,3.46076650063847
136.170212765957,6.67523017657402,-0.00106887318390895,-0.00241901314111882,0.200738758038638,-0.0737923994223888,-0.113589899329106,3.44725435689417
140.425531914894,7.09882207241389,-0.00107864065613888,-0.00250621049421459,0.194873140662667,-0.0768139984801362,-0.11669072977445,3.43355761298222
144.68085106383,7.52241396825376,-0.00108840812836881,-0.00259340784731035,0.189007523286695,-0.0798355975378836,-0.119791560219795,3.41986086907028
148.936170212766,7.98288370186761,-0.00109611211914234,-0.00267164591318499,0.182632473314955,-0.0828865332576775,-0.122835799408355,3.40370596718668
153.191489361702,8.4457281763966,-0.00110368323244425,-0.00274930704756855,0.176224618534102,-0.0859393581058988,-0.125876394414365,3.38739277271698
157.446808510638,8.90857265092558,-0.00111125434574616,-0.00282696818195211,0.169816763753249,-0.08899218295412,-0.128916989420376,3.37107957824727
161.702127659574,9.40746856319145,-0.00111773043682733,-0.0028953955157961,0.163238403326172,-0.091993209161373,-0.131949829756387,3.36149395735884
165.957446808511,9.9095972980872,-0.001124108334526,-0.00296299483164087,0.156644753231158,-0.0949895904548797,-0.134981974711735,3.35251161482719
170.212765957447,10.4117260329829,-0.00113048623222467,-0.00303059414748564,0.150051103136145,-0.0979859717483863,-0.138014119667083,3.34352927229554
174.468085106383,10.9491831038526,-0.00113652840028238,-0.00308906772289679,0.143578824165134,-0.100958525944081,-0.141034512884786,3.34119743667778
178.723404255319,11.4907446216484,-0.00114253156326229,-0.0031464810695641,0.137120646094239,-0.103928311906977,-0.144053540785325,3.33963825711381
182.978723404255,12.0323061394443,-0.00114853472624221,-0.00320389441623139,0.130662468023345,-0.106898097869873,-0.147072568685864,3.33807907754984
187.234042553192,12.613294853982,-0.00115459310702262,-0.00325140673593406,0.124347521301052,-0.109984573598954,-0.150014408006147,3.32741804949571
191.489361702128,13.1999614535614,-0.00116065943968268,-0.00329749321516251,0.118053201232413,-0.113087853745612,-0.152945131449029,3.31544627014136
195.744680851064,13.7866280531408,-0.00116672577234274,-0.00334357969439096,0.111758881163774,-0.11619113389227,-0.155875854891912,3.303474490787
200,14.3732946527201,-0.0011727921050028,-0.00338966617361941,0.105464561095135,-0.119294414038928,-0.158806578334794,3.29150271143265
204.255319148936,15.0086192366969,-0.00117929775890025,-0.00342436979381707,0.0996312893326338,-0.122293928404322,-0.161762102042954,3.28733702555223
208.510638297872,15.6462956965717,-0.00118582464731948,-0.00345852322534301,0.0938203022663116,-0.125288427267266,-0.164718824467972,3.28354864595207
212.765957446808,16.2839721564464,-0.00119235153573871,-0.00349267665686896,0.0880093151999893,-0.128282926130209,-0.16767554689299,3.27976026635191
217.021276595745,16.9233660505934,-0.00119889718923486,-0.00352647328311263,0.0822195642791931,-0.131278134103519,-0.170631288097779,3.27602750216972
221.276595744681,17.6120523707634,-0.00120598142297275,-0.00355002916927936,0.0770393162367811,-0.134293694395881,-0.173558867103664,3.27389096726987
225.531914893617,18.3007386909335,-0.00121306565671064,-0.00357358505544608,0.0718590681943691,-0.137309254688244,-0.176486446109549,3.27175443237002
229.787234042553,18.9894250111036,-0.00122014989044853,-0.00359714094161281,0.066678820151957,-0.140324814980606,-0.179414025115435,3.26961789747016
234.042553191489,19.6838980757161,-0.00122727429458169,-0.00361967230131554,0.0615755041567885,-0.143341977130134,-0.182339170972213,3.26726826016321
238.297872340426,20.4235942561815,-0.0012347126283271,-0.00363419703839349,0.0570734082293004,-0.146371657712599,-0.185245301891484,3.26325323829667
242.553191489362,21.163290436647,-0.00124215096207251,-0.00364872177547145,0.0525713123018123,-0.149401338295063,-0.188151432810754,3.25923821643013
246.808510638298,21.9029866171124,-0.00124958929581792,-0.0036632465125494,0.0480692163743242,-0.152431018877527,-0.191057563730024,3.25522319456359
251.063829787234,22.6525388521904,-0.00125702647030823,-0.00367633753009165,0.0436984984660639,-0.155453472072708,-0.193963440732774,3.25140092695083
255.31914893617,23.4432448929512,-0.00126445880434659,-0.00368344207358362,0.0398763474729479,-0.15844574742254,-0.196868257510968,3.24838350178428
259.574468085106,24.233950933712,-0.00127189113838494,-0.00369054661707558,0.0360541964798319,-0.161438022772372,-0.199773074289161,3.24536607661773
263.829787234043,25.0246569744728,-0.0012793234724233,-0.00369765116056755,0.0322320454867158,-0.164430298122204,-0.202677891067354,3.24234865145118
268.085106382979,25.8323387543255,-0.00128662261213896,-0.00370285373657194,0.0286246632087067,-0.167416610512427,-0.205580191662731,3.23955251050191
272.340425531915,26.6852284500931,-0.00129356704342583,-0.00370299120255164,0.0255892292836443,-0.170387043006339,-0.208475791437565,3.23734566927228
276.595744680851,27.5381181458607,-0.0013005114747127,-0.00370312866853135,0.022553795358582,-0.173357475500251,-0.211371391212399,3.23513882804266
280.851063829787,28.3910078416284,-0.00130745590599957,-0.00370326613451105,0.0195183614335196,-0.176327907994163,-0.214266990987233,3.23293198681303
285.106382978723,29.243897537396,-0.00131440033728644,-0.00370340360049076,0.0164829275084572,-0.179298340488075,-0.217162590762067,3.23072514558341
289.36170212766,30.0967872331636,-0.00132134476857332,-0.00370354106647046,0.0134474935833949,-0.182268772981988,-0.220058190536901,3.22851830435379
293.617021276596,30.9961371969316,-0.00132760442521908,-0.00370004817094351,0.0109596293738845,-0.185216290037851,-0.222950160273236,3.22709704979299
297.872340425532,31.9224245840584,-0.00133346705306568,-0.00369445041057056,0.0087892432565387,-0.188150520841122,-0.225840025332003,3.22613127432421
302.127659574468,32.8487119711853,-0.00133932968091228,-0.00368885265019762,0.00661885713919291,-0.191084751644393,-0.22872989039077,3.22516549885542
306.382978723404,33.7749993583121,-0.00134519230875888,-0.00368325488982467,0.00444847102184715,-0.194018982447664,-0.231619755449536,3.22419972338664
310.63829787234,34.7012867454389,-0.00135105493660548,-0.00367765712945172,0.00227808490450138,-0.196953213250935,-0.234509620508303,3.22323394791785
314.893617021277,35.6275741325657,-0.00135691756445209,-0.00367205936907877,0.000107698787155616,-0.199887444054206,-0.23739948556707,3.22226817244907
319.148936170213,36.6267652866775,-0.00136131516452498,-0.0036630502967669,-0.00134357130356112,-0.202797137468713,-0.240274864169017,3.22064563232091
323.404255319149,37.6264708387048,-0.00136570242758425,-0.00365401715475572,-0.00278976742073176,-0.205706657751128,-0.243150140556724,3.21901845816099
327.659574468085,38.6261763907321,-0.00137008969064352,-0.00364498401274453,-0.00423596353790241,-0.208616178033544,-0.246025416944431,3.21739128400107
331.914893617021,39.6258819427593,-0.00137447695370278,-0.00363595087073334,-0.00568215965507305,-0.21152569831596,-0.248900693332137,3.21576410984115
336.170212765957,40.6255874947866,-0.00137886421676205,-0.00362691772872216,-0.0071283557722437,-0.214435218598376,-0.251775969719844,3.21413693568122
340.425531914894,41.651184279339,-0.00138266089748808,-0.00361729294591534,-0.00838723374520687,-0.217338044510062,-0.254643950600675,3.21183301067663
344.68085106383,42.7242374314623,-0.00138537509238577,-0.00360658373721107,-0.00930277392242954,-0.220228600224968,-0.257498559454678,3.20828866048922
348.936170212766,43.7972905835855,-0.00138808928728346,-0.00359587452850681,-0.0102183140996522,-0.223119155939873,-0.260353168308682,3.20474431030181
353.191489361702,44.8703437357087,-0.00139080348218115,-0.00358516531980254,-0.0111338542768749,-0.226009711654779,-0.263207777162685,3.2011999601144
357.446808510638,45.9433968878319,-0.00139351767707884,-0.00357445611109827,-0.0120493944540976,-0.228900267369684,-0.266062386016688,3.19765560992699
361.702127659574,47.0164500399552,-0.00139623187197653,-0.00356374690239401,-0.0129649346313202,-0.231790823084589,-0.268916994870692,3.19411125973958
365.957446808511,48.1418388277605,-0.00139780078293382,-0.00355269595990164,-0.0135542229584203,-0.234633056271929,-0.271771453221354,3.19325552697558
370.212765957447,49.2882946535779,-0.00139890867454947,-0.00354150745686166,-0.0140121827932136,-0.23745583784639,-0.274625850988829,3.19348206262622
374.468085106383,50.4347504793954,-0.00140001656616511,-0.00353031895382169,-0.0144701426280069,-0.240278619420852,-0.277480248756305,3.19370859827686
378.723404255319,51.5812063052128,-0.00140112445778076,-0.00351913045078171,-0.0149281024628002,-0.243101400995313,-0.28033464652378,3.1939351339275
382.978723404255,52.7276621310302,-0.0014022323493964,-0.00350794194774174,-0.0153860622975935,-0.245924182569774,-0.283189044291256,3.19416166957814
387.234042553192,53.8794766484457,-0.00140323727838301,-0.00349677305107463,-0.0158211536106023,-0.248747050940037,-0.286040754725214,3.19421719830129
391.489361702128,55.0993456568286,-0.00140293459912616,-0.00348585315207813,-0.0159658185050074,-0.251571021602534,-0.288858336471004,3.19210096752132
395.744680851064,56.3192146652115,-0.00140263191986931,-0.00347493325308162,-0.0161104833994124,-0.254394992265031,-0.291675918216794,3.18998473674136
400,57.5390836735944,-0.00140232924061245,-0.00346401335408512,-0.0162551482938175,-0.257218962927529,-0.294493499962584,3.18786850596139
404.255319148936,58.7589526819773,-0.0014020265613556,-0.00345309345508861,-0.0163998131882226,-0.260042933590026,-0.297311081708374,3.18575227518143
408.510638297872,59.9788216903602,-0.00140172388209875,-0.00344217355609211,-0.0165444780826277,-0.262866904252523,-0.300128663454164,3.18363604440146
412.765957446808,61.2304497392759,-0.00140090157805508,-0.00343155202741239,-0.0166180450754087,-0.265679851244679,-0.302933394944325,3.18064131702616
417.021276595745,62.5236663477548,-0.00139939882378259,-0.00342132121556428,-0.0165985091511338,-0.268478362707207,-0.305721298985903,3.17649619570418
421.276595744681,63.8168829562336,-0.00139789606951011,-0.00341109040371617,-0.0165789732268588,-0.271276874169735,-0.30850920302748,3.1723510743822
425.531914893617,65.1100995647125,-0.00139639331523763,-0.00340085959186805,-0.0165594373025839,-0.274075385632263,-0.311297107069058,3.16820595306022
429.787234042553,66.4033161731913,-0.00139489056096515,-0.00339062878001994,-0.0165399013783089,-0.276873897094791,-0.314085011110635,3.16406083173824
434.042553191489,67.6965327816702,-0.00139338780669267,-0.00338039796817183,-0.016520365454034,-0.279672408557319,-0.316872915152213,3.15991571041626
438.297872340426,69.0479611906864,-0.00139116397268788,-0.00337081984450938,-0.0163789440671126,-0.28241402530803,-0.319652085405489,3.159044891831
442.553191489362,70.4145854551944,-0.00138875190496915,-0.00336141210134124,-0.0162057051816799,-0.285140790021679,-0.322428975753595,3.15902881112989
446.808510638298,71.7812097197024,-0.00138633983725042,-0.00335200435817311,-0.0160324662962473,-0.287867554735329,-0.325205866101702,3.15901273042879
451.063829787234,73.1478339842105,-0.00138392776953169,-0.00334259661500498,-0.0158592274108147,-0.290594319448978,-0.327982756449809,3.15899664972768
455.31914893617,74.5144582487185,-0.00138151570181296,-0.00333318887183684,-0.0156859885253821,-0.293321084162627,-0.330759646797916,3.15898056902657
459.574468085106,75.8923134971645,-0.00137900496280338,-0.00332390184384559,-0.0155024912748741,-0.29604850647905,-0.333528879823073,3.15854831715821
463.829787234043,77.332345961903,-0.00137594795765842,-0.0033152831218286,-0.0152622014416666,-0.298779569430176,-0.336255720211228,3.15581204946864
468.085106382979,78.7723784266416,-0.00137289095251345,-0.00330666439981161,-0.0150219116084591,-0.301510632381302,-0.338982560599382,3.15307578177906
472.340425531915,80.2124108913801,-0.00136983394736849,-0.00329804567779462,-0.0147816217752515,-0.304241695332428,-0.341709400987537,3.15033951408949
476.595744680851,81.6524433561186,-0.00136677694222352,-0.00328942695577764,-0.014541331942044,-0.306972758283554,-0.344436241375692,3.14760324639992
480.851063829787,83.0924758208571,-0.00136371993707855,-0.00328080823376065,-0.0143010421088365,-0.309703821234679,-0.347163081763847,3.14486697871035
485.106382978723,84.554787220685,-0.00136048768047454,-0.00327241941264603,-0.014109855775356,-0.312501220736408,-0.349842816439769,3.13494192458856
489.36170212766,86.0445832386757,-0.00135705186308687,-0.00326430385622633,-0.013925845596935,-0.315221919116374,-0.35253953739172,3.12740772740762
493.617021276596,87.5474528903955,-0.00135356239701358,-0.00325628820365663,-0.0136366906135285,-0.317730960669947,-0.35532370797599,3.13685170554539
497.872340425532,89.0617327053663,-0.00135005209286316,-0.0032483462642869,-0.0134048736860799,-0.320581068285699,-0.357920245062708,3.12949564561257
502.127659574468,90,-0.00131162604175782,-0.00326240955605843,-0.602099957396291,-1.85494027447462,0.392438086364261,-4.26
506.382978723404,91.5112045093085,-0.000597573298281586,-0.00363935499077622,-0.609349756183678,-0.0711130623355788,-0.463981369851723,-4.26
510.63829787234,93.0223954116309,-4.02910741117172e-05,-0.00392730829264507,-0.602029189521107,-0.0980088778132714,-0.455430952452562,-3.38394841235052
514.893617021277,94.5202184643532,0.000212044258680958,-0.00406844728781239,-0.596319663188751,-0.207658949839163,-0.419659072373772,-2.81771324343597
519.148936170213,96.0053154024224,0.000277217919699764,-0.00411300355281759,-0.593920970229247,-0.279180188751952,-0.393160221741687,-3.31834726693543
523.404255319149,97.4771982623406,0.000229279412293339,-0.00409753881207114,-0.593622890918161,-0.324971158835252,-0.376446675723722,-3.80548206280532
527.659574468085,98.9361931644001,0.000110598529747562,-0.00404528554013705,-0.593460693496166,-0.354255086044053,-0.367709351937573,-4.01961954773181
531.914893617021,100.382143903271,-5.02888862266109e-05,-0.00397071649861431,-0.592627030862172,-0.375506676322087,-0.362769277946138,-4.18293076293689
536.170212765957,101.815036769321,-0.00023271856238663,-0.00388302196549945,-0.590657964529804,-0.389375615665477,-0.360948578615516,-4.20932805545824
540.425531914894,103.235055387143,-0.000423149733129343,-0.00378812634007611,-0.587157973299225,-0.399989823150412,-0.360500846963821,-4.24148707962085
544.68085106383,104.641846217184,-0.000613183803228324,-0.00368995646836001,-0.582447186915123,-0.407774479321287,-0.3611759062548,-4.22569385047983
548.936170212766,106.035932713959,-0.000797436737106678,-0.00359111646148923,-0.576039390762268,-0.413423839168138,-0.362664540817876,-4.20238731716727
553.191489361702,107.41662150799,-0.000974447252511315,-0.00349333798369938,-0.56870155619441,-0.417744904400327,-0.364266352911197,-4.19199957257188
557.446808510638,108.784720155349,-0.00114013960843329,-0.00339781360962103,-0.559732719957472,-0.420466793759928,-0.366696479021368,-4.13716471162826
561.702127659574,110.139362641738,-0.00129107132203587,-0.00330534457257197,-0.55011489814711,-0.424083911856229,-0.368605941475224,-4.14422586267526
565.957446808511,111.481359253088,-0.00142852301253905,-0.00321647128215871,-0.53915027581664,-0.42590670500264,-0.371435560691833,-4.07570797909369
570.212765957447,112.810069618429,-0.00155449084566255,-0.00313154152227961,-0.527592365247592,-0.428749444241468,-0.373525044664436,-4.09277889055529
574.468085106383,114.12596419377,-0.00166931613993878,-0.00305079027355141,-0.515074920549611,-0.429871153722437,-0.376458824628306,-4.02435893213569
578.723404255319,115.428742438063,-0.00177089262019573,-0.00297435682877926,-0.502002694126656,-0.432528320092276,-0.378711929510934,-4.04162522724589
582.978723404255,116.718534977394,-0.00185871785816477,-0.00290232045531116,-0.488339087648268,-0.433879732011475,-0.381575844014677,-3.98564160404803
587.234042553191,117.99538110064,-0.00193426488308941,-0.00283470109611266,-0.474137651414355,-0.436116210572963,-0.384023808383548,-3.99275744153761
591.489361702128,119.259071603961,-0.00200106755667989,-0.0027714818073982,-0.459691192388484,-0.43758353886732,-0.386730426592366,-3.9577416982666
595.744680851064,120.509985606159,-0.00205951138516673,-0.00271262025968847,-0.444701391468487,-0.439464949484801,-0.389396871202721,-3.94710301167976
600,121.747574073471,-0.00210776691711874,-0.00265805368115655,-0.429791413604055,-0.441456972969647,-0.391908958993432,-3.93687292262739
604.255319148936,122.972555954621,-0.00214470846817798,-0.00260770259357049,-0.414311045498539,-0.442927133304572,-0.394800972712699,-3.9046395113638
608.510638297872,124.184042385923,-0.00217321539162601,-0.00256145827799805,-0.399213818201147,-0.445230551717697,-0.39712773018562,-3.91854345642998
612.765957446809,125.382938670554,-0.0021959719732805,-0.00251920769902951,-0.38365166277307,-0.446403431232812,-0.40016266554012,-3.86981552444533
617.021276595745,126.568476541318,-0.00221395367505597,-0.00248082059582501,-0.368449058623459,-0.449045072354416,-0.402380585214502,-3.90007128802563
621.276595744681,127.74127078994,-0.00222447763628764,-0.00244617454415061,-0.35303842148852,-0.450166432447604,-0.405412667298912,-3.84625089725352
625.531914893617,128.900876539656,-0.00222537352994941,-0.00241512894923344,-0.337912736393067,-0.452817216670874,-0.407651651261892,-3.88064655481265
629.787234042553,130.047568752268,-0.00222142913520916,-0.00238753514209637,-0.322836357006558,-0.45406174434035,-0.410574540746595,-3.83351633982357
634.042553191489,131.181242380936,-0.00221498590359548,-0.00236323533956864,-0.307954154900388,-0.456611753726408,-0.412917763668791,-3.86100929063432
638.297872340426,132.301832557538,-0.00220657402060975,-0.00234207768183707,-0.29336278815526,-0.458194601485588,-0.415656202705543,-3.83068269971994
642.553191489362,133.409574065159,-0.0021918902831317,-0.00232391241279547,-0.278859317522318,-0.46043771030411,-0.418166915595386,-3.84202995879358
646.808510638298,134.504062205752,-0.00217095430927859,-0.00230858154252126,-0.264874244449757,-0.462419301082742,-0.420686811588374,-3.83426440194827
651.063829787234,135.585871592325,-0.00214680165762844,-0.00229592284801569,-0.250857199868203,-0.464299421015677,-0.423395942701251,-3.8239393694952
655.31914893617,136.654257696908,-0.00212357000253603,-0.00228576791385608,-0.237573995990447,-0.466720569035857,-0.425700555128054,-3.8397640233072
659.574468085106,137.71005365482,-0.00209956014194816,-0.002277965976769,-0.224208734214966,-0.468230223832374,-0.428587292493094,-3.80785495258337
663.829787234043,138.752419031007,-0.00207066493901684,-0.00227236367717547,-0.211619345480347,-0.4709887777461,-0.430717688451871,-3.84357252882623
668.085106382979,139.78211295291,-0.00203656458750987,-0.00226881204535186,-0.199057594222268,-0.47233200916673,-0.433643601914768,-3.80062482304874
672.340425531915,140.798546208048,-0.00200199799408734,-0.002267145144354,-0.187125707222743,-0.475225853825262,-0.435733311768421,-3.84424172511023
676.595744680851,141.802138093941,-0.00197014226205041,-0.00226721294380473,-0.175410391008639,-0.476606149794672,-0.438579932355644,-3.80190620755674
680.851063829787,142.792639228032,-0.00193924534452534,-0.00226886775603858,-0.164169884584908,-0.479419451050376,-0.440731492606579,-3.84210941403005
685.106382978723,143.770129077916,-0.00190400807918713,-0.00227198061677258,-0.153327720501883,-0.481029127203358,-0.443412219229577,-3.81163450631947
689.36170212766,144.734698090959,-0.00186376280670277,-0.00227641190469334,-0.142798366373273,-0.483596236424308,-0.445699350222206,-3.8382131380492
693.617021276596,145.686085904833,-0.00182492709786039,-0.00228201758196013,-0.132842540753712,-0.48557040696237,-0.448163643649993,-3.8274639356906
697.872340425532,146.624722796829,-0.00179205716024283,-0.00228865991738356,-0.12303055493735,-0.487765620512256,-0.450634256513117,-3.83324918957098
702.127659574468,147.550008574693,-0.00175900632226893,-0.00229622314097906,-0.113961289738143,-0.490146006834616,-0.452872708665289,-3.84524535131672
706.382978723404,148.462704129588,-0.00172139195004117,-0.00230459733280739,-0.104870412143146,-0.491926233334786,-0.455538889894621,-3.8271503512389
710.63829787234,149.361897087496,-0.00168196937335855,-0.00231365871419218,-0.0966679690511569,-0.494684372171739,-0.457570714062254,-3.86089650990491
714.893617021277,150.24849068268,-0.00164430495131881,-0.00232329556776212,-0.0884442842395207,-0.496181549332396,-0.460336183293884,-3.82607739078809
719.148936170213,151.121751443241,-0.00161208702435188,-0.00233339129301868,-0.0809294958290809,-0.499139647192034,-0.462265572610359,-3.87214560222605
723.404255319149,151.982243002415,-0.00158131036062881,-0.00234385870293061,-0.0735512551363025,-0.500563122612645,-0.464995199091782,-3.83209864872594
727.659574468085,152.829571641929,-0.00154532448927901,-0.00235461016648531,-0.0666987738785669,-0.503506791388871,-0.466946590386481,-3.87877221787472
731.914893617021,153.663961165093,-0.00150694246124327,-0.00236555552678631,-0.0601378845324477,-0.505060114512272,-0.469542105986716,-3.84537752450556
736.170212765957,154.485357683559,-0.00147305068425001,-0.00237659481527674,-0.053916049245191,-0.507802674084915,-0.471599441355177,-3.8818721429659
740.425531914894,155.293645170715,-0.00144533159976604,-0.00238764828545338,-0.0481385498005133,-0.509653407260482,-0.473994543309947,-3.86480779220638
744.68085106383,156.089109568133,-0.00141794462046877,-0.00239865158034351,-0.0425116169175485,-0.512047820921496,-0.476219147214353,-3.88247240264892
748.936170212766,156.871295019278,-0.00138584512638692,-0.00240954451475482,-0.0374809004355153,-0.514276114335909,-0.478388396363837,-3.88687405054682
753.191489361702,157.640827295649,-0.00135173621158559,-0.00242026025387892,-0.0324108389360185,-0.51624464602205,-0.480808797633131,-3.88092609566846
757.446808510638,158.396910710785,-0.00132267894990427,-0.00243072403829798,-0.0280874134315756,-0.518852102205244,-0.482762001706105,-3.90736626382893
761.702127659574,159.14040397925,-0.00130024665049367,-0.00244088258137808,-0.0236401953024012,-0.520437884697832,-0.485342106840105,-3.87966822603066
765.957446808511,159.870492245234,-0.00127687253148261,-0.00245069446048179,-0.019875212537828,-0.523325011107062,-0.487134960958714,-3.92323266396523
770.212765957447,160.587883477689,-0.00124908502528103,-0.00246012562046348,-0.0160717350703169,-0.524730582963272,-0.489732720620249,-3.88495149271325
774.468085106383,161.292039622625,-0.00121989042201972,-0.00246912440905537,-0.0127596057989149,-0.527673321931524,-0.491503522090648,-3.93353898771768
778.723404255319,161.983328819071,-0.00119702685015445,-0.00247764513364976,-0.0095575267651128,-0.529110356730261,-0.494007580221974,-3.89656850110814
782.978723404255,162.66155284296,-0.00117986117037652,-0.00248565172336201,-0.00665555638606052,-0.531914666497978,-0.495853650896174,-3.93907170633578
787.234042553191,163.326740003396,-0.00116141697218036,-0.00249313072799592,-0.00401271353152353,-0.533570657928796,-0.498183342653733,-3.91444509895124
791.489361702128,163.979031906237,-0.00113698836817346,-0.00250006281204208,-0.00147859792027259,-0.536066690282405,-0.500176323413996,-3.94108957829713
795.744680851064,164.618117030663,-0.00111256484502974,-0.00250641595545379,0.000647061112248101,-0.538065236082418,-0.502288152471671,-3.93610350793586
800,165.244476812457,-0.00109437241460862,-0.00251216109725388,0.00285537482020185,-0.540149264823211,-0.504471647102306,-3.9404217750719
804.255319148936,165.857459900874,-0.00108293486534837,-0.00251727985161475,0.00450504273934252,-0.542524389078193,-0.506362658326087,-3.95746233699524
808.510638297872,166.45785284262,-0.00106871789449401,-0.00252178002897257,0.00639300677549247,-0.544165121114303,-0.508740868380671,-3.93731265927963
812.765957446809,167.044768614027,-0.00104781921449284,-0.00252565483761111,0.00764051637686514,-0.546875241731391,-0.5104366640461,-3.97480695450777
817.021276595745,167.619059519763,-0.00102805192200329,-0.00252888830446149,0.00911131309618909,-0.548240726277615,-0.512895397633751,-3.93912645996178
821.276595744681,168.180043170122,-0.00101618645981516,-0.00253145867360564,0.0101301225073184,-0.551090179625016,-0.514514988526551,-3.98641417859892
825.531914893617,168.728232039849,-0.00100850826245752,-0.0025333755997511,0.0112209244451654,-0.552389036271274,-0.51692553586131,-3.94678975085257
829.787234042553,169.26328356916,-0.000996536299421402,-0.00253464940067745,0.0120473565896487,-0.555170062332176,-0.518586054253969,-3.99249046410337
834.042553191489,169.785370402877,-0.000979496958371644,-0.00253528776827876,0.0127929258158399,-0.556604724019822,-0.520855012973612,-3.96070584221517
838.297872340426,170.294489811141,-0.000964117078161169,-0.00253527981956787,0.0134610077029036,-0.5591382896658,-0.522636892315786,-3.99431518845342
842.553191489362,170.790474608849,-0.000956400642658922,-0.00253462265774361,0.0138940446932868,-0.560869124771895,-0.524703494838996,-3.97958054478726
846.808510638298,171.273661896065,-0.00095344396092955,-0.00253332826639408,0.0144357041408304,-0.563019930236357,-0.526663881839039,-3.99303140029645
851.063829787234,171.743544657763,-0.000942999209575084,-0.00253142645040201,0.0145867863507279,-0.565114989844605,-0.528509009891648,-3.9997819509706
855.31914893617,172.200799823931,-0.000927973414128866,-0.00252892427224894,0.0150315708897895,-0.566817968642808,-0.530670768627846,-3.9889745926003
859.574468085106,172.644580549619,-0.000916817501272817,-0.0025258147856699,0.0149293611858674,-0.569270963302382,-0.532307554048239,-4.01730314809047
863.829787234043,173.075771128637,-0.000912574889811641,-0.0025221094350499,0.015172364008786,-0.570602595838706,-0.534615395697018,-3.98591441261237
868.085106382979,173.493582284419,-0.000910925197444435,-0.00251782441643705,0.0149756371146927,-0.573290650455042,-0.536114965796136,-4.02947978281616
872.340425531915,173.898670827427,-0.000902178824377725,-0.00251299652700617,0.0150041464857882,-0.574459629951072,-0.53842541868559,-3.98903659669142
876.595744680851,174.290549862161,-0.000888646711995054,-0.00250763152773619,0.0147742416130567,-0.577160060212638,-0.539924416613493,-4.03577206404322
880.851063829787,174.669536369159,-0.000880543110055189,-0.00250173166026229,0.0146109744490453,-0.578380591175699,-0.542130774211765,-3.99831801527846
885.106382978723,175.035483282845,-0.00088138255518779,-0.00249530281077484,0.0143702363827286,-0.580905076088539,-0.543720892906226,-4.03724681406495
889.36170212766,175.388367753834,-0.000881209023688345,-0.0024883822442536,0.0140359837658389,-0.582359159215817,-0.545747223776921,-4.01343759895608
893.617021276596,175.728382546473,-0.000872122327603125,-0.00248099925826539,0.0138040720055603,-0.584545179537092,-0.547496378868571,-4.03519981787526
897.872340425532,176.055164981452,-0.000860480093343173,-0.00247316024609798,0.0133172356622566,-0.58634333844673,-0.549305234584876,-4.03162561762502
902.127659574468,176.369247653043,-0.000855375521619172,-0.00246486757417802,0.0131119174557785,-0.588100257948602,-0.551251359688211,-4.0303946621969
906.382978723404,176.669928052012,-0.000858949658957312,-0.00245613270150196,0.0124892770860967,-0.590266918216383,-0.55284443032438,-4.04881106551988
910.63829787234,176.958018304311,-0.000858337863095787,-0.00244699955453418,0.012265922737227,-0.591585391364803,-0.554979682752862,-4.02368309950787
914.893617021277,177.232656965516,-0.000849042138094532,-0.00243748925514516,0.0115824112027389,-0.594061507558126,-0.556390561636285,-4.06155231876918
919.148936170213,177.494645181805,-0.000838451015576505,-0.002427611203988,0.0112452150293031,-0.595130963652464,-0.558586307815618,-4.02261952210147
923.404255319149,177.743351721961,-0.000837151616987881,-0.00241735874565705,0.0106239257745649,-0.597708518694118,-0.559944126674064,-4.06850221504195
927.659574468085,177.979237902241,-0.000841127393998994,-0.00240676142857978,0.0101851117516352,-0.598738933608441,-0.562077799560891,-4.02745789088571
931.914893617021,178.20201232135,-0.000840477578030214,-0.00239584923616295,0.00963738862327896,-0.601214870832021,-0.563491813297398,-4.0701262979021
936.170212765957,178.41179646562,-0.000830751014643852,-0.002384650682754,0.00910697390707501,-0.60240477967624,-0.565473829872865,-4.03858902239995
940.425531914894,178.608638763681,-0.000822869809417776,-0.00237316002779354,0.00864273083197002,-0.604605668955853,-0.567020803725891,-4.06778911905267
944.68085106383,178.792320871941,-0.000822407483289235,-0.00236138495573638,0.00802995394296475,-0.606106056149248,-0.568795896688108,-4.05436451563332
948.936170212766,178.963231048955,-0.000825760856625631,-0.00234934746017899,0.00765786211731129,-0.607906868045824,-0.570528128188244,-4.06258073353256
953.191489361702,179.120811121205,-0.000822849530363865,-0.00233707958872629,0.00697028898008666,-0.609772138624916,-0.572082821470755,-4.07095546236998
957.446808510638,179.265789177171,-0.000813323743340456,-0.00232459939586507,0.0066972749732396,-0.61112002183682,-0.574017444064043,-4.05471188837539
961.702127659574,179.397267213412,-0.000808530042333672,-0.00231189764838302,0.00594134428301513,-0.613334992460809,-0.575367858679916,-4.08448153756343
965.957446808511,179.516155102982,-0.000811214251232817,-0.00229898803918866,0.00561534306297055,-0.614340793065601,-0.577427290154523,-4.04939600355926
970.212765957447,179.621689148562,-0.000815267901395754,-0.00228588993095436,0.00495462384303572,-0.616754492655105,-0.578662284407576,-4.09259848354831
974.468085106383,179.714475002122,-0.000808658109205039,-0.00227264303591317,0.00456820967812702,-0.617627492887267,-0.580706030811924,-4.05031383936054
978.723404255319,179.794076926654,-0.000798330074357245,-0.00225924250957144,0.00401892633306514,-0.620022762683221,-0.581956261214588,-4.09508327627111
982.978723404255,179.860760744205,-0.000795011587347076,-0.00224568597131264,0.00357594654633005,-0.620977630181231,-0.583882026076997,-4.05765110008766
987.234042553191,179.914430547689,-0.000798640330423806,-0.00223198148529634,0.00314186016813707,-0.623169083611807,-0.585234623480112,-4.09312977149157
991.489361702128,179.95501232923,-0.000799868044393071,-0.00221815936833846,0.00264504744687909,-0.624378551889632,-0.586971505974612,-4.07072105923898
995.744680851064,179.982750011667,-0.000791884785937159,-0.0022042410399313,0.00232855986451355,-0.626212215862589,-0.588490284173357,-4.08798507971825
1000,179.997229757199,-0.000783055641461795,-0.00219022169325464,0.00177993434189872,-0.627774587097379,-0.590006931195723,-4.08645234527607
1004.25531914894,180.000964681413,-0.000782633892999675,-0.00217605225662595,0.00348877592895137,-0.624166155488413,-0.594190661235222,-3.7459359539591
1008.51063829787,180.003523910525,-0.00079020622325609,-0.00216015407760939,0.0153934948501795,-0.612039357097905,-0.601833707519783,-2.39441320824075
1012.76595744681,180.006083139638,-0.000797184571375481,-0.00214106775196868,0.0341122389065396,-0.608237369941007,-0.606271075799486,-1.36386254680496
1017.02127659574,180.00864236875,-0.000802642208791064,-0.00211967012261862,0.055795359729748,-0.608161551094403,-0.60902954836633,-0.755033300896807
1021.27659574468,180.011201597862,-0.000812171103087976,-0.00209719512173672,0.078111556921286,-0.609193600066738,-0.610977280765989,-0.423473917196381
1025.53191489362,180.013760826975,-0.000830450851561195,-0.00207464790476406,0.0997784005941628,-0.610633004981841,-0.612522101140941,-0.252957008745445
1029.78723404255,180.016320056087,-0.000848036656815171,-0.00205281051198027,0.120130323756135,-0.612248054283748,-0.613894156722906,-0.172612196927198
1034.04255319149,180.018879285199,-0.000854711480371364,-0.00203225055625101,0.138848657848862,-0.613916366450095,-0.615219115594416,-0.14205641824721
1038.29787234043,180.021438514312,-0.000854227470278847,-0.00201332215486137,0.155806679769826,-0.61557232028216,-0.616555170432929,-0.138747466842699
1042.55319148936,180.023997743424,-0.000856999742115851,-0.00199620889785658,0.170982771034505,-0.617185963499256,-0.617921918872603,-0.150164105718638
1046.8085106383,180.026556972537,-0.000865653973005285,-0.00198098257576066,0.184412052550534,-0.618745151116282,-0.619319973238235,-0.169349976519945
1051.06382978723,180.029116201649,-0.000865892232080499,-0.00196765124810545,0.196159565807499,-0.62024605884911,-0.620742136292094,-0.192445878353847
1055.31914893617,180.031675430761,-0.000855087415230937,-0.00195613598738381,0.206305693070374,-0.621692672929461,-0.622179154319194,-0.217325261809163
1059.57446808511,180.034234659874,-0.000840263573237553,-0.00194629651550962,0.21493791203527,-0.623092969758948,-0.623622422697821,-0.242811568216345
1063.82978723404,180.036793888986,-0.000831655586433649,-0.00193795942377123,0.222146176722303,-0.624454299379142,-0.625065023554802,-0.26823744421774
1068.08510638298,180.039353118099,-0.000824171413523109,-0.00193096343498799,0.228020207929298,-0.625781452503034,-0.626501657296979,-0.293222074888204
1072.34042553191,180.041912347211,-0.000809297732570553,-0.00192514711212625,0.232648160661971,-0.627078907940139,-0.627928372348115,-0.317555276317433
1076.59574468085,180.044471576323,-0.000783883501634578,-0.00192033942312658,0.236115911653956,-0.628353128777807,-0.629342223419552,-0.341135865654878
1080.85106382979,180.047030805436,-0.000760038828854593,-0.001916346403952,0.23850668763615,-0.629610694568482,-0.630741267495096,-0.363909080694168
1085.10638297872,180.049590034548,-0.000745302919258652,-0.0019129891668569,0.239900672354661,-0.63085505098699,-0.63212435692286,-0.385832973846996
1089.36170212766,180.052149263661,-0.000729046560785761,-0.00191012985582713,0.240374757595833,-0.632087118037886,-0.633490754958414,-0.406880742366404
1093.6170212766,180.054708492773,-0.000703703240526514,-0.00190763504637858,0.240002672162137,-0.633309211521749,-0.634839928937319,-0.427051649753366
1097.87234042553,180.057267721885,-0.000672715215522728,-0.00190536224284732,0.23885504351587,-0.634525431978845,-0.636171516804448,-0.44636424684573
1102.12765957447,180.059826950998,-0.000647069665743531,-0.001903166288341,0.236999373989626,-0.635738520626732,-0.637485480157567,-0.464828929969733
1106.3829787234,180.06238618011,-0.000630547278518841,-0.00190092558330909,0.234499938009615,-0.636948538723005,-0.638782004044316,-0.482444296484731
1110.63829787234,180.064945409223,-0.000612724096649021,-0.00189855437175562,0.231417759840131,-0.638154433649108,-0.640061262245472,-0.499213789571109
1114.89361702128,180.067504638335,-0.0005826065674623,-0.00189597825921374,0.22781078515273,-0.639356666408866,-0.64132332345231,-0.51515925471479
1119.14893617021,180.070063867447,-0.000552355267902369,-0.00189309176524432,0.223734131149484,-0.640558326702337,-0.642568291496801,-0.530316001272044
1123.40425531915,180.07262309656,-0.000530476385639141,-0.00188980549967086,0.219239940914066,-0.641759421287426,-0.643796499348705,-0.544696973133764
1127.65957446809,180.075182325672,-0.000518989296686622,-0.00188605076526002,0.214377423609315,-0.642958517520187,-0.645008332795658,-0.558308710728932
1131.91489361702,180.077741554784,-0.000497218281858894,-0.0018818078879243,0.209192782125404,-0.644152674834939,-0.646204055375377,-0.571160909059216
1136.17021276596,180.080300783897,-0.000468102426962273,-0.00187702351406433,0.203729694778422,-0.645344220162912,-0.647383717256823,-0.58329892662664
1140.42553191489,180.082860013009,-0.000443779348316975,-0.0018716357289896,0.198029264343019,-0.646534118864364,-0.648547582626871,-0.594750559791049
1144.68085106383,180.085419242122,-0.000434080843458542,-0.00186559402855804,0.19212999036911,-0.647721154162555,-0.649696070892085,-0.605525970835693
1148.93617021277,180.087978471234,-0.000422465830290259,-0.00185890156232085,0.186067668757291,-0.648901748919326,-0.650829508311079,-0.615631743320115
1153.1914893617,180.090537700346,-0.000402723676991899,-0.00185154949062051,0.17987576577882,-0.650075624197901,-0.651948032663902,-0.625099216635254
1157.44680851064,180.093096929459,-0.000379294757500583,-0.0018435159601002,0.173585530690132,-0.651243903893798,-0.653051763846175,-0.633966370472252
1161.70212765957,180.095656158571,-0.000364713045210622,-0.00183477018879223,0.167226050677985,-0.652407121247955,-0.654140954275774,-0.642260240255424
1165.95744680851,180.098215387684,-0.000360660164067821,-0.00182530567990583,0.160824176973628,-0.653562722135968,-0.655216002178792,-0.64998585796681
1170.21276595745,180.100774616796,-0.00035336327622783,-0.00181514794264034,0.154404576583028,-0.654707818575098,-0.656277153744944,-0.657155293592108
1174.46808510638,180.103333845908,-0.000333546650425564,-0.00180431868954815,0.147989976700364,-0.655843245876929,-0.657324361744742,-0.663812887690297
1178.72340425532,180.105893075021,-0.000320248910964071,-0.00179279314587456,0.141601459469616,-0.656971216334708,-0.658357766229613,-0.669995998546925
1182.97872340426,180.108452304133,-0.000322491450677006,-0.00178056771085989,0.135258226362637,-0.65808903817129,-0.659377825204294,-0.675701706607051
1187.23404255319,180.111011533246,-0.000320065106572144,-0.00176769372855453,0.128977508302061,-0.659193545935042,-0.660384701460091,-0.680942088220281
1191.48936170213,180.113570762358,-0.000304841332267122,-0.00175420378007156,0.122775008670405,-0.660285201734737,-0.661378361420447,-0.685754718292138
1195.74468085106,180.11612999147,-0.000293357283735075,-0.00174008900974736,0.116665090182646,-0.661366531064535,-0.662358856222297,-0.690179018839903
1200,180.118689220583,-0.000297787555280853,-0.00172535035579226,0.110660608375769,-0.662436435054533,-0.66332650457648,-0.694222058833993


==> figures/VeVd.csv <==
0.00316227766016838,82.910067343515,106.817583494072
0.00332924969564932,83.3542662785842,107.123915936925
0.00350503805392943,83.7985963805119,107.439632860376
0.00369010824737715,84.2430304066016,107.764297166733
0.00388495036796967,84.68754217803,108.097449138
0.00409008038512566,85.1321063128527,108.43861228872
0.00430604151206501,85.5766979663236,108.787298853927
0.00453340564431412,86.0212925761671,109.143014794638
0.00477277487416588,86.4658656104605,109.505264235601
0.005024783085105,86.9103923157962,109.873553281172
0.00529009763042089,87.354847463398,110.247393183456
0.00556942110045333,87.7992050908506,110.626302861242
0.00586349318315074,88.2434382370882,111.00981078821
0.00617309262286823,88.6875186682519,111.39745628426
0.00649903928259255,89.1314165919932,111.788790254772
0.0068421963150548,89.5751003577511,112.183375429786
0.00720347244848076,90.0185361404864,112.58078615882
0.00758382439303127,90.4616876053031,112.980607818306
0.00798425937430583,90.9045155503421,113.382435887842
0.00840583780061791,91.3469775252926,113.785874749367
0.00884967607110585,91.7890274228439,114.190536260595
0.00931694953211524,92.2306150403948,114.596038150905
0.00980889558968175,92.6716856093714,115.002002284936
0.010326816986357,93.1121792895743,115.408052836586
0.0108720852510543,93.5520306261052,115.813814414213
0.0114461443310511,93.9911679666294,116.218910176753
0.0120505144157649,94.429512837023,116.622959980266
0.0126867959624288,94.8669792738697,117.025578595088
0.0133566739343287,95.3034731128233,117.426374035338
0.0140619222628235,95.73889123258,117.824946044779
0.0148044085449653,96.1731207551366,118.22088478583
0.0155860989891601,96.6060382041871,118.613769781643
0.0164090636219649,97.0375086249645,119.003169164123
0.0172754817698103,97.4673846706224,119.38863928326
0.0181876478301636,97.8955056623953,119.769724734598
0.0191479773474177,98.3216966333312,120.145958861417
0.0201590134095929,98.7457673683824,120.51686478571
0.0212234333827929,99.1675114570916,120.881957016518
0.0223440560012477,99.5867053790259,121.240743675037
0.0235238488317197,100.003107646478,121.592729362626
0.0247659361320389,100.416458033701,121.937418679985
0.0260736071245783,100.826476927008,122.274320383425
0.0274503247065788,101.232864835234,122.60295213753
0.0288997346203896,101.635302105194,122.922845793549
0.0304256751079078,102.033448891487,123.233553090838
0.0320321870747851,102.426945433947,123.534651646561
0.0337235247913152,102.815412698822,123.825751068928
0.0355041671583419,103.198453440622,124.106499004217
0.0373788295680204,103.575653740194,124.376586910333
0.0393524763908409,103.946585069989,124.635755342208
0.0414303341219816,104.310806929349,124.883798538776
0.0436179052218054,104.66787008017,125.120568118596
0.0459209826871511,105.017320396382,125.345975721251
0.0483456653920058,105.35870331901,125.55999447306
0.050898374238184,105.69156888262,125.762659205848
0.0535858691587811,106.015477249404,125.95406541291
0.0564152670194297,106.330004655276,126.134366982887
0.0593940604647635,106.634749640052,126.303772805643
0.0625301377599974,106.929339403274,126.462542390568
0.0658318036801667,107.21343610118,126.610980673956
0.0693078015023421,107.486742881451,126.749432216107
0.0729673361590613,107.749009443134,126.878274999826
0.0768200986142885,108.00003691161,126.99791404054
0.0808762915264541,108.239681833736,127.108775005601
0.0851466562665329,108.467859126388,127.211298018895
0.0896425013627102,108.684543851387,127.305931799069
0.0943757324469591,108.889771738754,127.393128248364
0.0993588837828334,109.083638435054,127.473337576669
0.104605151457966,109.266297510142,127.547004014175
0.110128428329168,109.437957309667,127.614562137521
0.115943340812678,109.598876788236,127.676433809756
0.122065287616971,109.749360495954,127.733025714351
0.128510480520711,109.889752916886,127.78472744807
0.135295987303829,110.020432370942,127.831910126528
0.142439776945413,110.141804690915,127.874925449401
0.149960767208097,110.254296875319,127.914105168779
0.157878874734963,110.358350897264,127.949760903581
0.166215067791626,110.454417822594,127.982184244568
0.174991421793157,110.542952359475,128.011647097653
0.184231177762894,110.624407929222,128.038402217522
0.193958803877953,110.699232316617,128.062683888453
0.20420006026441,110.76786392892,128.084708714395
0.214982067213751,110.830728667593,128.104676485537
0.226333377001225,110.888237395892,128.122771093578
0.238284049496302,110.94078396939,128.139161472513
0.250865731765442,110.988743784824,128.154002546001
0.264111741877995,111.032472795194,128.167436166125
0.278057157137147,111.072306935092,128.179592031655
0.292738906969564,111.108561899254,128.190588576756
0.308195870719727,111.141533218637,128.200533823497
0.324468980607919,111.1714965813,128.209526193547
0.341601330124516,111.198708349485,128.217655276071
0.35963828814763,111.223406229156,128.225002550212
0.378627619086297,111.245810053338,128.231642061627
0.39861960936737,111.266122645815,128.237641053371
0.419667200601071,111.284530736735,128.243060552067
0.44182612977784,111.301205906328,128.247955910833
0.46515507686775,111.316305537273,128.252377310704
0.489715820213344,111.32997376002,128.256370222606
0.515573400127401,111.342342378774,128.259975832039
0.542796291128856,111.353531768727,128.263231428709
0.57145658327299,111.363651737599,128.2661707634
0.601630173056056,111.372802346617,128.268824374319
0.633396964399916,111.381074687768,128.271219885115
0.666841080248894,111.388551615541,128.273382276708
0.702051085339193,111.395308432512,128.275334134937
0.739120220730817,111.401413528972,128.277095875973
0.778146650723044,111.406928977481,128.278685951296
0.819233722807343,111.411911083757,128.280121033954
0.8624902413461,111.416410895626,128.281416187683
0.908030755701926,111.420474672068,128.282585020376
0.955975863580522,111.424144314511,128.283639823258
1.00645253039042,111.427457762626,128.284591697043
1.05959442546527,111.430449356914,128.285450666236
1.11554227603915,111.43315017034,128.286225782646
1.17444423991204,111.435588311235,128.286925219096
1.23645629779267,111.437789199614,128.287556354233
1.30174266635737,111.439775818953,128.288125849251
1.37047623311903,111.441568945383,128.288639717293
1.44283901425759,111.443187356133,128.2891033862
1.5190226366246,111.444648018948,128.289521755243
1.59922884519812,111.445966264102,128.289899246398
1.68367003733188,111.447155940496,128.290239850687
1.77256982521344,111.448229557233,128.290547170047
1.86616362802082,111.449198411956,128.290824455156
1.96469929534566,111.450072707133,128.291074639601
2.06843776353393,111.450861655367,128.29130037074
2.17765374668214,111.451573574747,128.29150403757
2.29263646411905,111.452215975136,128.291687795896
2.41369040629926,111.452795636242,128.291853591056
2.54113614113684,111.453318678238,128.292003178435
2.6753111629144,111.453790625611,128.292138141989
2.81657078601559,111.454216464897,128.292259910968
2.96528908584767,111.454600696863,128.292369775008
3.12185988944593,111.454947383659,128.292468897753
3.28669781838331,111.455260191434,128.292558329159
3.46023938674673,111.455542428828,128.292639016585
3.64294415708801,111.455797081749,128.292711814818
3.83529595741031,111.456026844777,128.292777495107
4.03780416241295,111.456234149531,128.292836753326
4.25100504238742,111.456421190283,128.292890217334
4.47546318333681,111.456589947089,128.292938453623
4.71177298207914,111.456742206662,128.29298197331
4.960560220294,111.456879581234,128.293021237548
5.22248372168072,111.457003525569,128.293056662413
5.49823709661639,111.457115352326,128.293088623301
5.78855057893406,111.457216245929,128.293117458912
6.09419295968488,111.45730727508,128.293143474831
6.41597362300527,111.457389404056,128.293166946768
6.75474468948023,111.457463502909,128.293188123475
7.11140327267895,111.457530356663,128.293207229385
7.48689385483796,111.457590673619,128.293224466985
7.88221078798337,111.457645092852,128.293240018966
8.29840092711535,111.457694190971,128.293254050154
8.73656640242772,111.457738488223,128.293266709261
9.19786753790427,111.457778454,128.293278130456
9.68352592402023,111.457814511808,128.293288434789
10.1948276526863,111.457847043753,128.293297731475
10.7331267230012,111.457876394582,128.293306119047
11.2998486268327,111.457902875341,128.293313686406
11.8964941237207,111.457926766664,128.293320513759
12.5246432151002,111.45794832175,128.293326673469
13.1859593283686,111.457967769038,128.293332230823
13.8821937218751,111.457985314636,128.293337244726
14.6151901225008,111.458001144497,128.29334176832
15.3868896081066,111.458015426393,128.293345849553
16.1993357477822,111.458028311692,128.293349531682
17.0546800135044,111.45803993696,128.293352853735
17.9551874775388,111.458050425411,128.293355850924
18.9032428106707,111.45805988821,128.293358555018
19.9013565971496,111.458068425652,128.293360994678
20.9521719830703,111.458076128225,128.293363195762
22.0584716757967,111.45808307757,128.293365181602
23.2231853129637,111.458089347342,128.293366973246
24.4493972205702,111.458095003996,128.293368589684
25.7403545807102,111.458100107488,128.29337004805
27.0994760305684,111.45810471191,128.293371363802
28.5303607154541,111.458108866067,128.293372550886
30.0367978198452,111.458112613989,128.293373621884
31.6227766016838,111.458115995401,128.293374588148


==> figures/VuVd.csv <==
0.00316227766016838,26.0205994790285,26.0205994790285
0.00332924969564932,26.0205994319599,26.0205994319599
0.00350503805392943,26.0205993797895,26.0205993797895
0.00369010824737715,26.0205993219643,26.0205993219643
0.00388495036796967,26.0205992578715,26.0205992578715
0.00409008038512566,26.0205991868316,26.0205991868316
0.00430604151206501,26.0205991080916,26.0205991080916
0.00453340564431412,26.020599020817,26.020599020817
0.00477277487416588,26.0205989240827,26.0205989240827
0.005024783085105,26.0205988168633,26.0205988168633
0.00529009763042089,26.0205986980224,26.0205986980224
0.00556942110045333,26.0205985663002,26.0205985663002
0.00586349318315074,26.0205984203007,26.0205984203007
0.00617309262286823,26.0205982584762,26.0205982584762
0.00649903928259255,26.0205980791116,26.0205980791116
0.0068421963150548,26.0205978803055,26.0205978803055
0.00720347244848076,26.0205976599508,26.0205976599508
0.00758382439303127,26.0205974157117,26.0205974157117
0.00798425937430583,26.0205971449996,26.0205971449996
0.00840583780061791,26.0205968449448,26.0205968449448
0.00884967607110585,26.0205965123671,26.0205965123671
0.00931694953211524,26.0205961437411,26.0205961437411
0.00980889558968175,26.0205957351597,26.0205957351597
0.010326816986357,26.0205952822921,26.0205952822921
0.0108720852510543,26.020594780338,26.020594780338
0.0114461443310511,26.020594223977,26.020594223977
0.0120505144157649,26.0205936073119,26.0205936073119
0.0126867959624288,26.0205929238064,26.0205929238064
0.0133566739343287,26.0205921662156,26.0205921662156
0.0140619222628235,26.0205913265095,26.0205913265095
0.0148044085449653,26.0205903957874,26.0205903957874
0.0155860989891601,26.0205893641843,26.0205893641843
0.0164090636219649,26.0205882207657,26.0205882207657
0.0172754817698103,26.0205869534119,26.0205869534119
0.0181876478301636,26.0205855486896,26.0205855486896
0.0191479773474177,26.0205839917094,26.0205839917094
0.0201590134095929,26.0205822659683,26.0205822659683
0.0212234333827929,26.0205803531743,26.0205803531743
0.0223440560012477,26.0205782330529,26.0205782330529
0.0235238488317197,26.020575883132,26.020575883132
0.0247659361320389,26.0205732785038,26.0205732785038
0.0260736071245783,26.0205703915608,26.0205703915608
0.0274503247065788,26.0205671917034,26.0205671917034
0.0288997346203896,26.020563645015,26.020563645015
0.0304256751079078,26.0205597139031,26.0205597139031
0.0320321870747851,26.0205553567009,26.0205553567009
0.0337235247913152,26.020550527225,26.020550527225
0.0355041671583419,26.0205451742868,26.0205451742868
0.0373788295680204,26.0205392411495,26.0205392411495
0.0393524763908409,26.0205326649268,26.0205326649268
0.0414303341219816,26.0205253759167,26.0205253759167
0.0436179052218054,26.0205172968624,26.0205172968624
0.0459209826871511,26.0205083421341,26.0205083421341
0.0483456653920058,26.0204984168213,26.0204984168213
0.050898374238184,26.0204874157268,26.0204874157268
0.0535858691587811,26.0204752222524,26.0204752222524
0.0564152670194297,26.020461707163,26.020461707163
0.0593940604647635,26.0204467272174,26.0204467272174
0.0625301377599974,26.0204301236505,26.0204301236505
0.0658318036801667,26.0204117204914,26.0204117204914
0.0693078015023421,26.0203913226985,26.0203913226985
0.0729673361590613,26.0203687140936,26.0203687140936
0.0768200986142885,26.0203436550716,26.0203436550716
0.0808762915264541,26.0203158800622,26.0203158800622
0.0851466562665329,26.0202850947174,26.0202850947174
0.0896425013627102,26.0202509727932,26.0202509727932
0.0943757324469591,26.0202131526949,26.0202131526949
0.0993588837828334,26.0201712336477,26.0201712336477
0.104605151457966,26.020124771453,26.020124771453
0.110128428329168,26.0200732737855,26.0200732737855
0.115943340812678,26.0200161949813,26.0200161949813
0.122065287616971,26.019952930262,26.019952930262
0.128510480520711,26.0198828093344,26.0198828093344
0.135295987303829,26.0198050892978,26.0198050892978
0.142439776945413,26.0197189467845,26.0197189467845
0.149960767208097,26.0196234692505,26.0196234692505
0.157878874734963,26.0195176453259,26.0195176453259
0.166215067791626,26.0194003541222,26.0194003541222
0.174991421793157,26.0192703533854,26.0192703533854
0.184231177762894,26.0191262663706,26.0191262663706
0.193958803877953,26.0189665672998,26.0189665672998
0.20420006026441,26.0187895652532,26.0187895652532
0.214982067213751,26.0185933863227,26.0185933863227
0.226333377001225,26.0183759538447,26.0183759538447
0.238284049496302,26.0181349665052,26.0181349665052
0.250865731765442,26.0178678740898,26.0178678740898
0.264111741877995,26.0175718506291,26.0175718506291
0.278057157137147,26.0172437646604,26.0172437646604
0.292738906969564,26.0168801463015,26.0168801463015
0.308195870719727,26.016477150797,26.016477150797
0.324468980607919,26.0160305181665,26.0160305181665
0.341601330124516,26.0155355285419,26.0155355285419
0.35963828814763,26.0149869527427,26.0149869527427
0.378627619086297,26.0143789975899,26.0143789975899
0.39861960936737,26.0137052454107,26.0137052454107
0.419667200601071,26.0129585871308,26.0129585871308
0.44182612977784,26.0121311482921,26.0121311482921
0.46515507686775,26.0112142072693,26.0112142072693
0.489715820213344,26.0101981048892,26.0101981048892
0.515573400127401,26.0090721445811,26.0090721445811
0.542796291128856,26.0078244821057,26.0078244821057
0.57145658327299,26.0064420038249,26.0064420038249
0.601630173056056,26.0049101923786,26.0049101923786
0.633396964399916,26.0032129785422,26.0032129785422
0.666841080248894,26.0013325779305,26.0013325779305
0.702051085339193,25.9992493111089,25.9992493111089
0.739120220730817,25.9969414055617,25.9969414055617
0.778146650723044,25.9943847778517,25.9943847778517
0.819233722807343,25.9915527941938,25.9915527941938
0.8624902413461,25.9884160075508,25.9884160075508
0.908030755701926,25.9849418692557,25.9849418692557
0.955975863580522,25.9810944130626,25.9810944130626
1.00645253039042,25.9768339094483,25.9768339094483
1.05959442546527,25.9721164879204,25.9721164879204
1.11554227603915,25.9668937250561,25.9668937250561
1.17444423991204,25.9611121959952,25.9611121959952
1.23645629779267,25.9547129871692,25.9547129871692
1.30174266635737,25.9476311681626,25.9476311681626
1.37047623311903,25.9397952208057,25.9397952208057
1.44283901425759,25.9311264238962,25.9311264238962
1.5190226366246,25.9215381923776,25.9215381923776
1.59922884519812,25.9109353703785,25.9109353703785
1.68367003733188,25.899213478282,25.899213478282
1.77256982521344,25.8862579149737,25.8862579149737
1.86616362802082,25.8719431176524,25.8719431176524
1.96469929534566,25.856131683123,25.856131683123
2.06843776353393,25.8386734563573,25.8386734563573
2.17765374668214,25.8194045943598,25.8194045943598
2.29263646411905,25.7981466160399,25.7981466160399
2.41369040629926,25.7747054519042,25.7747054519042
2.54113614113684,25.748870510958,25.748870510958
2.6753111629144,25.7204137862477,25.7204137862477
2.81657078601559,25.689089024947,25.689089024947
2.96528908584767,25.654630993739,25.654630993739
3.12185988944593,25.616754875346,25.616754875346
3.28669781838331,25.57515583725,25.57515583725
3.46023938674673,25.5295088186755,25.5295088186755
3.64294415708801,25.479468586459,25.479468586459
3.83529595741031,25.4246701140924,25.4246701140924
4.03780416241295,25.3647293404986,25.3647293404986
4.25100504238742,25.2992443654162,25.2992443654162
4.47546318333681,25.2277971359927,25.2277971359927
4.71177298207914,25.1499556736764,25.1499556736764
4.960560220294,25.0652768811435,25.0652768811435
5.22248372168072,24.9733099553089,24.9733099553089
5.49823709661639,24.8736004141548,24.8736004141548
5.78855057893406,24.7656947221947,24.7656947221947
6.09419295968488,24.6491454722862,24.6491454722862
6.41597362300527,24.5235170511375,24.5235170511375
6.75474468948023,24.3883916836517,24.3883916836517
7.11140327267895,24.2433757192012,24.2433757192012
7.48689385483796,24.0881059934172,24.0881059934172
7.88221078798337,23.9222560747976,23.9222560747976
8.29840092711535,23.7455421890703,23.7455421890703
8.73656640242772,23.5577286081975,23.5577286081975
9.19786753790427,23.3586322969511,23.3586322969511
9.68352592402023,23.1481266289664,23.1481266289664
10.1948276526863,22.9261440157866,22.9261440157866
10.7331267230012,22.6926773350895,22.6926773350895
11.2998486268327,22.4477800953143,22.4477800953143
11.8964941237207,22.1915653296482,22.1915653296482
12.5246432151002,21.9242032686103,21.9242032686103
13.1859593283686,21.6459178930447,21.6459178930447
13.8821937218751,21.3569825144034,21.3569825144034
14.6151901225008,21.0577145637677,21.0577145637677
15.3868896081066,20.7484697932747,20.7484697932747
16.1993357477822,20.4296361028623,20.4296361028623
17.0546800135044,20.1016272020907,20.1016272020907
17.9551874775388,19.7648763028146,19.7648763028146
18.9032428106707,19.419830015939,19.419830015939
19.9013565971496,19.0669425970486,19.0669425970486
20.9521719830703,18.706670654056,18.706670654056
22.0584716757967,18.3394683976663,18.3394683976663
23.2231853129637,17.9657834844837,17.9657834844837
24.4493972205702,17.5860534745853,17.5860534745853
25.7403545807102,17.2007029013815,17.2007029013815
27.0994760305684,16.810140932131,16.810140932131
28.5303607154541,16.4147595826724,16.4147595826724
30.0367978198452,16.0149324395712,16.0149324395712
31.6227766016838,15.6110138364906,15.6110138364906


==> figures/VuVe.csv <==
0.00316227766016838,-79.4169477998353,-96.2521841105231
0.00332924969564932,-79.4169478469039,-96.2521841575918
0.00350503805392943,-79.4169478990743,-96.2521842097622
0.00369010824737715,-79.4169479568994,-96.2521842675873
0.00388495036796967,-79.4169480209923,-96.2521843316802
0.00409008038512566,-79.4169480920322,-96.2521844027201
0.00430604151206501,-79.4169481707722,-96.25218448146
0.00453340564431412,-79.4169482580468,-96.2521845687346
0.00477277487416588,-79.4169483547811,-96.252184665469
0.005024783085105,-79.4169484620005,-96.2521847726883
0.00529009763042089,-79.4169485808414,-96.2521848915293
0.00556942110045333,-79.4169487125635,-96.2521850232514
0.00586349318315074,-79.4169488585631,-96.252185169251
0.00617309262286823,-79.4169490203875,-96.2521853310754
0.00649903928259255,-79.4169491997522,-96.2521855104401
0.0068421963150548,-79.4169493985583,-96.2521857092462
0.00720347244848076,-79.416949618913,-96.2521859296009
0.00758382439303127,-79.4169498631521,-96.2521861738399
0.00798425937430583,-79.4169501338642,-96.2521864445521
0.00840583780061791,-79.416950433919,-96.2521867446068
0.00884967607110585,-79.4169507664967,-96.2521870771846
0.00931694953211524,-79.4169511351227,-96.2521874458105
0.00980889558968175,-79.4169515437041,-96.252187854392
0.010326816986357,-79.4169519965717,-96.2521883072596
0.0108720852510543,-79.4169524985258,-96.2521888092137
0.0114461443310511,-79.4169530548868,-96.2521893655747
0.0120505144157649,-79.4169536715519,-96.2521899822397
0.0126867959624288,-79.4169543550574,-96.2521906657452
0.0133566739343287,-79.4169551126482,-96.252191423336
0.0140619222628235,-79.4169559523543,-96.2521922630422
0.0148044085449653,-79.4169568830764,-96.2521931937642
0.0155860989891601,-79.4169579146794,-96.2521942253673
0.0164090636219649,-79.4169590580981,-96.2521953687859
0.0172754817698103,-79.4169603254519,-96.2521966361398
0.0181876478301636,-79.4169617301742,-96.2521980408621
0.0191479773474177,-79.4169632871543,-96.2521995978422
0.0201590134095929,-79.4169650128954,-96.2522013235833
0.0212234333827929,-79.4169669256894,-96.2522032363773
0.0223440560012477,-79.4169690458109,-96.2522053564987
0.0235238488317197,-79.4169713957318,-96.2522077064197
0.0247659361320389,-79.41697400036,-96.2522103110479
0.0260736071245783,-79.416976887303,-96.2522131979908
0.0274503247065788,-79.4169800871604,-96.2522163978483
0.0288997346203896,-79.4169836338488,-96.2522199445367
0.0304256751079078,-79.4169875649606,-96.2522238756485
0.0320321870747851,-79.4169919221629,-96.2522282328508
0.0337235247913152,-79.4169967516388,-96.2522330623266
0.0355041671583419,-79.4170021045769,-96.2522384152648
0.0373788295680204,-79.4170080377143,-96.2522443484021
0.0393524763908409,-79.417014613937,-96.2522509246248
0.0414303341219816,-79.4170219029471,-96.252258213635
0.0436179052218054,-79.4170299820014,-96.2522662926893
0.0459209826871511,-79.4170389367296,-96.2522752474175
0.0483456653920058,-79.4170488620425,-96.2522851727304
0.050898374238184,-79.417059863137,-96.2522961738248
0.0535858691587811,-79.4170720566114,-96.2523083672993
0.0564152670194297,-79.4170855717008,-96.2523218823887
0.0593940604647635,-79.4171005516464,-96.2523368623343
0.0625301377599974,-79.4171171552132,-96.2523534659011
0.0658318036801667,-79.4171355583724,-96.2523718690602
0.0693078015023421,-79.4171559561653,-96.2523922668531
0.0729673361590613,-79.4171785647702,-96.2524148754581
0.0768200986142885,-79.4172036237922,-96.2524399344801
0.0808762915264541,-79.4172313988015,-96.2524677094894
0.0851466562665329,-79.4172621841464,-96.2524984948342
0.0896425013627102,-79.4172963060706,-96.2525326167584
0.0943757324469591,-79.4173341261689,-96.2525704368567
0.0993588837828334,-79.4173760452161,-96.2526123559039
0.104605151457966,-79.4174225074108,-96.2526588180987
0.110128428329168,-79.4174740050783,-96.2527103157662
0.115943340812678,-79.4175310838825,-96.2527673945704
0.122065287616971,-79.4175943486018,-96.2528306592897
0.128510480520711,-79.4176644695294,-96.2529007802173
0.135295987303829,-79.4177421895659,-96.2529785002538
0.142439776945413,-79.4178283320793,-96.2530646427672
0.149960767208097,-79.4179238096133,-96.2531601203012
0.157878874734963,-79.4180296335379,-96.2532659442258
0.166215067791626,-79.4181469247416,-96.2533832354295
0.174991421793157,-79.4182769254784,-96.2535132361662
0.184231177762894,-79.4184210124932,-96.2536573231811
0.193958803877953,-79.4185807115639,-96.2538170222518
0.20420006026441,-79.4187577136105,-96.2539940242984
0.214982067213751,-79.4189538925411,-96.2541902032289
0.226333377001225,-79.4191713250191,-96.2544076357069
0.238284049496302,-79.4194123123586,-96.2546486230465
0.250865731765442,-79.419679404774,-96.2549157154618
0.264111741877995,-79.4199754282347,-96.2552117389226
0.278057157137147,-79.4203035142034,-96.2555398248912
0.292738906969564,-79.4206671325623,-96.2559034432502
0.308195870719727,-79.4210701280668,-96.2563064387547
0.324468980607919,-79.4215167606973,-96.2567530713852
0.341601330124516,-79.4220117503219,-96.2572480610098
0.35963828814763,-79.4225603261211,-96.257796636809
0.378627619086297,-79.4231682812739,-96.2584045919618
0.39861960936737,-79.4238420334531,-96.259078344141
0.419667200601071,-79.424588691733,-96.2598250024209
0.44182612977784,-79.4254161305717,-96.2606524412595
0.46515507686775,-79.4263330715944,-96.2615693822823
0.489715820213344,-79.4273491739745,-96.2625854846624
0.515573400127401,-79.4284751342827,-96.2637114449706
0.542796291128856,-79.4297227967581,-96.264959107446
0.57145658327299,-79.4311052750389,-96.2663415857268
0.601630173056056,-79.4326370864852,-96.267873397173
0.633396964399916,-79.4343343003216,-96.2695706110094
0.666841080248894,-79.4362147009333,-96.2714510116212
0.702051085339193,-79.4382979677549,-96.2735342784428
0.739120220730817,-79.4406058733021,-96.27584218399
0.778146650723044,-79.4431625010121,-96.2783988116999
0.819233722807343,-79.44599448467,-96.2812307953579
0.8624902413461,-79.449131271313,-96.2843675820009
0.908030755701926,-79.4526054096081,-96.287841720296
0.955975863580522,-79.4564528658012,-96.291689176489
1.00645253039042,-79.4607133694155,-96.2959496801034
1.05959442546527,-79.4654307909434,-96.3006671016312
1.11554227603915,-79.4706535538077,-96.3058898644955
1.17444423991204,-79.4764350828686,-96.3116713935564
1.23645629779267,-79.4828342916946,-96.3180706023825
1.30174266635737,-79.4899161107011,-96.325152421389
1.37047623311903,-79.497752058058,-96.3329883687459
1.44283901425759,-79.5064208549675,-96.3416571656554
1.5190226366246,-79.5160090864862,-96.3512453971741
1.59922884519812,-79.5266119084853,-96.3618482191732
1.68367003733188,-79.5383338005817,-96.3735701112696
1.77256982521344,-79.5512893638901,-96.386525674578
1.86616362802082,-79.5656041612114,-96.4008404718993
1.96469929534566,-79.5814155957408,-96.4166519064287
2.06843776353393,-79.5988738225065,-96.4341101331944
2.17765374668214,-79.618142684504,-96.4533789951919
2.29263646411905,-79.6394006628239,-96.4746369735118
2.41369040629926,-79.6628418269596,-96.4980781376475
2.54113614113684,-79.6886767679058,-96.5239130785937
2.6753111629144,-79.7171334926161,-96.5523698033039
2.81657078601559,-79.7484582539168,-96.5836945646046
2.96528908584767,-79.7829162851248,-96.6181525958127
3.12185988944593,-79.8207924035178,-96.6560287142057
3.28669781838331,-79.8623914416138,-96.6976277523017
3.46023938674673,-79.9080384601883,-96.7432747708762
3.64294415708801,-79.9580786924048,-96.7933150030927
3.83529595741031,-80.0128771647714,-96.8481134754593
4.03780416241295,-80.0728179383652,-96.9080542490531
4.25100504238742,-80.1383029134476,-96.9735392241355
4.47546318333681,-80.2097501428711,-97.044986453559
4.71177298207914,-80.2875916051874,-97.1228279158753
4.960560220294,-80.3722703977203,-97.2075067084082
5.22248372168072,-80.4642373235549,-97.2994736342428
5.49823709661639,-80.563946864709,-97.3991831753969
5.78855057893406,-80.6718525566691,-97.507088867357
6.09419295968488,-80.7884018065776,-97.6236381172655
6.41597362300527,-80.9140302277263,-97.7492665384142
6.75474468948023,-81.0491555952121,-97.8843919059
7.11140327267895,-81.1941715596626,-98.0294078703505
7.48689385483796,-81.3494412854466,-98.1846775961345
7.88221078798337,-81.5152912040662,-98.3505275147541
8.29840092711535,-81.6920050897936,-98.5272414004815
8.73656640242772,-81.8798186706664,-98.7150549813543
9.19786753790427,-82.0789149819127,-98.9141512926006
9.68352592402023,-82.2894206498975,-99.1246569605854
10.1948276526863,-82.5114032630773,-99.3466395737651
10.7331267230012,-82.7448699437743,-99.5801062544622
11.2998486268327,-82.9897671835496,-99.8250034942375
11.8964941237207,-83.2459819492156,-100.081218259904
12.5246432151002,-83.5133440102536,-100.348580320941
13.1859593283686,-83.7916293858192,-100.626865696507
13.8821937218751,-84.0805647644605,-100.915801075148
14.6151901225008,-84.3798327150962,-101.215069025784
15.3868896081066,-84.6890774855892,-101.524313796277
16.1993357477822,-85.0079111760016,-101.84314748669
17.0546800135044,-85.3359200767732,-102.171156387461
17.9551874775388,-85.6726709760493,-102.507907286737
18.9032428106707,-86.0177172629248,-102.852953573613
19.9013565971496,-86.3706046818153,-103.205840992503
20.9521719830703,-86.7308766248078,-103.566112935496
22.0584716757967,-87.0980788811976,-103.933315191885
23.2231853129637,-87.4717637943802,-104.307000105068
24.4493972205702,-87.8514938042786,-104.686730114966
25.7403545807102,-88.2368443774824,-105.07208068817
27.0994760305684,-88.627406346733,-105.462642657421
28.5303607154541,-89.0227876961915,-105.858024006879
30.0367978198452,-89.4226148392927,-106.257851149981
31.6227766016838,-89.8265334423733,-106.661769753061


==> figures/VuVeNew.csv <==
0.00316227766016838,41.5880144515256,34.1591173708621,26.922787839067
0.00335073178048779,41.5880140725027,34.1591169918393,26.9227874600441
0.00355041671583419,41.5880136469586,34.1591165662951,26.9227870345
0.00376200176017663,41.588013169183,34.1591160885195,26.9227865567244
0.0039861960936737,41.5880126327651,34.1591155521017,26.9227860203066
0.00422375115966811,41.5880120305073,34.1591149498438,26.9227854180487
0.00447546318333681,41.5880113543282,34.1591142736647,26.9227847418696
0.00474217584043875,41.5880105951547,34.1591135144913,26.9227839826961
0.005024783085105,41.5880097428002,34.1591126621368,26.9227831303416
0.00532423214614946,41.5880087858276,34.1591117051642,26.922782173369
0.00564152670194297,41.5880077113961,34.1591106307327,26.9227810989375
0.00597773024449226,41.5880065050889,34.1591094244254,26.9227798926303
0.00633396964399916,41.5880051507194,34.159108070056,26.9227785382609
0.00671143892584778,41.5880036301147,34.1591065494513,26.9227770176562
0.00711140327267895,41.5880019228711,34.1591048422077,26.9227753104125
0.00753520326496611,41.5880000060806,34.1591029254172,26.922773393622
0.00798425937430583,41.5879978540236,34.1591007733602,26.922771241565
0.00846007672448331,41.5879954378237,34.1590983571602,26.9227688253651
0.00896425013627102,41.5879927250601,34.1590956443966,26.9227661126015
0.00949846947286909,41.587989679333,34.1590925986695,26.9227630668744
0.0100645253039042,41.5879862597748,34.1590891791114,26.9227596473162
0.010664314906971,41.5879824205021,34.1590853398387,26.9227558080435
0.0112998486268327,41.5879781099998,34.1590810293364,26.9227514975412
0.0119732566135934,41.58797327043,34.1590761897666,26.9227466579715
0.0126867959624288,41.5879678368562,34.1590707561928,26.9227412243976
0.0134428582788049,41.5879617363718,34.1590646557084,26.9227351239132
0.0142439776945413,41.587954887122,34.1590578064586,26.9227282746634
0.0150928393615877,41.5879471972058,34.1590501165424,26.9227205847472
0.0159922884519812,41.5879385634428,34.1590414827794,26.9227119509842
0.0169453396941519,41.5879288699893,34.1590317893258,26.9227022575307
0.0179551874775388,41.5879179867836,34.1590209061202,26.922691374325
0.019025216559384,41.5879057678021,34.1590086871386,26.9226791553435
0.0201590134095929,41.5878920490995,34.158994968436,26.9226654366409
0.0213603782316843,41.5878766466102,34.1589795659468,26.9226500341516
0.0226333377001225,41.5878593536792,34.1589622730157,26.9226327412206
0.0239821584567228,41.5878399382899,34.1589428576264,26.9226133258313
0.0254113614113684,41.5878181399524,34.158921059289,26.9225915274938
0.0269257368949693,41.5877936662099,34.1588965855464,26.9225670537513
0.0285303607154541,41.5877661887161,34.1588691080526,26.9225395762575
0.0302306111706086,41.5877353388324,34.1588382581689,26.9225087263738
0.0320321870747851,41.5877007026844,34.158803622021,26.9224740902258
0.0339411268599031,41.5876618156129,34.1587647349495,26.9224352031543
0.035963828814763,41.5876181559438,34.1587210752803,26.9223915434852
0.0381070725305102,41.5875691379948,34.1586720573314,26.9223425255363
0.0403780416241295,41.5875141042253,34.1586170235619,26.9222874917667
0.0427843478161324,41.587452316423,34.1585552357596,26.9222257039644
0.0453340564431412,41.5873829458122,34.1584858651487,26.9221563333536
0.0480357134908805,41.5873050619492,34.1584079812857,26.9220784494906
0.050898374238184,41.5872176202586,34.1583205395951,26.9219910078
0.0539316336080251,41.5871194480429,34.1582223673794,26.9218928355843
0.057145658327299,41.5870092287804,34.1581121481169,26.9217826163218
0.0605512210031492,41.5868854845013,34.1579884038378,26.9216588720427
0.0641597362300527,41.5867465560088,34.1578494753454,26.9215199435502
0.0679832988486861,41.5865905806819,34.1576935000184,26.9213639682233
0.0720347244848076,41.5864154675657,34.1575183869022,26.9211888551071
0.076327592504029,41.5862188694202,34.1573217887567,26.9209922569616
0.0808762915264541,41.585998151357,34.1571010706936,26.9207715388984
0.0856960676537351,41.5857503556514,34.1568532749879,26.9205237431928
0.0908030755701926,41.5854721622653,34.1565750816019,26.9202455498067
0.0962144326892781,41.5851598445646,34.1562627639012,26.9199332321061
0.101948276526863,41.5848092196487,34.1559121389852,26.9195826071901
0.108023825493656,41.5844155926453,34.1555185119818,26.9191889801867
0.114461443310511,41.5839736942454,34.155076613582,26.9187470817868
0.121282707262527,41.5834776106682,34.1545805300047,26.9182509982096
0.128510480520711,41.582920705152,34.1540236244886,26.9176940926934
0.136168988773609,41.5822955299642,34.1533984493007,26.9170689175056
0.144283901425759,41.5815937278041,34.1526966471406,26.9163671153455
0.152882417635115,41.5808059213494,34.151908840686,26.9155793088909
0.161993357477822,41.5799215895529,34.1510245088895,26.9146949770943
0.171647258545904,41.5789289291426,34.1500318484791,26.913702316684
0.181876478301636,41.5778146996098,34.1489176189464,26.9125880871512
0.192715302531669,41.5765640497842,34.1476669691207,26.9113374373256
0.20420006026441,41.5751603238919,34.1462632432284,26.9099337114333
0.216369245535842,41.5735848447795,34.144687764116,26.9083582323209
0.229263646411905,41.5718166717472,34.1429195910837,26.9065900592886
0.242926481699897,41.5698323301888,34.1409352495254,26.9046057177302
0.257403545807102,41.5676055099684,34.138708429305,26.9023788975098
0.272743362232201,41.5651067291869,34.1362096485235,26.8998801167284
0.288997346203896,41.562302959705,34.1334058790416,26.8970763472464
0.306219977011906,41.5591572104954,34.130260129832,26.8939305980368
0.324468980607919,41.5556280646096,34.1267309839462,26.890401452151
0.343805523088551,41.5516691652628,34.1227720845993,26.8864425528042
0.364294415708801,41.5472286462873,34.1183315656238,26.8820020338287
0.386004332113175,41.5422485019866,34.1133514213232,26.877021889528
0.409008038512566,41.5366638912664,34.107766810603,26.8714372788079
0.433382637578401,41.5304023708481,34.1015052901846,26.8651757583895
0.459209826871511,41.5233830524183,34.0944859717549,26.8581564399597
0.486576172671926,41.5155156787788,34.0866185981154,26.8502890663203
0.515573400127401,41.506699614477,34.0778025338135,26.8414730020184
0.546298700693171,41.4968227470914,34.067925666428,26.8315961346329
0.578855057893406,41.4857602963822,34.0568632157187,26.8205336839236
0.613351592496231,41.4733735299802,34.0444764493168,26.8081469175216
0.649903928259255,41.4595083862901,34.0306113056267,26.7942817738315
0.688634579471489,41.4439940079181,34.0150969272547,26.7787673954595
0.729673361590613,41.426641192345,33.9977441116816,26.7614145798864
0.77315782635192,41.4072407708712,33.9783436902077,26.7420141584126
0.819233722807343,41.3855619321999,33.9566648515365,26.7203353197413
0.868055485839823,41.3613505135297,33.9324534328663,26.6961239010711
0.919786753790427,41.3343272897932,33.9054302091298,26.6691006773346
0.974600916933136,41.3041863007837,33.8752892201203,26.6389596883251
1.0326816986357,41.27059326634,33.8416961856765,26.6053666538814
1.09422377115439,41.2331841514199,33.8042870707565,26.5679575389613
1.15943340812678,41.1915639555404,33.7626668748769,26.5263373430817
1.22852917594934,41.1453058142674,33.716408733604,26.4800792018088
1.30174266635737,41.0939505135512,33.6650534328877,26.4287239010925
1.37931927266257,41.0370065297792,33.6081094491158,26.3717799173206
1.46151901225008,40.9739507182259,33.5450536375624,26.3087241057672
1.54861739809169,40.9042297785485,33.4753326978851,26.2390031660899
1.64090636219649,40.8272626262796,33.3983655456162,26.162036013821
1.73869523409391,40.7424437918523,33.3135467111888,26.0772171793936
1.84231177762894,40.6491479515053,33.2202508708418,25.9839213390466
1.95210328954464,40.5467356655892,33.1178385849258,25.8815090531306
2.06843776353393,40.4345603580181,33.0056632773547,25.7693337455594
2.19170512366241,40.3119765155061,32.8830794348427,25.6467499030474
2.32231853129637,40.1783490177554,32.7494519370919,25.5131224052967
2.46071576991633,40.0330634325863,32.6041663519229,25.3678368201276
2.60736071245783,39.8755370277087,32.4466399470452,25.21031041525
2.76274487609748,39.7052301698762,32.2763330892127,25.0400035574175
2.92738906969564,39.521657710512,32.0927606298485,24.8564310980533
3.10184513941747,39.324399903237,31.8955028225736,24.6591732907783
3.28669781838331,39.1131123714232,31.6842152907597,24.4478857589644
3.48256668654783,38.8875346495975,31.458637568934,24.2223080371387
3.69010824737715,38.6474968649315,31.2185997842681,23.9822702524728
3.91001812828426,38.3929242038519,30.9640271231884,23.7276975913931
4.14303341219816,38.1238389192337,30.6949418385702,23.4586123067749
4.38993510808154,37.8403597667364,30.411462686073,23.1751331542776
4.6515507686775,37.5426989024968,30.1138018218334,22.877472290038
4.92875726425938,37.2311564150031,29.8022593343397,22.5659298025443
5.22248372168072,36.9061127883541,29.4772157076906,22.2408861758952
5.53371463857602,36.5680196913832,29.1391226107198,21.9027930789244
5.86349318315073,36.2173895501133,28.7884924694499,21.5521629376545
6.21292469062015,35.8547843869247,28.4258873062612,21.1895577744658
6.58318036801667,35.4808044002371,28.0519073195737,20.8155777877783
6.97550121978289,35.0960767185718,27.6671796379084,20.4308501061129
7.39120220730817,34.7012447001651,27.2723476195017,20.0360180877063
7.83167665635036,34.2969580725056,26.8680609918422,19.6317314600467
8.29840092711535,33.8838641237451,26.4549670430817,19.2186375112862
8.79293936264728,33.4626000772673,26.0337029966039,18.7973734648084
9.31694953211524,33.0337867074251,25.6048896267616,18.3685600949662
9.87218778657059,32.5980231923068,25.1691261116434,17.9327965798479
10.4605151457966,32.1558831502339,24.7269860695705,17.490656537775
11.0839035359811,31.707911770842,24.2790146901785,17.0426851583831
11.7444423991204,31.2546239282176,23.8257268475541,16.5893973157586
12.444345696306,30.7965031510455,23.3676060703821,16.1312765385866
13.1859593283686,30.3340013210859,22.9051042404225,15.668774708627
13.9717689987512,29.8675389744671,22.4386418938036,15.2023123620082
14.8044085449653,29.3975060882849,21.9686090076214,14.7322794758259
15.6866687665557,28.924263246118,21.4953661654546,14.2590366336591
16.6215067791626,28.4481430888862,21.0192460082228,13.7829164764273
17.6120559260339,27.9694519708883,20.5405548902249,13.3042253584294
18.6616362802082,27.4884717540588,20.0595746733954,12.8232451415999
19.7737657725691,27.0054616859214,19.5765646052579,12.3402350734624
20.9521719830703,26.5206603180592,19.0917632373957,11.8554337056002
22.2008046346509,26.0342874319949,18.6053903513315,11.3690608195359
23.5238488317197,25.5465459481192,18.1176488674557,10.8813193356602
24.925739087578,25.0576238007583,17.6287267200948,10.3923971882993
26.4111741877996,24.5676957687154,17.1387986880519,9.90246915625642
27.9851329393847,24.076925255767,16.6480281751036,9.41169864330808
29.6528908584767,23.5854660197769,16.1565689391134,8.92023940731791
31.420037852572,23.0934638524312,15.6645667717677,8.4282372399722
33.2924969564932,22.601058214227,15.1721611335636,7.93583160176809
35.2765441849198,22.1083838313628,14.6794867506994,7.44315721890387
37.3788295680204,21.6155722626837,14.1866751820203,6.95034565022478
39.606399440691,21.122753445903,13.6938563652396,6.45752683344409
41.9667200601071,20.630057233002,13.2011601523386,5.96483062054308
44.4677026307512,20.1376149250536,12.7087178443902,5.47238831259468
47.1177298207914,19.6455608167325,12.2166637360691,4.98033420427356
49.9256838586894,19.1540337604699,11.7251366798064,4.48880714801093
52.9009763042089,18.6631787595673,11.2342816789039,3.99795214710835
56.0535795936103,18.1731485985627,10.7442515178992,3.50792198610371
59.3940604647634,17.6841055176901,10.2552084370267,3.01887890523117
62.9336153742108,17.1962229363186,9.76732585565513,2.53099632385961
66.6841080248894,16.7096872277006,9.28079014703713,2.04446061524161
70.6581091302969,16.2246995441067,8.79580246344328,1.55947293164776
74.8689385483795,15.7414776873403,8.31258060667688,1.07625107488137
79.3307099263651,15.2602580145939,7.8313609339305,0.595031402134987
84.0583780061791,14.7812973634956,7.35240028283214,0.116070751036626
89.0677887490002,14.3048749728793,6.87597789221584,-0.36035163957967
94.375732446959,13.8312943672165,6.40239728655305,-0.833932245242463
100,13.3608851627199,5.93198808205648,-1.30434144973904


==> figures/We.csv <==
0.00316227766016838,-22.5274799353489,-15.4552000954796
0.00332924969564932,-22.0832810002797,-15.1488676526263
0.00350503805392943,-21.638950898352,-14.8331507291757
0.00369010824737715,-21.1945168722624,-14.508486422819
0.00388495036796967,-20.7500051008339,-14.1753344515518
0.00409008038512566,-20.3054409660112,-13.8341713008323
0.00430604151206501,-19.8608493125403,-13.4854847356246
0.00453340564431412,-19.4162547026968,-13.1297687949137
0.00477277487416588,-18.9716816684035,-12.7675193539512
0.005024783085105,-18.5271549630677,-12.3992303083798
0.00529009763042089,-18.0826998154659,-12.0253904060955
0.00556942110045333,-17.6383421880133,-11.6464807283101
0.00586349318315074,-17.1941090417758,-11.2629728013413
0.00617309262286823,-16.750028610612,-10.8753273052922
0.00649903928259255,-16.3061306868707,-10.4839933347795
0.0068421963150548,-15.8624469211128,-10.0894081597655
0.00720347244848076,-15.4190111383775,-9.69199743073214
0.00758382439303127,-14.9758596735608,-9.2921757712453
0.00798425937430583,-14.5330317285218,-8.89034770170942
0.00840583780061791,-14.0905697535713,-8.4869088401845
0.00884967607110585,-13.64851985602,-8.08224732895657
0.00931694953211524,-13.2069322384692,-7.67674543864668
0.00980889558968175,-12.7658616694925,-7.27078130461537
0.010326816986357,-12.3253679892896,-6.86473075296537
0.0108720852510543,-11.8855166527587,-6.45896917533908
0.0114461443310511,-11.4463793122345,-6.05387341279885
0.0120505144157649,-11.0080344418409,-5.64982360928604
0.0126867959624288,-10.5705680049942,-5.24720499446421
0.0133566739343287,-10.1340741660406,-4.84640955421334
0.0140619222628235,-9.69865604628398,-4.44783754477275
0.0148044085449653,-9.26442652372729,-4.05189880372213
0.0155860989891601,-8.8315090746768,-3.65901380790878
0.0164090636219649,-8.40003865389943,-3.26961442542925
0.0172754817698103,-7.97016260824151,-2.88414430629207
0.0181876478301636,-7.5420416164686,-2.50305885495385
0.0191479773474177,-7.11585064553273,-2.12682472813476
0.0201590134095929,-6.69177991048147,-1.75591880384136
0.0212234333827929,-6.27003582177233,-1.3908265730338
0.0223440560012477,-5.85084189983801,-1.03203991451438
0.0235238488317197,-5.43443963238638,-0.680054226925337
0.0247659361320389,-5.02108924516316,-0.335364909566489
0.0260736071245783,-4.61107035185629,0.00153679387296089
0.0274503247065788,-4.20468244363036,0.330168547977976
0.0288997346203896,-3.80224517366948,0.65006220399705
0.0304256751079078,-3.40409838737729,0.960769501286588
0.0320321870747851,-3.01060184491646,1.26186805700968
0.0337235247913152,-2.62213458004181,1.55296747937635
0.0355041671583419,-2.23909383824169,1.83371541466474
0.0373788295680204,-1.86189353867041,2.10380332078081
0.0393524763908409,-1.49096220887467,2.36297175265601
0.0414303341219816,-1.1267403495151,2.61101494922419
0.0436179052218054,-0.76967719869428,2.8477845290444
0.0459209826871511,-0.420226882481745,3.07319213169893
0.0483456653920058,-0.0788439598537543,3.2872108835087
0.050898374238184,0.254021603756488,3.48987561629659
0.0535858691587811,0.577929970540081,3.68128182335789
0.0564152670194297,0.892457376411593,3.86158339333556
0.0593940604647635,1.19720236118793,4.03098921609168
0.0625301377599974,1.49179212440986,4.1897588010159
0.0658318036801667,1.77588882231587,4.33819708440423
0.0693078015023421,2.04919560258684,4.47664862655483
0.0729673361590613,2.31146216426974,4.60549141027438
0.0768200986142885,2.56248963274581,4.72513045098823
0.0808762915264541,2.80213455487158,4.83599141604911
0.0851466562665329,3.03031184752382,4.93851442934321
0.0896425013627102,3.24699657252315,5.03314820951733
0.0943757324469591,3.45222445989022,5.12034465881188
0.0993588837828334,3.6460911561902,5.20055398711702
0.104605151457966,3.82875023127827,5.27422042462355
0.110128428329168,4.00041003080281,5.34177854796962
0.115943340812678,4.16132950937197,5.40365022020405
0.122065287616971,4.31181321709003,5.46024212479944
0.128510480520711,4.45220563802231,5.51194385851785
0.135295987303829,4.58288509207778,5.55912653697594
0.142439776945413,4.70425741205126,5.60214185984948
0.149960767208097,4.81674959645523,5.64132157922706
0.157878874734963,4.92080361840013,5.67697731402963
0.166215067791626,5.01687054373039,5.70940065501662
0.174991421793157,5.1054050806106,5.7388635081013
0.184231177762894,5.18686065035803,5.76561862797033
0.193958803877953,5.26168503775279,5.78990029890147
0.20420006026441,5.33031665005654,5.81192512484288
0.214982067213751,5.39318138872926,5.83189289598537
0.226333377001225,5.4506901170281,5.84998750402668
0.238284049496302,5.50323669052559,5.86637788296142
0.250865731765442,5.55119650595973,5.88121895644892
0.264111741877995,5.59492551633045,5.89465257657321
0.278057157137147,5.63475965622838,5.90680844210364
0.292738906969564,5.67101462038998,5.91780498720377
0.308195870719727,5.7039859397735,5.92775023394489
0.324468980607919,5.73394930243581,5.93674260399552
0.341601330124516,5.76116107062114,5.94487168651903
0.35963828814763,5.78585895029221,5.95221896065981
0.378627619086297,5.80826277447368,5.95885847207566
0.39861960936737,5.82857536695127,5.96485746381871
0.419667200601071,5.84698345787063,5.97027696251553
0.44182612977784,5.86365862746373,5.97517232128138
0.46515507686775,5.87875825840879,5.979593721152
0.489715820213344,5.89242648115593,5.98358663305434
0.515573400127401,5.90479509990997,5.98719224248676
0.542796291128856,5.91598448986273,5.99044783915696
0.57145658327299,5.92610445873471,5.99338717384861
0.601630173056056,5.93525506775352,5.99604078476719
0.633396964399916,5.94352740890434,5.99843629556335
0.666841080248894,5.9510043366772,6.00059868715609
0.702051085339193,5.95776115364834,6.00255054538553
0.739120220730817,5.96386625010762,6.00431228642148
0.778146650723044,5.96938169861748,6.00590236174447
0.819233722807343,5.97436380489348,6.0073374444022
0.8624902413461,5.97886361676234,6.00863259813161
0.908030755701926,5.98292739320428,6.00980143082443
0.955975863580522,5.98659703564668,6.01085623370581
1.00645253039042,5.98991048376177,6.01180810749081
1.05959442546527,5.99290207805015,6.01266707668414
1.11554227603915,5.99560289147599,6.01344219309427
1.17444423991204,5.99804103237093,6.01414162954458
1.23645629779267,6.00024192074964,6.01477276468103
1.30174266635737,6.00222854008896,6.01534225969918
1.37047623311903,6.00402166651953,6.01585612774129
1.44283901425759,6.00564007726922,6.01631979664838
1.5190226366246,6.007100740084,6.01673816569094
1.59922884519812,6.00841898523798,6.01711565684574
1.68367003733188,6.00960866163177,6.01745626113474
1.77256982521344,6.01068227836862,6.01776358049485
1.86616362802082,6.01165113309213,6.01804086560395
1.96469929534566,6.01252542826872,6.01829105004927
2.06843776353393,6.01331437650285,6.01851678118812
2.17765374668214,6.01402629588284,6.01872044801815
2.29263646411905,6.01466869627163,6.01890420634455
2.41369040629926,6.01524835737834,6.01907000150426
2.54113614113684,6.0157713993739,6.01921958888289
2.6753111629144,6.01624334674684,6.01935455243725
2.81657078601559,6.01666918603337,6.01947632141647
2.96528908584767,6.01705341799874,6.0195861854559
3.12185988944593,6.01740010479471,6.01968530820145
3.28669781838331,6.01771291256964,6.01977473960701
3.46023938674673,6.01799514996418,6.01985542703353
3.64294415708801,6.01824980288498,6.01992822526623
3.83529595741031,6.01847956591266,6.01999390555516
4.03780416241295,6.01868687066671,6.0200531637739
4.25100504238742,6.01887391141956,6.02010662778242
4.47546318333681,6.01904266822459,6.02015486407141
4.71177298207914,6.01919492779782,6.02019838375807
4.960560220294,6.01933230236992,6.0202376479967
5.22248372168072,6.01945624670482,6.02027307286096
5.49823709661639,6.01956807346239,6.02030503374932
5.78855057893406,6.01966896706539,6.02033386936034
6.09419295968488,6.01975999621597,6.02035988527961
6.41597362300527,6.01984212519251,6.02038335721628
6.75474468948023,6.01991622404541,6.02040453392338
7.11140327267895,6.01998307779883,6.02042363983286
7.48689385483796,6.02004339475488,6.02044087743307
7.88221078798337,6.02009781398781,6.02045642941394
8.29840092711535,6.02014691210683,6.02047046060253
8.73656640242772,6.02019120935896,6.02048311970937
9.19786753790427,6.02023117513612,6.02049454090413
9.68352592402023,6.02026723294449,6.02050484523728
10.1948276526863,6.02029976488867,6.02051414192275
10.7331267230012,6.02032911571787,6.0205225294953
11.2998486268327,6.02035559647691,6.02053009685457
11.8964941237207,6.0203794878005,6.02053692420726
12.5246432151002,6.02040104288578,6.02054308391709
13.1859593283686,6.02042049017434,6.02054864127163
13.8821937218751,6.02043803577217,6.02055365517429
14.6151901225008,6.02045386563318,6.02055817876851
15.3868896081066,6.02046814752931,6.02056226000099
16.1993357477822,6.02048103282802,6.02056594212989
17.0546800135044,6.02049265809616,6.02056926418323
17.9551874775388,6.02050314654701,6.02057226137259
18.9032428106707,6.02051260934584,6.02057496546625
19.9013565971496,6.02052114678791,6.02057740512595
20.9521719830703,6.0205288493613,6.02057960621061
22.0584716757967,6.02053579870578,6.02058159205046
23.2231853129637,6.020542068478,6.02058338369426
24.4493972205702,6.02054772513209,6.02058500013246
25.7403545807102,6.02055282862391,6.02058645849844
27.0994760305684,6.02055743304644,6.02058777425009
28.5303607154541,6.02056158720311,6.02058896133372
30.0367978198452,6.02056533512498,6.02059003233179
31.6227766016838,6.02056871653744,6.02059099859636


==> figures/WeNew.csv <==
0.00316227766016838,-17.7121989943913,-17.7121989943913,-17.7121989943913
0.00335073178048779,-17.2116619081213,-17.2116619081213,-17.2116619081213
0.00355041671583419,-16.7114003532093,-16.7114003532093,-16.7114003532093
0.00376200176017663,-16.2114477868861,-16.2114477868861,-16.2114477868861
0.0039861960936737,-15.7118416795488,-15.7118416795488,-15.7118416795488
0.00422375115966811,-15.21262398336,-15.21262398336,-15.21262398336
0.00447546318333681,-14.7138416522579,-14.7138416522579,-14.7138416522579
0.00474217584043875,-14.2155472181564,-14.2155472181564,-14.2155472181564
0.005024783085105,-13.7177994283242,-13.7177994283242,-13.7177994283242
0.00532423214614946,-13.2206639490803,-13.2206639490803,-13.2206639490803
0.00564152670194297,-12.7242141410038,-12.7242141410038,-12.7242141410038
0.00597773024449226,-12.2285319107882,-12.2285319107882,-12.2285319107882
0.00633396964399916,-11.7337086446459,-11.7337086446459,-11.7337086446459
0.00671143892584778,-11.2398462277168,-11.2398462277168,-11.2398462277168
0.00711140327267895,-10.7470581532117,-10.7470581532117,-10.7470581532117
0.00753520326496611,-10.2554707239426,-10.2554707239426,-10.2554707239426
0.00798425937430583,-9.76522434736629,-9.76522434736629,-9.76522434736629
0.00846007672448331,-9.27647492321065,-9.27647492321065,-9.27647492321065
0.00896425013627102,-8.78939532002758,-8.78939532002758,-8.78939532002758
0.00949846947286909,-8.30417693351847,-8.30417693351847,-8.30417693351847
0.0100645253039042,-7.82103131506036,-7.82103131506036,-7.82103131506036
0.010664314906971,-7.34019185339584,-7.34019185339584,-7.34019185339584
0.0112998486268327,-6.86191548580964,-6.86191548580964,-6.86191548580964
0.0119732566135934,-6.38648440719809,-6.38648440719809,-6.38648440719809
0.0126867959624288,-5.91420773618531,-5.91420773618531,-5.91420773618531
0.0134428582788049,-5.44542308686333,-5.44542308686333,-5.44542308686333
0.0142439776945413,-4.98049798294827,-4.98049798294827,-4.98049798294827
0.0150928393615877,-4.51983103841086,-4.51983103841086,-4.51983103841086
0.0159922884519812,-4.06385281540607,-4.06385281540607,-4.06385281540607
0.0169453396941519,-3.61302625728183,-3.61302625728183,-3.61302625728183
0.0179551874775388,-3.16784658255793,-3.16784658255793,-3.16784658255793
0.019025216559384,-2.72884051631139,-2.72884051631139,-2.72884051631139
0.0201590134095929,-2.29656472997754,-2.29656472997754,-2.29656472997754
0.0213603782316843,-1.87160336104503,-1.87160336104503,-1.87160336104503
0.0226333377001225,-1.45456449253839,-1.45456449253839,-1.45456449253839
0.0239821584567228,-1.04607549060216,-1.04607549060216,-1.04607549060216
0.0254113614113684,-0.646777128738525,-0.646777128738525,-0.646777128738525
0.0269257368949693,-0.257316470535769,-0.257316470535769,-0.257316470535769
0.0285303607154541,0.12166146069321,0.12166146069321,0.12166146069321
0.0302306111706086,0.489523128203139,0.489523128203139,0.489523128203139
0.0320321870747851,0.845656868858595,0.845656868858595,0.845656868858595
0.0339411268599031,1.18948396324253,1.18948396324253,1.18948396324253
0.035963828814763,1.52047005081707,1.52047005081707,1.52047005081707
0.0381070725305102,1.83813648205326,1.83813648205326,1.83813648205326
0.0403780416241295,2.14207114836013,2.14207114836013,2.14207114836013
0.0427843478161324,2.43193830676429,2.43193830676429,2.43193830676429
0.0453340564431412,2.70748692601255,2.70748692601255,2.70748692601255
0.0480357134908805,2.96855712737469,2.96855712737469,2.96855712737469
0.050898374238184,3.21508437610677,3.21508437610677,3.21508437610677
0.0539316336080251,3.44710119302919,3.44710119302919,3.44710119302919
0.057145658327299,3.66473629059958,3.66473629059958,3.66473629059958
0.0605512210031492,3.86821118185116,3.86821118185116,3.86821118185116
0.0641597362300527,4.05783444995998,4.05783444995998,4.05783444995998
0.0679832988486861,4.23399398799506,4.23399398799506,4.23399398799506
0.0720347244848076,4.39714761207158,4.39714761207158,4.39714761207158
0.076327592504029,4.54781250996277,4.54781250996277,4.54781250996277
0.0808762915264541,4.6865540089598,4.6865540089598,4.6865540089598
0.0856960676537351,4.81397413341586,4.81397413341586,4.81397413341586
0.0908030755701926,4.93070037946819,4.93070037946819,4.93070037946819
0.0962144326892781,5.03737506967031,5.03737506967031,5.03737506967031
0.101948276526863,5.13464557238184,5.13464557238184,5.13464557238184
0.108023825493656,5.22315558815949,5.22315558815949,5.22315558815949
0.114461443310511,5.30353762526359,5.30353762526359,5.30353762526359
0.121282707262527,5.37640671417635,5.37640671417635,5.37640671417635
0.128510480520711,5.44235535022232,5.44235535022232,5.44235535022232
0.136168988773609,5.50194960566941,5.50194960566941,5.50194960566941
0.144283901425759,5.55572631823482,5.55572631823482,5.55572631823482
0.152882417635115,5.60419124077399,5.60419124077399,5.60419124077399
0.161993357477822,5.64781802542991,5.64781802542991,5.64781802542991
0.171647258545904,5.68704791265662,5.68704791265662,5.68704791265662
0.181876478301636,5.72228999922721,5.72228999922721,5.72228999922721
0.192715302531669,5.75392196765132,5.75392196765132,5.75392196765132
0.20420006026441,5.78229117066874,5.78229117066874,5.78229117066874
0.216369245535842,5.80771597727023,5.80771597727023,5.80771597727023
0.229263646411905,5.83048729995695,5.83048729995695,5.83048729995695
0.242926481699897,5.85087023590911,5.85087023590911,5.85087023590911
0.257403545807102,5.86910576687057,5.86910576687057,5.86910576687057
0.272743362232201,5.88541247355079,5.88541247355079,5.88541247355079
0.288997346203896,5.89998823004121,5.89998823004121,5.89998823004121
0.306219977011906,5.9130118520979,5.9130118520979,5.9130118520979
0.324468980607919,5.92464468019433,5.92464468019433,5.92464468019433
0.343805523088551,5.93503208408906,5.93503208408906,5.93503208408906
0.364294415708801,5.94430488040125,5.94430488040125,5.94430488040125
0.386004332113175,5.95258065847588,5.95258065847588,5.95258065847588
0.409008038512566,5.95996501278459,5.95996501278459,5.95996501278459
0.433382637578401,5.96655268237491,5.96655268237491,5.96655268237491
0.459209826871511,5.97242859956912,5.97242859956912,5.97242859956912
0.486576172671926,5.97766885132933,5.97766885132933,5.97766885132933
0.515573400127401,5.98234155753935,5.98234155753935,5.98234155753935
0.546298700693171,5.98650767098523,5.98650767098523,5.98650767098523
0.578855057893406,5.99022170411179,5.99022170411179,5.99022170411179
0.613351592496231,5.99353238774602,5.99353238774602,5.99353238774602
0.649903928259255,5.99648326695616,5.99648326695616,5.99648326695616
0.688634579471489,5.99911323909267,5.99911323909267,5.99911323909267
0.729673361590613,6.00145703886477,6.00145703886477,6.00145703886477
0.77315782635192,6.00354567506522,6.00354567506522,6.00354567506522
0.819233722807343,6.00540682328586,6.00540682328586,6.00540682328586
0.868055485839823,6.00706517867983,6.00706517867983,6.00706517867983
0.919786753790427,6.00854277253414,6.00854277253414,6.00854277253414
0.974600916933136,6.00985925612659,6.00985925612659,6.00985925612659
1.0326816986357,6.0110321550581,6.0110321550581,6.0110321550581
1.09422377115439,6.01207709698101,6.01207709698101,6.01207709698101
1.15943340812678,6.01300801538653,6.01300801538653,6.01300801538653
1.22852917594934,6.01383733187343,6.01383733187343,6.01383733187343
1.30174266635737,6.0145761190949,6.0145761190949,6.0145761190949
1.37931927266257,6.01523424637207,6.01523424637207,6.01523424637207
1.46151901225008,6.01582050977058,6.01582050977058,6.01582050977058
1.54861739809169,6.0163427482603,6.0163427482603,6.0163427482603
1.64090636219649,6.01680794741736,6.01680794741736,6.01680794741736
1.73869523409391,6.01722233198074,6.01722233198074,6.01722233198074
1.84231177762894,6.01759144844252,6.01759144844252,6.01759144844252
1.95210328954464,6.01792023873004,6.01792023873004,6.01792023873004
2.06843776353393,6.0182131059288,6.0182131059288,6.0182131059288
2.19170512366241,6.01847397289671,6.01847397289671,6.01847397289671
2.32231853129637,6.01870633453091,6.01870633453091,6.01870633453091
2.46071576991633,6.01891330436865,6.01891330436865,6.01891330436865
2.60736071245783,6.01909765613183,6.01909765613183,6.01909765613183
2.76274487609748,6.01926186076007,6.01926186076007,6.01926186076007
2.92738906969564,6.01940811941915,6.01940811941915,6.01940811941915
3.10184513941747,6.01953839292009,6.01953839292009,6.01953839292009
3.28669781838331,6.0196544279371,6.0196544279371,6.0196544279371
3.48256668654783,6.01975778037137,6.01975778037137,6.01975778037137
3.69010824737715,6.01984983617016,6.01984983617016,6.01984983617016
3.91001812828426,6.01993182987754,6.01993182987754,6.01993182987754
4.14303341219816,6.02000486116307,6.02000486116307,6.02000486116307
4.38993510808154,6.02006990954825,6.02006990954825,6.02006990954825
4.6515507686775,6.02012784752691,6.02012784752691,6.02012784752691
4.92875726425938,6.02017945225415,6.02017945225415,6.02017945225415
5.22248372168072,6.02022541595991,6.02022541595991,6.02022541595991
5.53371463857602,6.02026635522585,6.02026635522585,6.02026635522585
5.86349318315073,6.0203028192497,6.0203028192497,6.0203028192497
6.21292469062015,6.02033529720721,6.02033529720721,6.02033529720721
6.58318036801667,6.0203642248103,6.0203642248103,6.0203642248103
6.97550121978289,6.02038999014896,6.02038999014896,6.02038999014896
7.39120220730817,6.02041293889506,6.02041293889506,6.02041293889506
7.83167665635036,6.02043337893787,6.02043337893787,6.02043337893787
8.29840092711535,6.02045158451302,6.02045158451302,6.02045158451302
8.79293936264728,6.02046779988049,6.02046779988049,6.02046779988049
9.31694953211524,6.02048224260071,6.02048224260071,6.02048224260071
9.87218778657059,6.02049510645269,6.02049510645269,6.02049510645269
10.4605151457966,6.02050656403328,6.02050656403328,6.02050656403328
11.0839035359811,6.0205167690724,6.0205167690724,6.0205167690724
11.7444423991204,6.02052585849529,6.02052585849529,6.02052585849529
12.444345696306,6.02053395425927,6.02053395425927,6.02053395425927
13.1859593283686,6.02054116498995,6.02054116498995,6.02054116498995
13.9717689987512,6.02054758743839,6.02054758743839,6.02054758743839
14.8044085449653,6.0205533077792,6.0205533077792,6.0205533077792
15.6866687665557,6.02055840276661,6.02055840276661,6.02055840276661
16.6215067791626,6.02056294076427,6.02056294076427,6.02056294076427
17.6120559260339,6.02056698266243,6.02056698266243,6.02056698266243
18.6616362802082,6.02057058269491,6.02057058269491,6.02057058269491
19.7737657725691,6.02057378916675,6.02057378916675,6.02057378916675
20.9521719830703,6.0205766451023,6.0205766451023,6.0205766451023
22.2008046346509,6.02057918882253,6.02057918882253,6.02057918882253
23.5238488317197,6.02058145445915,6.02058145445915,6.02058145445915
24.925739087578,6.02058347241258,6.02058347241258,6.02058347241258
26.4111741877996,6.02058526975987,6.02058526975987,6.02058526975987
27.9851329393847,6.02058687061798,6.02058687061798,6.02058687061798
29.6528908584767,6.02058829646739,6.02058829646739,6.02058829646739
31.420037852572,6.02058956644033,6.02058956644033,6.02058956644033
33.2924969564932,6.02059069757746,6.02059069757746,6.02059069757746
35.2765441849198,6.02059170505654,6.02059170505654,6.02059170505654
37.3788295680204,6.02059260239607,6.02059260239607,6.02059260239607
39.606399440691,6.02059340163671,6.02059340163671,6.02059340163671
41.9667200601071,6.02059411350279,6.02059411350279,6.02059411350279
44.4677026307512,6.02059474754627,6.02059474754627,6.02059474754627
47.1177298207914,6.02059531227485,6.02059531227485,6.02059531227485
49.9256838586894,6.02059581526618,6.02059581526618,6.02059581526618
52.9009763042089,6.02059626326947,6.02059626326947,6.02059626326947
56.0535795936103,6.02059666229615,6.02059666229615,6.02059666229615
59.3940604647634,6.02059701770041,6.02059701770041,6.02059701770041
62.9336153742108,6.02059733425115,6.02059733425115,6.02059733425115
66.6841080248894,6.02059761619592,6.02059761619592,6.02059761619592
70.6581091302969,6.0205978673179,6.0205978673179,6.0205978673179
74.8689385483795,6.02059809098671,6.02059809098671,6.02059809098671
79.3307099263651,6.02059829020359,6.02059829020359,6.02059829020359
84.0583780061791,6.02059846764166,6.02059846764166,6.02059846764166
89.0677887490002,6.02059862568183,6.02059862568183,6.02059862568183
94.375732446959,6.02059876644472,6.02059876644472,6.02059876644472
100,6.02059889181912,6.02059889181912,6.02059889181912

